Distributed Learning on Heterogeneous Resource-Constrained Devices

We consider a distributed system, consisting of a heterogeneous set of devices, ranging from low-end to high-end. These devices have different profiles, e.g., different energy budgets, or different hardware specifications, determining their capabilities on performing certain learning tasks. We propose the first approach that enables distributed learning in such a heterogeneous system. Applying our approach, each device employs a neural network (NN) with a topology that fits its capabilities; however, part of these NNs share the same topology, so that their parameters can be jointly learned. This differs from current approaches, such as federated learning, which require all devices to employ the same NN, enforcing a trade-off between achievable accuracy and computational overhead of training. We evaluate heterogeneous distributed learning for reinforcement learning (RL) and observe that it greatly improves the achievable reward on more powerful devices, compared to current approaches, while still maintaining a high reward on the weaker devices. We also explore supervised learning, observing similar gains.

==> data/dqn_beamrider_large.csv <==
iteration,dev1_min,dev1_max,dev1_median,dev1_avg,dev1_std
0,44.0,660.0,220.0,316.8,252.6
2,58.7,632.0,322.7,346.4,231.8
4,70.4,555.2,228.8,297.6,209.9
6,56.6,518.9,264.6,287.8,160.7
8,127.1,467.1,279.1,310.0,134.6
10,240.7,446.2,256.4,326.8,97.0
12,261.2,499.1,272.3,341.7,96.9
14,267.2,476.5,318.9,352.0,86.0
16,282.6,459.3,338.4,359.2,69.6
18,299.2,454.9,332.8,361.3,59.0
20,304.2,432.6,336.0,365.1,52.9
22,319.8,448.5,352.3,377.2,48.7
24,317.1,465.4,366.7,382.9,50.3
26,343.5,463.7,396.6,397.8,39.6
28,373.4,468.8,406.9,412.7,34.3
30,389.0,491.7,431.5,436.5,39.2
32,400.2,513.3,457.9,455.1,42.7
34,425.3,539.0,475.5,478.6,39.7
36,453.4,551.8,468.2,493.5,42.7
38,471.0,582.1,509.9,523.5,44.9
40,484.2,616.3,547.5,546.3,51.1
42,503.5,643.7,571.2,569.8,53.2
44,542.7,671.8,589.1,604.2,51.1
46,562.7,708.3,604.2,634.2,61.2
48,615.2,763.5,652.5,682.6,56.7
50,640.0,818.6,705.1,718.7,64.9
52,651.8,860.6,730.4,747.2,74.0
54,669.4,890.7,756.8,774.4,75.5
56,680.0,915.4,768.3,805.0,88.2
58,717.6,951.8,785.4,824.0,88.0
60,733.0,987.0,832.6,858.2,84.9
62,772.8,1067.7,857.4,885.3,98.4
64,812.6,1133.9,891.7,922.6,109.9
66,862.2,1137.8,929.8,962.6,93.3
68,893.0,1151.5,952.6,992.1,91.5
70,904.5,1140.0,967.0,1004.0,81.2
72,914.1,1118.9,990.9,999.9,69.1
74,935.2,1088.2,1043.0,1023.2,53.4
76,946.6,1083.4,1074.9,1043.9,52.2
78,971.2,1098.7,1074.6,1058.7,46.1
80,1020.5,1106.4,1072.3,1069.7,29.0
82,1028.2,1123.7,1082.4,1081.1,34.0
84,1060.0,1136.2,1087.2,1092.2,26.1
86,1031.2,1136.2,1091.0,1089.9,36.0
88,1068.0,1136.3,1084.6,1092.4,25.8
90,1066.1,1154.2,1107.7,1114.6,33.3
92,1070.7,1191.5,1146.1,1130.3,47.5
94,1066.9,1157.0,1120.8,1118.0,31.2
96,1089.9,1209.9,1132.3,1146.7,46.5
98,1096.5,1227.2,1183.7,1163.5,47.4
100,1090.1,1198.4,1185.8,1159.6,41.4
102,1074.7,1230.6,1210.7,1177.0,57.1
104,1125.9,1236.8,1197.3,1197.2,40.2
106,1154.9,1231.0,1173.0,1191.1,30.8
108,1153.8,1267.5,1172.0,1191.1,42.4
110,1110.4,1281.0,1172.2,1180.0,55.5
112,1110.4,1252.2,1157.6,1171.6,50.0
114,1058.1,1243.2,1189.8,1163.7,66.4
116,1040.2,1292.0,1188.5,1157.9,94.4
118,1030.7,1309.8,1186.7,1153.8,106.8
120,1057.4,1342.9,1188.2,1177.7,110.0
122,1065.1,1330.6,1144.2,1176.4,94.3
124,1053.6,1347.8,1157.6,1182.0,99.9
126,1022.9,1340.2,1176.8,1172.5,114.2
128,1032.5,1306.2,1196.0,1165.2,95.8
130,1034.4,1325.4,1184.5,1168.6,101.2
132,1030.6,1342.6,1136.0,1169.3,105.2
134,1073.0,1363.7,1141.8,1200.8,107.0
136,1115.2,1321.4,1185.8,1216.9,84.0
138,1159.4,1294.6,1283.5,1237.3,63.0
140,1147.7,1259.0,1245.8,1218.6,45.7
142,1187.0,1266.7,1241.9,1233.8,28.4
144,1185.1,1262.7,1229.9,1228.7,27.0
146,1183.2,1284.0,1202.6,1226.7,39.3
148,1143.8,1297.0,1188.0,1208.6,51.8
150,1159.2,1277.8,1209.1,1211.2,38.5
152,1155.4,1247.0,1207.2,1203.5,29.2
154,1183.2,1272.6,1226.7,1227.7,33.3
156,1200.5,1278.4,1242.2,1240.1,26.0
158,1204.0,1266.9,1229.1,1230.1,20.8
160,1161.8,1251.7,1249.4,1230.3,34.7
162,1142.6,1315.2,1234.9,1239.8,57.6
164,1128.5,1340.0,1195.7,1219.3,83.6
166,1140.0,1336.6,1159.4,1217.9,82.4
168,1157.3,1336.6,1185.1,1230.3,70.7
170,1174.1,1338.6,1225.1,1234.0,59.2
172,1158.7,1390.9,1292.8,1261.7,86.8
174,1179.0,1367.8,1278.2,1258.1,71.5
176,1156.0,1405.9,1265.4,1287.6,86.5
178,1165.6,1413.3,1284.0,1302.8,84.9
180,1169.4,1409.0,1324.5,1317.7,81.4
182,1177.1,1467.0,1382.1,1367.0,104.5
184,1150.2,1523.2,1397.4,1382.1,127.4
186,1111.8,1512.6,1405.6,1377.2,140.2
188,1119.7,1526.9,1417.1,1383.6,146.0
190,1148.5,1513.4,1409.4,1382.4,126.3
192,1163.8,1539.2,1419.0,1393.4,136.8
194,1204.5,1663.2,1405.6,1422.9,161.2
196,1162.2,1649.8,1401.8,1426.5,182.0
198,1181.4,1635.8,1399.8,1408.8,182.0
200,1223.0,1652.0,1323.8,1407.2,186.3
202,1209.6,1688.5,1330.1,1429.5,198.2
204,1209.6,1657.3,1333.9,1419.7,180.8
206,1248.0,1599.2,1301.8,1392.1,146.4
208,1249.4,1541.1,1292.3,1362.6,122.7
210,1261.6,1555.8,1311.8,1380.9,112.1
212,1246.2,1604.2,1331.5,1381.6,123.2
214,1209.8,1663.5,1339.0,1391.6,153.6
216,1225.1,1698.6,1342.4,1421.1,166.1
218,1275.2,1575.5,1348.3,1411.6,126.3
220,1243.0,1542.6,1344.6,1397.1,114.8
222,1246.9,1562.7,1373.4,1412.5,121.1
224,1229.6,1502.7,1409.6,1402.7,98.6
226,1278.4,1563.0,1434.4,1421.4,109.0
228,1251.0,1537.9,1415.2,1402.5,113.8
230,1280.0,1569.1,1390.4,1408.0,116.4
232,1248.5,1589.9,1380.2,1429.6,135.5
234,1271.2,1616.8,1474.7,1465.9,136.1
236,1257.8,1663.4,1499.5,1479.9,144.9
238,1246.2,1665.3,1524.5,1482.2,143.3
240,1191.0,1608.2,1498.7,1456.7,144.1
242,1243.4,1608.2,1509.9,1476.4,130.8
244,1288.8,1611.7,1518.6,1490.0,122.2
246,1278.6,1625.4,1507.2,1497.2,127.3
248,1261.3,1617.0,1576.5,1505.2,133.2
250,1293.8,1638.4,1525.8,1486.8,120.3
252,1357.6,1607.2,1551.8,1493.8,97.1
254,1411.4,1638.4,1557.6,1523.3,90.4
256,1373.4,1568.5,1526.9,1496.7,73.7
258,1366.9,1537.3,1422.9,1443.6,57.7
260,1374.9,1492.6,1436.3,1428.7,44.3
262,1357.6,1490.7,1405.1,1417.7,53.9
264,1355.7,1589.0,1405.1,1444.8,90.2
266,1355.7,1633.0,1382.4,1449.0,109.9
268,1321.1,1613.8,1403.5,1441.5,117.0
270,1296.8,1609.6,1355.7,1421.4,119.6
272,1309.3,1632.5,1357.6,1433.9,125.5
274,1288.6,1671.2,1347.7,1430.8,154.2
276,1271.7,1671.2,1378.4,1417.6,145.6
278,1263.2,1687.8,1370.1,1417.2,153.4
280,1319.2,1669.0,1372.0,1428.7,128.4
282,1313.4,1747.2,1387.4,1450.5,154.3
284,1315.4,1750.4,1361.1,1444.5,163.1
286,1349.1,1826.2,1383.7,1479.9,178.1
288,1369.8,1842.7,1397.1,1481.7,181.6
290,1354.4,1769.4,1416.2,1463.3,155.7
292,1339.0,1777.1,1366.4,1456.7,164.1
294,1295.2,1842.9,1369.3,1470.3,195.4
296,1287.5,1792.3,1404.5,1472.9,173.2
298,1259.7,1772.2,1371.4,1460.2,182.0
300,1257.8,1770.1,1414.6,1477.1,174.2
302,1234.7,1761.8,1418.4,1482.0,177.4
304,1294.7,1791.0,1426.1,1489.2,172.4
306,1261.8,1780.8,1409.9,1476.0,176.7
308,1282.9,1720.5,1414.7,1471.1,158.0
310,1274.6,1697.0,1420.6,1456.1,146.3
312,1236.6,1635.7,1370.2,1429.7,144.3
314,1262.6,1618.4,1379.8,1434.3,132.9
316,1277.9,1601.4,1400.5,1450.2,125.7
318,1302.4,1574.4,1408.2,1440.6,94.5
320,1325.6,1576.6,1396.5,1427.6,86.6
322,1352.2,1570.4,1447.8,1444.4,78.3
324,1354.1,1569.0,1441.8,1436.1,77.3
326,1327.2,1569.4,1421.0,1431.7,81.6
328,1331.4,1598.2,1403.7,1437.5,89.6
330,1345.3,1578.6,1402.4,1439.2,82.3
332,1358.7,1580.5,1402.4,1441.5,79.6
334,1388.8,1551.5,1420.3,1451.3,64.4
336,1405.6,1538.1,1456.2,1464.3,50.4
338,1415.2,1530.7,1484.0,1468.5,42.5
340,1428.3,1517.1,1457.0,1466.5,34.6
342,1421.6,1552.5,1437.4,1463.2,47.4
344,1442.2,1597.1,1491.0,1507.3,57.2
346,1446.4,1624.3,1473.1,1495.9,65.7
348,1415.2,1628.2,1469.0,1489.0,75.4
350,1448.6,1658.4,1495.2,1513.9,75.2
352,1417.4,1707.0,1458.2,1495.7,107.2
354,1431.4,1710.9,1491.0,1519.3,99.0
356,1464.5,1688.0,1478.2,1524.2,84.2
358,1441.4,1661.0,1464.3,1505.3,80.8
360,1416.8,1669.8,1423.4,1492.1,99.1
362,1436.5,1640.8,1460.8,1499.5,75.8
364,1436.5,1638.9,1460.2,1507.4,75.9
366,1442.1,1605.8,1522.6,1514.4,63.0
368,1416.0,1599.7,1522.7,1505.8,76.1
370,1402.6,1602.6,1537.4,1501.0,81.0
372,1376.8,1610.2,1509.8,1501.7,82.9
374,1376.8,1605.3,1482.9,1482.3,80.4
376,1374.7,1559.2,1496.6,1478.2,63.4
378,1393.6,1533.9,1500.8,1470.7,53.0
380,1389.9,1507.0,1472.5,1453.2,53.2
382,1383.5,1528.0,1487.5,1464.1,53.1
384,1414.2,1536.0,1493.1,1478.7,43.4
386,1457.0,1548.3,1491.5,1493.9,32.0
388,1406.6,1537.6,1526.6,1495.6,49.6
390,1391.2,1537.6,1522.2,1476.9,62.6
392,1361.9,1637.9,1464.6,1486.8,95.3
394,1446.4,1661.8,1468.8,1521.1,84.3
396,1409.0,1665.9,1447.8,1508.0,100.2
398,1377.4,1672.3,1478.6,1502.2,101.5
400,1389.0,1697.3,1438.2,1507.3,114.8
402,1376.5,1666.4,1460.6,1501.0,104.1
404,1376.5,1666.4,1435.5,1491.2,106.4
406,1351.2,1634.1,1447.5,1495.6,107.0
408,1337.8,1644.3,1448.3,1479.4,110.3
410,1291.2,1634.1,1448.3,1464.4,115.5
412,1313.6,1612.0,1451.0,1452.2,102.1
414,1426.6,1589.1,1441.4,1472.1,59.8
416,1425.1,1589.1,1439.2,1473.2,60.4
418,1391.8,1649.1,1438.6,1472.4,91.4
420,1391.8,1651.0,1403.7,1453.2,99.6
422,1337.4,1672.0,1441.3,1466.6,110.6
424,1358.1,1697.4,1449.0,1484.4,115.1
426,1355.7,1658.1,1457.9,1484.6,98.8
428,1347.4,1711.4,1491.2,1493.1,121.7
430,1353.1,1761.3,1456.2,1498.4,142.0
432,1395.8,1698.7,1501.8,1514.4,101.3
434,1448.0,1721.6,1506.4,1536.6,95.5
436,1427.4,1735.0,1504.0,1536.6,104.4
438,1456.5,1695.5,1512.3,1529.2,86.5
440,1388.8,1710.1,1491.2,1521.3,105.7
442,1374.2,1645.8,1449.4,1485.3,90.8
444,1374.2,1625.0,1478.6,1489.4,80.1
446,1368.5,1620.8,1488.2,1491.3,80.4
448,1393.1,1593.9,1471.5,1485.2,68.3
450,1361.9,1632.8,1478.9,1490.0,88.1
452,1387.5,1607.8,1433.1,1479.2,83.5
454,1381.0,1585.0,1510.9,1502.6,77.0
456,1381.0,1614.1,1540.2,1521.6,86.5
458,1358.1,1628.6,1476.0,1490.0,97.0
460,1390.7,1644.6,1505.1,1509.5,81.7
462,1374.1,1667.4,1519.5,1517.0,93.1
464,1380.3,1698.6,1511.2,1524.0,101.8
466,1397.6,1674.6,1519.5,1524.7,91.3
468,1385.6,1707.7,1504.2,1531.8,105.2
470,1364.8,1718.4,1520.2,1532.5,112.8
472,1333.6,1821.6,1541.0,1557.0,156.0
474,1373.8,1813.3,1541.0,1571.9,148.8
476,1398.7,1769.6,1574.2,1557.9,129.8
478,1416.3,1769.6,1537.0,1551.9,121.4
480,1420.3,1798.7,1555.5,1590.0,123.0
482,1439.5,1733.4,1613.8,1602.8,97.9
484,1439.5,1721.0,1625.6,1587.6,96.8
486,1497.4,1715.2,1595.2,1585.8,75.7
488,1445.8,1694.4,1583.4,1575.3,82.6
490,1439.7,1715.2,1579.5,1566.1,94.1
492,1437.8,1757.9,1583.5,1577.5,116.1
494,1397.4,1768.0,1574.1,1579.9,120.5
496,1405.1,1712.0,1614.6,1578.0,104.3
498,1405.3,1660.6,1572.2,1557.1,83.2
500,1480.3,1708.5,1546.7,1565.9,76.0
502,1476.0,1729.3,1539.8,1561.1,92.4
504,1471.8,1696.5,1499.8,1536.4,81.4
506,1413.9,1692.3,1498.6,1522.5,93.6
508,1395.2,1749.4,1502.4,1524.1,119.7
510,1397.1,1809.3,1519.8,1553.5,137.7
512,1445.6,1755.2,1495.0,1542.6,111.6
514,1461.9,1833.6,1540.2,1580.9,131.0
516,1487.4,1833.6,1526.7,1582.9,129.1
518,1398.6,1776.6,1544.0,1555.1,123.2
520,1404.6,1825.9,1536.5,1553.7,145.6
522,1425.0,1832.2,1549.9,1569.6,148.7
524,1453.6,1871.7,1539.0,1576.3,152.5
526,1442.6,1844.6,1482.9,1567.1,150.9
528,1440.6,1873.4,1498.1,1590.2,157.2
530,1448.8,1873.4,1520.0,1599.1,149.4
532,1440.6,1859.5,1594.9,1613.5,137.6
534,1451.0,1802.7,1580.3,1604.8,119.9
536,1477.4,1779.8,1592.3,1606.1,108.4
538,1515.2,1716.3,1577.8,1599.0,79.9
540,1538.2,1720.5,1546.2,1604.1,77.5
542,1549.8,1699.7,1570.9,1609.4,63.7
544,1526.9,1727.0,1607.0,1622.9,79.6
546,1478.4,1691.7,1607.8,1603.7,77.6
548,1461.8,1671.0,1611.5,1594.7,72.6
550,1500.3,1671.0,1599.7,1597.2,55.2
552,1498.4,1628.6,1599.7,1587.9,47.2
554,1438.2,1648.3,1601.6,1566.1,75.5
556,1436.3,1644.0,1613.0,1571.0,77.3
558,1395.5,1699.4,1592.8,1564.8,99.9
560,1466.1,1665.9,1572.0,1567.9,81.2
562,1512.8,1677.3,1592.5,1596.8,69.8
564,1484.8,1653.1,1632.0,1591.5,64.7
566,1454.2,1641.1,1593.1,1576.7,65.0
568,1445.0,1684.0,1616.2,1597.2,83.0
570,1466.1,1701.6,1586.6,1596.4,84.4
572,1424.3,1677.6,1588.6,1574.3,90.2
574,1399.4,1702.6,1619.7,1585.9,109.5
576,1381.6,1699.4,1650.7,1589.8,116.0
578,1438.6,1726.2,1685.1,1623.1,104.5
580,1406.1,1742.9,1648.2,1608.0,112.1
582,1392.6,1746.7,1599.0,1589.5,115.8
584,1346.1,1734.2,1620.0,1595.5,132.6
586,1348.0,1678.2,1639.4,1586.0,123.3
588,1397.1,1684.0,1598.7,1581.5,101.4
590,1431.2,1685.9,1566.1,1582.7,90.5
592,1424.0,1671.4,1552.5,1563.9,86.2
594,1466.6,1719.8,1546.2,1568.7,95.9
596,1480.0,1757.3,1553.4,1590.1,108.9
598,1435.4,1772.5,1480.0,1558.4,126.6
600,1460.8,1764.2,1513.4,1560.8,108.8
602,1456.5,1768.3,1481.9,1557.0,121.6
604,1433.6,1772.5,1533.9,1567.7,120.5
606,1477.6,1741.3,1547.4,1585.8,99.5
608,1505.8,1803.5,1559.7,1603.8,110.6
610,1491.5,1723.2,1540.5,1583.6,88.9
612,1458.4,1678.6,1573.8,1587.0,81.2
614,1499.0,1696.6,1614.6,1599.4,77.0
616,1471.7,1740.6,1633.8,1621.3,90.6
618,1485.6,1788.5,1627.5,1649.5,106.1
620,1467.8,1819.7,1586.9,1623.6,118.2
622,1442.9,1773.1,1641.6,1630.5,108.8
624,1474.2,1763.4,1676.8,1637.2,100.9
626,1474.2,1757.1,1698.6,1662.6,105.3
628,1492.5,1755.0,1729.8,1673.8,97.5
630,1474.1,1759.2,1712.5,1669.5,100.8
632,1453.0,1792.5,1707.7,1669.2,115.4
634,1385.8,1788.6,1713.9,1662.3,141.5
636,1453.8,1765.8,1720.2,1676.3,112.7
638,1395.8,1796.6,1698.9,1649.9,135.8
640,1458.2,1834.1,1662.6,1657.2,119.6
642,1524.3,1770.6,1648.8,1645.2,78.1
644,1493.1,1795.5,1649.0,1652.1,97.6
646,1504.6,1764.3,1646.9,1651.8,86.4
648,1535.8,1720.6,1652.5,1640.5,59.5
650,1481.0,1657.4,1621.9,1602.0,63.9
652,1451.7,1655.8,1612.6,1586.6,70.1
654,1497.1,1619.4,1577.8,1570.6,40.2
656,1500.0,1588.2,1556.8,1544.2,36.3
658,1452.2,1619.0,1575.4,1552.4,58.5
660,1489.6,1704.6,1533.4,1562.7,74.3
662,1456.3,1688.8,1518.9,1547.5,81.2
664,1487.5,1688.8,1533.0,1549.2,72.5
666,1484.5,1688.8,1530.9,1558.3,73.2
668,1478.2,1646.2,1504.6,1534.1,59.1
670,1478.2,1655.7,1504.0,1528.7,65.6
672,1485.9,1676.5,1504.0,1532.9,72.2
674,1501.4,1705.3,1547.0,1577.8,71.6
676,1574.4,1707.2,1587.8,1610.7,48.8
678,1556.6,1777.0,1620.2,1636.4,80.4
680,1560.2,1747.2,1641.3,1661.2,66.1
682,1614.3,1828.0,1676.3,1700.6,71.9
684,1588.9,1853.0,1674.4,1703.3,94.7
686,1572.2,1842.6,1655.2,1677.2,91.0
688,1555.6,1891.7,1624.0,1674.8,115.5
690,1579.3,1930.1,1618.7,1680.0,127.4
692,1534.8,1908.6,1641.6,1678.8,125.1
694,1577.4,1837.4,1615.5,1659.0,95.0
696,1573.4,1812.5,1663.4,1668.5,90.9
698,1580.3,1781.3,1641.4,1649.6,73.5
700,1514.6,1721.3,1637.3,1617.0,72.7
702,1533.8,1699.7,1593.1,1603.0,65.2
704,1560.5,1666.6,1582.7,1606.6,42.7
706,1535.5,1637.8,1591.0,1591.3,39.1
708,1526.7,1595.5,1561.9,1560.3,26.3
710,1548.6,1608.3,1594.4,1582.8,24.0
712,1492.5,1705.8,1581.1,1597.4,75.0
714,1473.8,1687.0,1600.8,1593.5,82.9
716,1475.8,1711.4,1615.8,1614.6,87.8
718,1502.9,1728.0,1670.4,1625.5,94.4
720,1513.6,1726.1,1689.1,1645.4,81.7
722,1581.0,1749.9,1733.6,1678.6,78.9
724,1610.9,1807.4,1741.9,1719.6,84.3
726,1619.0,1775.8,1710.7,1705.5,60.4
728,1623.2,1809.0,1706.1,1707.9,59.5
730,1603.5,1746.1,1710.2,1694.4,52.2
732,1628.6,1746.1,1714.1,1691.3,46.9
734,1609.3,1744.0,1677.0,1684.8,46.2
736,1586.2,1757.3,1685.3,1666.1,66.1
738,1577.9,1765.4,1665.9,1658.3,67.1
740,1565.6,1714.9,1644.5,1641.2,51.2
742,1567.7,1718.6,1623.7,1640.2,51.6
744,1469.6,1672.8,1619.5,1600.4,68.8
746,1482.1,1651.8,1601.8,1587.5,57.5
748,1486.2,1612.5,1588.2,1568.6,45.7
750,1479.7,1619.4,1554.9,1548.8,57.1
752,1439.4,1650.6,1542.4,1542.7,77.7
754,1437.3,1675.4,1525.8,1543.2,97.3
756,1406.1,1706.6,1557.9,1565.2,109.3
758,1404.0,1707.8,1549.6,1564.2,114.9
760,1413.4,1747.4,1549.6,1565.2,132.2
762,1389.9,1682.1,1554.7,1546.9,119.9
764,1412.8,1650.2,1617.3,1555.7,98.1
766,1484.8,1636.3,1604.3,1577.6,56.0
768,1499.0,1705.0,1596.0,1589.7,73.6
770,1541.3,1721.6,1551.8,1598.5,68.9
772,1553.9,1773.6,1558.7,1621.1,86.1
774,1527.5,1810.1,1570.6,1618.4,104.9
776,1517.1,1851.7,1595.5,1638.7,117.4
778,1498.4,1849.8,1566.9,1617.0,121.4
780,1529.6,1787.7,1563.0,1606.2,94.2
782,1533.8,1805.1,1558.7,1615.9,101.2
784,1498.4,1798.9,1576.5,1611.4,106.0
786,1480.6,1823.8,1566.9,1617.5,124.1
788,1474.4,1855.0,1550.6,1617.1,133.2
790,1504.0,1863.4,1544.0,1622.2,138.8
792,1423.5,1823.5,1562.6,1618.2,146.0
794,1446.2,1831.4,1628.5,1645.7,132.3
796,1440.0,1806.9,1568.8,1607.2,120.9
798,1440.0,1838.1,1577.3,1608.9,130.2
800,1456.3,1781.9,1581.4,1604.6,106.5
802,1435.2,1865.1,1607.5,1626.9,139.3
804,1463.8,1898.2,1615.8,1637.6,148.2
806,1458.1,1846.6,1590.9,1620.3,139.7
808,1500.2,1819.5,1521.1,1602.6,121.9
810,1518.6,1794.6,1589.4,1617.0,96.2
812,1549.3,1817.0,1554.7,1621.1,102.6
814,1520.2,1806.6,1556.8,1603.3,105.6
816,1531.4,1825.3,1550.4,1608.3,110.4
818,1473.4,1800.3,1610.9,1604.6,115.6
820,1390.2,1773.0,1563.7,1566.6,123.8
822,1390.2,1734.1,1548.5,1560.9,109.7
824,1390.2,1723.8,1558.9,1558.1,109.3
826,1377.8,1659.4,1539.2,1533.2,91.5
828,1417.3,1688.5,1558.4,1568.3,91.0
830,1483.4,1717.6,1591.2,1596.0,81.3
832,1467.7,1746.4,1601.6,1617.8,96.2
834,1505.1,1826.7,1613.9,1649.0,115.5
836,1552.0,1796.0,1638.9,1659.5,96.9
838,1552.0,1791.8,1652.2,1669.9,89.2
840,1516.2,1758.6,1640.6,1652.5,89.5
842,1381.4,1793.3,1669.4,1647.6,144.0
844,1412.6,1822.4,1712.0,1662.7,140.6
846,1466.7,1792.5,1658.2,1643.5,105.4
848,1478.2,1825.8,1652.0,1662.5,113.9
850,1494.9,1798.7,1685.1,1666.6,98.4
852,1494.9,1822.1,1676.8,1671.9,104.3
854,1563.0,1829.8,1633.6,1663.7,93.4
856,1563.0,1798.7,1599.5,1642.0,84.5
858,1511.2,1742.7,1580.8,1601.1,80.9
860,1501.1,1749.0,1536.0,1575.9,90.1
862,1503.4,1767.7,1545.9,1592.2,93.7
864,1462.6,1767.7,1588.8,1582.4,105.3
866,1484.2,1753.1,1573.1,1590.5,98.6
868,1486.2,1721.9,1584.6,1587.6,86.5
870,1492.0,1751.8,1624.0,1606.0,96.2
872,1492.0,1733.1,1595.0,1604.3,85.7
874,1462.1,1764.3,1621.1,1611.1,103.0
876,1425.6,1736.5,1598.7,1587.3,105.2
878,1421.8,1738.9,1598.7,1576.6,107.1
880,1499.2,1713.4,1567.5,1580.4,75.2
882,1512.5,1757.0,1565.6,1597.2,88.5
884,1535.4,1750.6,1609.3,1627.5,77.8
886,1494.6,1815.4,1553.4,1606.7,114.1
888,1488.2,1803.8,1545.1,1598.2,110.1
890,1492.8,1753.0,1549.4,1587.6,91.2
892,1547.5,1784.2,1562.2,1604.7,90.0
894,1539.8,1769.8,1593.4,1616.1,79.7
896,1570.9,1801.0,1595.7,1636.9,85.4
898,1566.9,1756.3,1602.1,1627.2,68.5
900,1548.2,1694.1,1606.6,1621.4,53.2
902,1517.0,1725.3,1597.1,1617.1,70.0
904,1563.8,1687.5,1620.5,1627.6,51.8
906,1498.2,1689.9,1651.7,1606.1,75.9
908,1451.0,1704.5,1625.9,1580.2,106.3
910,1417.4,1681.1,1586.1,1559.7,111.3
912,1402.1,1721.8,1564.5,1566.6,128.1
914,1381.0,1729.4,1580.0,1557.3,127.0
916,1396.3,1733.3,1582.1,1576.5,121.1
918,1477.6,1729.1,1528.0,1573.2,97.9
920,1431.0,1666.9,1508.6,1547.9,85.8
922,1471.5,1587.5,1508.6,1524.1,49.5
924,1499.0,1601.3,1540.6,1548.5,45.2
926,1487.2,1632.5,1603.0,1563.6,61.8
928,1415.2,1601.3,1544.8,1531.4,69.2
930,1411.0,1644.3,1556.2,1547.7,78.9
932,1422.6,1699.2,1517.6,1547.3,92.3
934,1443.5,1636.8,1579.4,1549.7,68.6
936,1497.8,1664.2,1601.0,1579.9,69.5
938,1504.0,1757.0,1655.0,1631.2,91.8
940,1481.0,1784.1,1621.1,1629.3,102.6
942,1413.6,1800.7,1537.8,1584.2,133.0
944,1455.0,1761.4,1615.5,1599.9,104.5
946,1477.6,1811.8,1566.2,1599.8,118.3
948,1448.5,1797.2,1568.2,1595.3,121.1
950,1457.8,1763.9,1558.6,1578.6,117.0
952,1484.6,1732.7,1527.4,1595.8,104.4
954,1509.6,1732.7,1578.9,1609.9,90.8
956,1496.2,1694.1,1631.2,1603.4,84.0
958,1492.3,1700.2,1613.9,1593.8,75.5
960,1492.5,1704.1,1591.2,1596.2,71.1
962,1482.7,1647.9,1610.4,1576.5,69.0
964,1452.0,1667.8,1581.9,1565.6,75.5
966,1480.8,1652.8,1584.0,1581.7,61.3
968,1513.4,1657.9,1549.4,1566.3,52.2
970,1516.3,1674.6,1539.5,1560.3,58.7
972,1506.7,1639.2,1568.3,1566.1,43.0
974,1530.1,1662.4,1543.8,1570.8,48.7
976,1524.3,1658.4,1561.6,1583.6,48.7
978,1524.3,1651.5,1586.4,1579.9,48.5
980,1499.4,1713.9,1559.5,1578.1,73.9
982,1520.2,1657.8,1549.8,1569.9,49.8
984,1532.3,1711.8,1543.8,1587.6,67.8
986,1510.4,1789.9,1584.6,1602.3,101.1
988,1489.6,1796.2,1559.0,1585.4,108.9
990,1478.7,1765.0,1545.1,1571.5,101.3
992,1519.0,1838.9,1545.4,1605.6,119.5
994,1487.8,1870.1,1533.1,1589.1,142.2
996,1461.8,1872.0,1524.8,1596.4,144.6
998,1484.8,1856.6,1528.8,1593.6,136.6


==> data/dqn_beamrider_large_small3.csv <==
iteration,dev1_min,dev1_max,dev1_median,dev1_avg,dev1_std,dev2_min,dev2_max,dev2_median,dev2_avg,dev2_std
0,44.0,756.0,220.0,336.0,265.9,44.0,660.0,440.0,369.6,214.8
2,58.7,616.0,176.0,314.4,233.0,58.7,630.7,337.3,384.8,208.2
4,52.8,628.0,193.6,329.9,246.6,44.0,642.4,308.0,366.4,215.2
6,138.3,553.7,194.9,304.8,164.9,169.7,624.6,316.6,365.7,149.6
8,146.7,480.9,288.4,325.1,129.2,234.7,617.8,332.4,377.3,131.0
10,200.0,460.4,320.0,338.0,91.4,236.0,513.5,349.8,369.7,90.3
12,199.7,447.1,328.9,341.6,87.1,312.3,441.2,394.8,384.2,44.8
14,232.0,434.4,320.3,334.2,70.0,294.1,446.4,397.9,381.1,53.0
16,259.8,452.9,339.5,350.9,67.9,311.3,459.3,395.1,386.2,48.6
18,271.8,426.1,343.2,350.6,53.5,324.8,431.8,380.6,378.4,38.6
20,273.1,402.3,335.6,344.4,44.2,317.0,408.2,369.5,367.2,36.5
22,280.0,419.0,348.5,353.1,46.8,306.6,412.2,392.0,367.6,41.0
24,289.3,434.7,366.7,358.1,47.8,312.0,401.0,395.8,370.2,35.5
26,312.2,424.2,350.6,368.6,42.3,356.0,406.2,373.0,375.1,18.9
28,344.5,455.2,369.6,391.0,46.2,370.1,406.2,377.1,386.8,15.1
30,373.1,509.0,392.5,421.6,49.2,353.3,423.2,387.7,386.2,22.8
32,385.4,509.3,429.6,446.8,45.9,365.8,450.6,398.6,405.2,28.9
34,389.0,547.2,487.5,478.2,57.3,376.3,454.1,403.4,412.8,26.8
36,427.7,585.8,513.9,508.5,53.0,405.4,464.2,438.6,436.3,19.8
38,450.9,623.4,553.1,547.9,58.4,396.3,490.1,473.0,459.8,32.7
40,486.9,695.2,624.0,602.2,68.9,421.0,513.8,503.8,484.4,34.1
42,502.7,741.4,647.4,629.8,77.5,452.2,546.6,511.8,507.5,34.6
44,561.1,801.1,716.5,686.0,83.2,469.8,620.2,545.3,547.7,51.9
46,620.6,859.0,757.0,734.3,85.6,505.0,680.3,581.3,591.5,57.9
48,672.3,902.9,808.3,788.6,78.2,533.6,726.2,625.0,623.2,62.4
50,735.2,951.7,835.0,835.9,74.8,555.5,766.2,639.0,647.1,67.6
52,764.3,993.6,851.8,874.0,76.7,611.0,822.6,685.6,692.5,72.1
54,781.3,997.4,942.6,910.5,77.5,643.2,870.2,734.7,732.6,77.9
56,825.3,1059.8,988.6,954.9,86.0,708.2,930.4,773.8,781.4,80.3
58,916.3,1070.4,1031.8,998.8,64.2,704.3,944.0,777.6,797.3,80.2
60,927.0,1089.6,1025.9,1006.0,63.1,735.5,974.2,807.0,828.9,80.5
62,959.7,1130.7,1018.1,1029.7,61.7,747.8,1014.2,831.4,851.7,87.7
64,969.3,1172.6,1016.2,1050.5,82.7,785.3,1049.9,861.0,882.1,88.8
66,1006.6,1140.3,1017.1,1063.2,62.3,825.6,1093.0,886.6,904.7,98.2
68,1021.1,1176.5,1069.4,1090.8,67.7,831.0,1098.7,918.6,922.9,95.8
70,1015.4,1191.8,1079.0,1101.6,72.1,870.7,1062.2,929.6,933.9,69.9
72,1023.0,1209.4,1084.8,1106.6,68.9,882.1,1075.7,949.3,955.3,66.7
74,990.4,1249.6,1048.8,1096.1,91.5,920.8,1056.5,964.2,980.0,50.6
76,1017.3,1237.6,1077.6,1113.0,83.2,936.2,1039.2,954.6,979.5,40.9
78,970.1,1181.1,1116.2,1100.4,73.3,930.7,1099.0,963.0,994.1,66.6
80,987.4,1177.6,1149.0,1116.4,68.1,924.8,1106.7,942.2,990.0,74.7
82,983.7,1186.7,1122.1,1112.2,71.2,915.2,1097.0,969.6,994.1,68.2
84,1014.4,1219.4,1124.0,1114.8,65.9,922.2,1123.7,992.6,1017.0,82.6
86,1025.9,1213.6,1110.7,1112.9,60.2,929.9,1156.8,1040.2,1043.0,94.8
88,1016.3,1219.7,1108.2,1127.6,71.4,940.3,1132.3,1051.7,1037.1,78.0
90,1001.0,1238.9,1141.0,1133.5,78.1,938.7,1147.4,1061.3,1052.4,86.8
92,1009.1,1213.4,1158.7,1141.4,74.5,929.3,1161.1,1065.1,1052.9,89.2
94,1007.2,1200.0,1147.2,1133.7,70.5,919.7,1180.0,1063.2,1053.6,100.6
96,1022.6,1241.8,1126.6,1132.8,71.6,898.6,1214.6,1083.2,1070.7,112.8
98,1053.1,1272.5,1118.4,1132.8,80.8,883.2,1241.4,1071.7,1082.7,119.3
100,1032.0,1339.7,1157.0,1150.9,108.9,896.5,1251.0,1090.9,1090.0,116.1
102,1045.9,1335.4,1164.6,1166.5,102.3,900.3,1198.9,1102.4,1084.9,99.2
104,1082.9,1352.0,1125.3,1178.0,97.4,911.8,1183.5,1112.0,1091.9,93.9
106,1098.4,1348.5,1117.6,1173.2,93.6,921.3,1158.1,1137.0,1098.8,89.2
108,1113.6,1408.2,1141.1,1214.4,116.4,971.8,1177.3,1130.6,1112.8,72.8
110,1105.9,1402.4,1214.2,1234.8,106.5,983.4,1156.2,1069.8,1075.2,58.4
112,1086.7,1410.4,1229.9,1245.9,116.2,981.4,1212.6,1079.7,1087.5,73.6
114,1079.0,1343.5,1228.0,1219.9,90.4,973.8,1228.0,1081.3,1090.3,81.0
116,1069.4,1324.3,1238.2,1213.8,94.6,941.1,1260.6,1092.8,1096.1,102.3
118,1049.8,1377.8,1265.1,1217.9,114.8,967.8,1284.0,1098.6,1111.1,101.7
120,1070.9,1394.7,1271.8,1245.0,111.8,962.1,1289.8,1079.7,1103.6,105.8
122,1087.4,1377.4,1301.6,1246.0,106.8,958.2,1220.2,1061.9,1081.2,85.1
124,1120.0,1364.0,1261.1,1238.7,88.5,933.3,1193.0,1058.6,1065.4,85.4
126,1114.2,1387.5,1265.7,1244.3,99.9,924.0,1177.6,1075.8,1075.5,87.7
128,1102.7,1412.2,1256.1,1250.9,115.3,951.0,1173.8,1088.6,1076.2,73.4
130,1106.6,1391.5,1250.3,1246.7,122.8,943.4,1168.6,1079.2,1079.0,75.5
132,1117.1,1464.2,1171.4,1260.4,143.1,966.6,1145.6,1080.5,1076.1,61.8
134,1113.3,1396.8,1184.8,1250.6,120.8,925.6,1130.2,1099.7,1076.8,76.8
136,1127.2,1449.8,1204.6,1268.7,118.1,933.3,1141.6,1099.7,1074.2,74.3
138,1166.1,1424.5,1261.3,1282.3,88.6,921.8,1151.2,1090.1,1071.0,78.7
140,1176.3,1447.5,1297.6,1300.4,96.1,933.3,1191.5,1087.5,1079.1,83.0
142,1164.8,1447.5,1276.2,1283.2,94.3,921.0,1189.6,1090.1,1071.6,89.0
144,1157.1,1391.5,1264.6,1273.1,74.7,915.2,1158.9,1082.4,1054.6,82.6
146,1132.5,1433.8,1244.2,1280.5,102.7,919.0,1174.2,1097.8,1075.7,89.3
148,1190.1,1460.6,1244.2,1309.8,109.7,921.0,1187.7,1093.9,1081.1,96.8
150,1184.3,1419.7,1272.2,1299.9,90.8,919.0,1226.1,1054.2,1085.2,109.5
152,1205.8,1378.6,1297.1,1299.0,68.5,911.0,1254.6,1058.1,1082.8,118.9
154,1209.6,1358.2,1295.2,1285.6,49.4,893.6,1295.4,1063.2,1087.8,138.0
156,1242.6,1391.4,1249.8,1289.6,58.0,899.2,1296.5,1080.5,1092.2,139.0
158,1228.6,1382.1,1257.8,1286.3,55.2,881.9,1323.4,1109.3,1088.6,147.0
160,1247.4,1377.6,1287.8,1306.4,53.4,895.4,1325.3,1118.4,1102.9,139.2
162,1257.0,1342.6,1323.0,1314.6,30.8,906.9,1371.4,1100.0,1111.2,149.7
164,1184.8,1355.0,1312.2,1295.8,60.4,910.7,1369.4,1084.8,1113.6,148.2
166,1213.6,1429.1,1361.4,1339.9,73.8,959.5,1356.8,1108.2,1125.1,129.6
168,1213.6,1426.6,1353.0,1344.7,71.9,978.7,1354.9,1138.9,1139.3,123.9
170,1244.3,1452.2,1336.5,1338.8,72.2,1007.5,1380.3,1133.4,1147.5,127.0
172,1244.3,1460.8,1363.4,1349.4,89.2,1044.8,1366.9,1152.2,1154.7,116.0
174,1205.9,1435.8,1367.5,1337.8,90.5,1036.3,1400.0,1144.5,1157.9,129.6
176,1226.4,1459.2,1360.3,1358.2,79.4,1036.3,1373.0,1123.5,1158.0,114.2
178,1183.8,1472.5,1428.2,1380.0,107.6,1032.5,1436.3,1129.9,1176.8,136.7
180,1193.4,1495.0,1445.8,1393.3,114.5,1024.8,1417.1,1129.9,1166.0,132.5
182,1183.8,1489.8,1437.3,1387.4,114.1,1009.4,1396.0,1141.4,1162.9,126.8
184,1212.8,1556.0,1433.9,1399.3,118.1,1024.8,1409.4,1152.8,1183.4,125.1
186,1257.3,1592.3,1400.6,1427.8,130.5,1011.4,1392.2,1151.0,1178.3,123.2
188,1284.2,1607.7,1483.8,1455.4,135.0,1024.8,1367.2,1160.0,1175.5,110.4
190,1264.2,1586.2,1473.8,1448.0,129.4,1007.5,1321.6,1138.9,1146.4,100.6
192,1260.3,1588.2,1504.0,1449.6,127.0,1003.7,1374.4,1146.4,1160.8,119.7
194,1262.2,1617.4,1481.8,1446.5,130.1,1006.1,1382.1,1129.9,1154.3,123.4
196,1264.2,1656.3,1481.8,1454.4,136.1,990.7,1368.2,1108.8,1138.5,124.4
198,1262.2,1605.3,1459.0,1451.7,128.8,1002.2,1350.9,1117.4,1140.0,115.3
200,1273.6,1737.6,1564.2,1516.3,158.9,1006.1,1298.1,1102.1,1126.8,97.6
202,1282.7,1737.6,1525.3,1510.2,157.6,1050.2,1231.7,1111.2,1119.7,60.3
204,1303.5,1714.2,1514.9,1512.3,142.7,1040.6,1266.2,1121.3,1130.9,74.0
206,1365.9,1664.6,1509.1,1518.7,122.7,1084.8,1227.4,1115.0,1131.2,49.6
208,1392.2,1691.7,1505.3,1541.2,122.6,1079.0,1250.4,1107.4,1125.8,63.4
210,1433.9,1717.0,1476.5,1552.5,120.9,1044.0,1283.2,1109.3,1133.3,80.7
212,1437.8,1725.3,1476.5,1552.4,119.9,1024.8,1310.1,1092.0,1121.8,97.6
214,1442.7,1729.1,1566.6,1567.4,112.3,1059.4,1314.9,1119.4,1145.4,87.9
216,1395.0,1688.3,1566.4,1552.3,110.2,1070.9,1314.9,1130.1,1151.5,84.5
218,1423.8,1780.3,1641.6,1594.3,142.4,1086.2,1346.1,1134.9,1165.1,92.4
220,1386.9,1778.4,1688.0,1602.8,168.6,1085.0,1349.9,1147.4,1166.6,95.0
222,1406.6,1793.0,1707.7,1616.1,159.3,1072.8,1345.9,1105.1,1161.2,98.6
224,1408.5,1748.5,1634.7,1583.0,124.0,1052.3,1332.5,1137.3,1153.8,96.8
226,1416.8,1713.8,1603.5,1579.0,114.3,1061.9,1313.0,1123.8,1153.0,89.0
228,1397.0,1742.9,1624.5,1583.5,127.6,1052.3,1297.6,1123.8,1146.4,91.1
230,1438.7,1787.0,1600.2,1579.7,130.4,1060.0,1270.7,1129.6,1147.2,81.0
232,1470.6,1762.1,1567.2,1572.0,103.9,1060.0,1280.3,1114.2,1144.9,77.5
234,1487.5,1758.2,1550.6,1577.2,93.8,1044.6,1251.4,1134.2,1150.2,73.3
236,1450.2,1687.2,1547.5,1560.4,78.9,1031.2,1264.8,1124.6,1141.5,88.8
238,1422.2,1670.4,1522.9,1537.0,94.3,1031.2,1278.2,1113.1,1146.6,88.9
240,1420.3,1731.7,1521.0,1539.6,111.2,1012.0,1268.0,1107.4,1143.0,95.2
242,1418.4,1648.2,1553.1,1531.3,86.9,1033.3,1222.9,1108.8,1129.2,78.9
244,1399.4,1613.9,1563.0,1522.7,89.7,1052.5,1225.3,1105.0,1135.3,72.9
246,1354.4,1694.7,1650.1,1570.6,128.6,1073.6,1213.9,1097.3,1132.3,60.1
248,1337.1,1699.0,1589.9,1545.6,123.1,1073.6,1254.2,1101.8,1145.8,69.2
250,1386.7,1702.4,1518.4,1539.2,110.4,1090.2,1258.1,1144.2,1159.0,65.2
252,1380.5,1698.6,1520.3,1527.4,103.3,1103.7,1228.6,1142.2,1167.4,50.5
254,1349.9,1629.4,1522.9,1499.6,90.8,1110.4,1242.7,1132.6,1161.1,49.3
256,1385.0,1656.3,1522.4,1507.4,93.8,1102.6,1265.8,1157.8,1173.8,57.8
258,1340.0,1656.3,1540.3,1496.7,113.0,1100.6,1269.6,1173.1,1176.1,62.7
260,1333.9,1666.9,1442.4,1484.6,113.8,1116.0,1275.4,1192.3,1182.7,55.3
262,1385.9,1642.7,1486.4,1523.8,99.7,1121.8,1265.8,1198.2,1186.5,57.0
264,1368.6,1621.8,1521.1,1512.4,88.1,1093.1,1256.2,1188.6,1171.5,60.7
266,1426.1,1589.1,1500.0,1506.1,57.5,1125.6,1216.8,1161.8,1169.0,37.3
268,1410.7,1647.2,1468.8,1495.3,81.4,1113.3,1205.3,1148.3,1160.3,35.5
270,1447.0,1722.7,1478.1,1529.2,103.6,1123.7,1211.0,1158.4,1157.0,30.8
272,1397.9,1650.2,1417.8,1492.3,103.7,1116.0,1191.8,1145.0,1150.4,29.6
274,1429.0,1666.7,1450.9,1516.6,96.9,1092.0,1197.1,1144.8,1144.2,41.3
276,1435.7,1699.4,1455.4,1519.8,100.5,1061.3,1224.0,1139.0,1146.4,54.9
278,1410.7,1726.7,1485.3,1539.0,114.0,1073.0,1216.3,1121.8,1142.2,50.3
280,1410.7,1726.7,1523.5,1544.2,111.1,1088.2,1214.4,1135.0,1139.7,45.4
282,1383.8,1707.8,1483.7,1520.8,112.2,1047.8,1220.2,1102.2,1123.2,59.0
284,1440.5,1693.4,1504.0,1544.4,88.4,1057.4,1222.1,1118.9,1133.8,56.7
286,1443.8,1651.8,1512.2,1545.9,78.4,1059.4,1218.2,1119.0,1130.3,54.2
288,1424.6,1670.6,1487.8,1541.0,94.8,1084.3,1218.2,1088.5,1126.9,53.3
290,1429.0,1697.6,1516.2,1547.9,112.6,1071.2,1252.8,1090.1,1130.4,67.1
292,1420.2,1718.4,1551.2,1557.0,110.6,1054.1,1289.3,1120.8,1141.2,78.7
294,1430.1,1702.4,1549.1,1547.7,89.1,1025.3,1281.6,1124.6,1138.6,83.8
296,1376.0,1705.9,1579.8,1535.2,117.3,1034.9,1300.8,1138.1,1150.8,85.3
298,1407.0,1669.8,1560.6,1533.9,90.1,1033.1,1280.2,1122.7,1144.9,84.0
300,1425.8,1633.4,1544.3,1530.7,71.6,1058.1,1276.3,1126.9,1158.0,75.5
302,1381.9,1619.4,1549.6,1535.1,81.7,1060.0,1266.7,1149.6,1159.5,69.0
304,1395.4,1575.8,1560.0,1521.1,68.7,1000.5,1264.8,1130.4,1141.0,88.4
306,1452.8,1560.8,1537.3,1521.0,40.1,969.8,1288.5,1145.8,1154.7,115.6
308,1424.0,1576.8,1546.6,1530.7,55.8,965.9,1292.3,1157.3,1143.0,114.4
310,1439.4,1548.5,1493.8,1488.1,37.5,965.9,1273.6,1141.9,1131.2,107.5
312,1423.2,1503.7,1462.9,1463.4,34.9,989.1,1275.5,1136.2,1137.8,100.4
314,1425.1,1504.8,1465.1,1466.2,29.9,994.9,1292.8,1190.9,1150.9,106.5
316,1431.4,1526.6,1460.5,1466.2,33.4,1013.9,1237.0,1190.9,1143.9,85.7
318,1425.1,1555.4,1473.6,1485.6,46.9,977.6,1253.8,1182.7,1133.5,100.0
320,1430.9,1581.3,1512.8,1513.1,52.9,964.2,1257.6,1161.6,1128.9,107.7
322,1397.8,1542.9,1506.4,1484.3,53.2,994.7,1226.7,1158.4,1128.2,85.6
324,1390.1,1556.3,1525.6,1489.6,70.5,992.8,1230.9,1181.3,1139.8,89.8
326,1374.7,1590.9,1529.3,1485.7,90.6,1025.4,1236.6,1173.6,1143.6,72.8
328,1361.3,1624.0,1512.5,1494.4,90.5,1042.6,1234.7,1190.9,1154.7,76.0
330,1363.2,1657.1,1539.2,1509.0,102.5,1040.6,1264.8,1123.4,1138.9,80.2
332,1303.2,1666.6,1486.6,1480.9,124.5,1095.8,1270.6,1133.0,1162.2,66.9
334,1328.2,1633.4,1476.3,1488.4,100.9,1099.7,1259.0,1135.0,1165.3,63.1
336,1312.8,1645.9,1507.0,1494.7,117.6,1085.0,1268.6,1131.2,1163.7,69.4
338,1272.5,1681.3,1542.1,1501.5,137.7,1086.2,1253.3,1119.7,1154.9,71.6
340,1274.4,1646.2,1523.0,1490.3,127.5,1072.8,1224.5,1140.5,1140.1,53.9
342,1305.6,1651.7,1472.8,1493.4,120.5,1097.8,1226.4,1135.8,1152.6,47.6
344,1214.4,1595.7,1480.3,1458.8,134.1,1141.9,1224.5,1183.2,1176.1,30.8
346,1227.8,1569.8,1523.8,1469.2,126.5,1140.0,1213.0,1195.0,1183.0,26.9
348,1302.9,1622.2,1502.2,1479.1,109.1,1126.6,1234.1,1182.7,1173.8,40.1
350,1345.1,1613.9,1524.0,1502.6,105.4,1103.5,1222.6,1153.9,1157.3,44.2
352,1343.2,1593.9,1490.9,1480.6,88.8,1076.6,1239.8,1134.7,1154.7,55.9
354,1350.9,1658.7,1456.2,1480.8,106.3,1095.8,1243.7,1121.3,1155.8,57.8
356,1364.3,1686.4,1452.0,1486.9,120.7,1065.1,1247.5,1157.8,1159.9,68.2
358,1385.0,1717.6,1429.6,1495.7,120.4,1082.4,1255.2,1161.9,1163.9,59.7
360,1429.6,1742.2,1481.8,1531.6,111.8,1074.7,1226.4,1183.0,1163.8,57.0
362,1429.6,1734.6,1482.2,1525.3,112.3,1090.1,1293.1,1154.2,1175.8,70.1
364,1458.9,1718.7,1491.8,1536.6,95.9,1134.4,1289.3,1181.1,1200.4,51.9
366,1427.5,1660.8,1452.5,1505.8,89.8,1116.8,1313.9,1174.7,1192.1,67.5
368,1432.8,1637.9,1497.3,1511.1,69.0,1109.3,1305.8,1170.9,1180.4,68.4
370,1470.7,1623.4,1485.0,1508.3,57.9,1107.4,1269.4,1201.4,1184.9,58.4
372,1435.5,1576.8,1489.0,1493.7,54.7,1073.0,1257.9,1211.5,1180.9,75.9
374,1405.9,1529.9,1522.1,1490.7,48.5,1049.9,1261.8,1238.7,1184.0,87.0
376,1435.2,1545.0,1507.0,1491.8,38.1,1030.7,1245.0,1229.1,1175.9,81.8
378,1419.8,1538.1,1520.8,1495.4,46.5,1053.8,1248.8,1234.9,1187.5,76.0
380,1396.8,1574.2,1471.2,1473.9,61.2,1055.7,1235.4,1206.1,1180.2,65.8
382,1389.1,1578.1,1467.4,1477.4,66.6,1071.0,1278.9,1194.6,1179.8,70.2
384,1325.9,1611.0,1450.9,1471.1,104.2,1071.0,1298.6,1151.7,1168.5,76.7
386,1361.1,1583.8,1458.7,1456.0,77.8,1072.6,1298.6,1090.1,1155.7,93.0
388,1357.3,1594.2,1473.0,1466.2,81.3,1072.8,1286.9,1074.9,1151.5,95.6
390,1373.9,1629.3,1500.2,1481.1,96.9,1049.8,1294.9,1103.5,1151.6,99.3
392,1366.2,1589.8,1497.4,1483.0,87.9,1053.9,1300.6,1082.4,1152.0,108.8
394,1376.6,1622.7,1449.0,1477.7,88.7,1027.0,1296.8,1062.1,1139.9,117.1
396,1376.6,1647.7,1461.3,1496.9,95.5,1021.3,1313.4,1071.7,1143.9,118.0
398,1397.8,1597.3,1469.0,1490.7,67.1,994.4,1311.5,1130.9,1152.8,117.8
400,1376.3,1661.6,1475.5,1495.6,95.4,1036.6,1277.0,1155.8,1155.8,96.7
402,1407.0,1673.1,1481.8,1515.9,89.7,1011.7,1280.8,1208.0,1158.9,109.0
404,1424.3,1654.4,1521.9,1538.7,81.8,996.3,1289.6,1217.6,1157.9,126.8
406,1457.4,1681.4,1525.0,1547.4,77.0,1006.6,1354.6,1231.4,1175.6,135.8
408,1493.8,1677.1,1511.7,1555.3,69.6,1001.4,1333.4,1225.3,1168.5,126.3
410,1477.9,1767.0,1514.4,1584.0,110.3,999.5,1325.8,1256.2,1173.5,134.5
412,1466.7,1711.2,1573.9,1576.0,93.0,1016.8,1320.2,1256.2,1186.7,130.5
414,1528.5,1648.8,1581.9,1595.8,46.5,1026.4,1311.5,1287.5,1190.5,132.7
416,1503.5,1648.2,1582.7,1586.8,51.5,1032.2,1318.1,1306.6,1200.0,135.7
418,1548.0,1675.2,1601.9,1602.3,44.3,1054.9,1318.1,1306.6,1210.4,123.0
420,1569.8,1675.2,1602.1,1607.1,37.0,1080.2,1326.9,1300.8,1223.7,113.3
422,1505.4,1683.2,1611.5,1602.1,59.3,1077.1,1304.6,1235.0,1209.0,86.3
424,1507.4,1652.0,1596.5,1597.1,51.9,1081.0,1304.6,1197.0,1210.6,84.2
426,1507.4,1654.4,1583.2,1589.2,58.2,1044.5,1323.0,1233.6,1216.4,94.5
428,1513.1,1622.7,1576.0,1573.9,35.4,1067.5,1321.1,1212.6,1203.6,87.0
430,1486.1,1611.5,1583.2,1561.0,45.4,1069.0,1336.5,1200.5,1199.7,88.7
432,1500.2,1622.1,1593.4,1570.1,49.9,1074.7,1369.1,1211.4,1207.0,96.1
434,1447.8,1594.9,1559.8,1537.1,57.9,1074.7,1344.2,1227.8,1215.9,86.2
436,1435.5,1628.3,1513.3,1522.6,62.2,1082.4,1299.8,1240.3,1210.0,77.1
438,1406.2,1615.2,1517.8,1520.0,68.8,1097.8,1270.1,1250.2,1211.9,66.3
440,1308.0,1683.4,1500.0,1496.8,122.6,1101.6,1301.0,1229.1,1217.7,72.4
442,1268.5,1726.1,1499.2,1505.7,148.8,1111.2,1297.9,1203.8,1216.1,72.1
444,1284.2,1728.2,1461.8,1512.5,159.3,1086.2,1279.8,1173.1,1190.0,74.4
446,1278.1,1699.0,1463.8,1513.5,156.5,1095.8,1279.8,1188.5,1200.0,64.5
448,1309.1,1673.6,1497.0,1519.0,128.7,1095.8,1276.0,1224.8,1202.7,61.9
450,1402.2,1756.5,1482.1,1537.2,122.4,1092.2,1289.4,1209.4,1199.6,64.0
452,1398.4,1745.3,1489.8,1541.5,126.2,1105.6,1302.6,1213.3,1206.0,63.7
454,1382.7,1687.4,1512.8,1523.8,107.5,1128.6,1298.4,1236.2,1218.8,59.2
456,1422.2,1656.2,1512.8,1521.4,85.5,1115.2,1313.8,1257.9,1215.6,80.4
458,1442.1,1687.4,1497.4,1529.8,87.8,1130.4,1290.7,1212.2,1209.1,67.3
460,1466.9,1681.6,1512.6,1533.2,78.7,1141.9,1280.0,1216.0,1203.5,49.0
462,1494.4,1679.2,1529.6,1557.1,64.4,1141.9,1321.0,1222.1,1212.1,64.3
464,1514.9,1688.0,1548.8,1566.7,62.5,1151.7,1286.9,1222.1,1211.8,49.6
466,1525.0,1627.7,1547.2,1565.2,38.0,1153.6,1267.7,1202.9,1206.4,43.2
468,1478.9,1623.8,1510.2,1530.7,53.6,1178.6,1262.1,1227.2,1222.7,35.5
470,1468.8,1623.8,1551.0,1560.2,56.6,1159.4,1269.6,1224.0,1222.0,37.2
472,1421.3,1641.6,1546.6,1537.6,72.2,1184.3,1297.9,1199.0,1216.9,41.1
474,1429.6,1637.4,1567.7,1552.3,69.2,1147.8,1297.9,1193.4,1204.3,54.6
476,1385.0,1601.0,1534.6,1518.9,80.8,1188.8,1290.6,1205.0,1216.3,37.9
478,1386.9,1655.5,1524.1,1530.5,95.9,1148.2,1304.0,1197.3,1208.6,51.7
480,1386.9,1707.8,1524.1,1538.0,114.3,1142.4,1298.2,1193.4,1204.1,51.2
482,1391.8,1671.0,1522.0,1535.5,92.8,1140.5,1315.5,1177.0,1205.2,61.3
484,1361.3,1717.3,1479.3,1514.5,117.7,1144.3,1300.2,1180.8,1201.0,56.6
486,1397.9,1756.8,1475.1,1521.8,123.9,1140.5,1222.7,1178.9,1177.5,31.9
488,1359.0,1740.3,1455.8,1509.3,129.4,1115.5,1214.4,1161.6,1162.4,32.0
490,1329.8,1808.6,1515.4,1537.6,153.8,1090.6,1225.9,1161.6,1158.1,44.3
492,1345.1,1858.1,1513.3,1548.0,169.7,1052.2,1262.4,1172.6,1163.6,67.4
494,1377.8,1857.9,1477.8,1540.3,165.4,1044.5,1289.3,1170.4,1167.5,78.1
496,1352.2,1901.6,1523.4,1562.3,184.1,1025.3,1255.2,1164.0,1150.6,73.8
498,1365.1,1891.2,1499.8,1573.7,190.3,1044.5,1239.8,1175.5,1158.1,66.3
500,1349.8,1891.2,1500.2,1584.6,190.6,1033.0,1218.7,1140.8,1146.0,66.0
502,1386.2,1922.4,1560.2,1621.8,195.3,1031.0,1182.2,1155.4,1135.2,55.0
504,1370.9,1861.9,1536.3,1608.5,172.1,1047.8,1159.2,1148.5,1129.3,41.2
506,1372.8,1897.0,1586.7,1616.3,177.6,1074.7,1159.2,1141.4,1130.1,31.1
508,1352.0,1963.2,1627.5,1641.6,208.4,1047.8,1170.7,1128.0,1125.1,43.2
510,1303.8,1893.0,1625.6,1624.8,194.9,1042.1,1207.8,1143.2,1133.5,54.2
512,1348.5,1803.7,1584.8,1603.3,159.4,1036.3,1260.3,1135.5,1143.7,74.9
514,1348.5,1774.6,1530.4,1581.5,154.8,1065.1,1237.3,1112.5,1138.0,66.8
516,1352.3,1739.2,1532.3,1562.4,146.0,1036.6,1223.8,1114.4,1125.3,74.3
518,1362.7,1735.4,1592.6,1570.7,149.8,1045.9,1211.7,1125.9,1123.6,64.8
520,1362.7,1739.5,1530.2,1547.0,138.6,1019.0,1209.8,1125.3,1126.6,71.7
522,1393.9,1687.7,1523.5,1546.0,105.2,1032.5,1234.7,1158.2,1145.9,75.6
524,1396.0,1687.7,1559.5,1539.2,98.8,1021.0,1250.1,1131.4,1148.3,81.5
526,1426.9,1621.6,1576.8,1529.6,79.2,1034.4,1241.1,1132.6,1154.3,78.5
528,1411.5,1611.0,1541.1,1506.1,77.4,1065.1,1256.5,1142.1,1149.9,73.3
530,1452.0,1598.7,1512.3,1514.2,50.8,1072.8,1243.0,1167.4,1162.6,59.5
532,1456.0,1622.1,1514.7,1521.4,56.6,1099.7,1231.5,1182.7,1170.7,43.6
534,1419.0,1593.3,1483.5,1496.2,56.1,1113.1,1256.5,1150.2,1165.0,48.8
536,1444.6,1593.3,1493.3,1513.4,51.4,1131.2,1235.4,1181.0,1180.3,36.7
538,1439.7,1599.8,1551.5,1538.6,54.4,1138.9,1248.2,1211.8,1191.8,42.2
540,1513.6,1602.2,1543.0,1556.3,36.3,1174.9,1285.3,1179.0,1210.6,43.4
542,1482.9,1606.1,1545.1,1544.7,50.0,1167.5,1271.8,1208.0,1206.4,36.9
544,1482.7,1613.3,1541.1,1539.9,48.9,1148.0,1252.6,1219.5,1213.4,34.9
546,1475.7,1607.0,1571.0,1554.0,49.1,1125.0,1223.8,1204.2,1190.3,34.6
548,1446.6,1634.1,1541.0,1534.5,63.9,1138.4,1251.2,1217.6,1198.4,40.9
550,1477.1,1638.2,1524.5,1538.3,57.9,1109.6,1268.3,1251.2,1213.1,60.2
552,1479.0,1702.1,1563.5,1571.3,79.8,1097.9,1267.5,1241.6,1203.7,62.4
554,1463.8,1682.7,1623.5,1585.8,86.4,1061.3,1286.7,1216.6,1202.9,79.5
556,1461.9,1675.0,1578.1,1572.9,81.2,1051.7,1282.9,1226.7,1200.2,79.3
558,1463.5,1670.9,1605.1,1581.8,72.1,1053.6,1265.1,1242.6,1201.0,77.0
560,1500.5,1660.6,1624.8,1605.6,56.1,1061.3,1275.5,1227.2,1199.5,77.3
562,1473.1,1671.5,1624.3,1606.4,72.9,1092.2,1298.6,1216.8,1196.3,77.2
564,1472.8,1685.1,1582.7,1578.7,79.4,1087.7,1294.7,1197.4,1182.0,75.1
566,1459.2,1683.2,1673.9,1605.4,91.9,1048.6,1316.0,1153.9,1180.1,92.4
568,1451.5,1700.8,1676.0,1612.4,95.2,1114.4,1304.5,1167.0,1196.3,69.6
570,1449.6,1697.9,1631.0,1603.2,91.4,1117.9,1296.3,1159.4,1196.2,73.6
572,1451.5,1693.3,1653.8,1607.6,86.7,1117.4,1288.6,1194.1,1208.4,63.6
574,1468.2,1673.0,1655.0,1613.2,75.9,1123.2,1288.6,1199.8,1216.8,62.6
576,1439.0,1653.1,1597.9,1583.7,78.3,1132.8,1253.6,1197.8,1201.0,45.0
578,1469.4,1681.4,1614.6,1596.1,77.1,1148.2,1265.1,1228.5,1219.0,39.0
580,1448.3,1622.2,1604.3,1566.6,66.0,1159.7,1245.9,1205.4,1205.9,35.2
582,1450.2,1646.4,1538.7,1558.9,70.3,1144.3,1261.3,1171.4,1191.0,44.9
584,1486.6,1654.7,1599.2,1579.5,71.9,1146.4,1259.4,1163.5,1195.0,49.8
586,1463.0,1697.4,1599.2,1578.0,84.0,1165.6,1251.7,1215.0,1209.7,29.6
588,1498.2,1699.5,1581.6,1580.6,69.9,1127.0,1261.6,1226.6,1214.6,50.1
590,1517.3,1675.0,1572.5,1578.7,55.5,1098.2,1311.0,1257.6,1228.9,71.7
592,1529.4,1651.7,1569.3,1585.9,42.4,1077.1,1343.7,1251.8,1235.6,86.9
594,1515.5,1644.0,1594.2,1592.4,42.9,1059.8,1367.7,1205.8,1214.5,98.2
596,1486.4,1740.0,1599.8,1619.1,85.3,1048.3,1390.6,1178.1,1196.1,110.3
598,1455.2,1796.2,1598.9,1619.7,113.0,1069.4,1344.6,1190.2,1195.7,95.0
600,1474.1,1906.6,1598.4,1640.3,150.0,1057.9,1333.1,1173.0,1187.3,93.0
602,1457.9,1935.7,1615.7,1652.4,159.0,1057.9,1331.2,1149.8,1179.3,93.0
604,1462.2,1862.6,1650.6,1634.4,136.9,1044.5,1333.1,1155.8,1182.4,100.8
606,1501.1,1837.4,1667.8,1668.1,108.0,1052.2,1321.6,1178.9,1189.3,96.9
608,1472.0,1761.9,1676.2,1661.7,103.4,1078.6,1336.3,1186.6,1197.2,98.5
610,1497.4,1730.7,1662.2,1649.2,83.2,1086.2,1311.2,1155.8,1186.1,94.9
612,1488.6,1770.9,1658.1,1649.0,97.7,1049.8,1269.4,1148.2,1163.9,88.8
614,1494.4,1787.5,1641.3,1650.1,102.8,1055.5,1281.9,1132.6,1154.3,85.9
616,1462.1,1818.9,1643.4,1630.6,116.6,1032.5,1297.3,1129.3,1152.1,91.6
618,1445.3,1804.3,1639.2,1614.1,124.1,1034.4,1292.3,1118.9,1154.1,91.2
620,1460.6,1773.1,1632.3,1598.3,113.7,1067.7,1292.3,1162.6,1168.0,76.4
622,1442.4,1774.9,1659.4,1609.7,138.5,1081.1,1332.3,1164.6,1180.2,86.3
624,1440.6,1763.4,1690.1,1609.6,132.7,1083.0,1295.4,1195.4,1181.2,73.6
626,1446.7,1736.3,1664.0,1601.9,118.1,1067.7,1285.6,1193.4,1172.4,75.7
628,1435.2,1765.4,1674.4,1613.1,136.1,1101.6,1285.6,1181.9,1174.1,68.2
630,1448.6,1808.0,1747.4,1644.2,153.4,1096.0,1277.9,1194.1,1177.6,63.4
632,1462.7,1833.1,1720.3,1641.1,150.6,1119.0,1253.0,1196.0,1184.1,48.2
634,1456.5,1825.0,1716.2,1643.1,146.3,1124.6,1237.6,1191.5,1183.7,43.4
636,1478.9,1773.3,1687.4,1641.0,118.4,1132.3,1259.4,1220.3,1198.1,49.3
638,1490.6,1736.0,1683.2,1637.5,100.4,1122.7,1324.6,1188.3,1203.6,70.1
640,1521.8,1736.0,1677.4,1649.2,86.5,1103.5,1330.9,1193.6,1199.4,79.0
642,1524.8,1849.0,1656.6,1670.6,106.1,1088.2,1283.4,1194.1,1195.2,66.0
644,1575.2,1826.1,1709.4,1699.9,83.4,1086.2,1325.3,1205.9,1201.6,77.2
646,1600.2,1830.2,1686.1,1688.2,80.7,1070.9,1331.0,1194.4,1190.0,84.6
648,1614.7,1780.6,1675.8,1675.6,58.1,1074.7,1341.3,1167.2,1182.9,87.4
650,1575.2,1818.6,1685.9,1689.0,78.7,1056.0,1343.2,1176.5,1181.9,92.3
652,1556.0,1808.2,1644.6,1657.7,84.0,1065.6,1318.2,1192.2,1184.9,82.4
654,1569.4,1785.3,1639.8,1661.6,79.9,1079.0,1285.6,1191.7,1182.0,67.4
656,1557.1,1797.8,1652.3,1667.6,86.9,1057.9,1291.4,1189.8,1178.3,75.0
658,1529.9,1808.2,1649.6,1659.0,92.1,1056.0,1281.8,1155.2,1161.8,77.0
660,1541.8,1809.9,1651.0,1668.2,87.1,1084.8,1259.5,1178.2,1163.5,66.6
662,1534.1,1818.2,1662.9,1680.4,94.6,1094.2,1197.3,1173.1,1154.2,42.3
664,1507.0,1843.2,1625.9,1657.1,119.1,1094.2,1185.1,1144.3,1145.3,35.7
666,1478.2,1832.8,1625.9,1648.2,117.6,1107.7,1232.6,1132.8,1156.7,47.7
668,1427.7,1742.1,1657.1,1626.0,106.9,1124.6,1219.0,1130.9,1156.7,38.2
670,1451.0,1756.6,1632.2,1630.9,101.0,1105.8,1240.0,1163.5,1170.2,44.9
672,1416.5,1706.7,1616.2,1610.1,104.8,1117.0,1220.8,1152.2,1167.2,36.7
674,1408.8,1710.9,1621.9,1590.1,101.3,1120.8,1207.5,1177.0,1169.0,35.0
676,1397.3,1702.6,1592.3,1578.3,99.5,1095.8,1233.4,1159.7,1173.0,51.3
678,1418.1,1712.8,1601.9,1582.1,96.7,1101.6,1210.6,1165.1,1162.9,40.5
680,1399.4,1699.2,1569.9,1561.2,96.6,1084.3,1197.1,1169.3,1153.7,38.3
682,1430.4,1676.3,1569.9,1566.0,85.0,1101.6,1251.4,1188.5,1182.7,53.4
684,1426.2,1691.5,1576.2,1573.7,95.8,1109.4,1266.7,1199.0,1193.9,53.9
686,1420.0,1680.3,1557.6,1558.6,94.5,1094.1,1217.3,1185.6,1173.9,43.8
688,1435.8,1693.8,1587.0,1565.2,95.6,1069.1,1228.5,1188.3,1176.6,56.7
690,1507.2,1649.3,1637.0,1589.7,66.2,1038.4,1242.2,1224.6,1183.8,74.7
692,1418.1,1631.2,1608.3,1567.1,80.1,1069.1,1247.7,1225.0,1199.7,65.8
694,1438.9,1651.4,1612.5,1588.0,77.2,1073.0,1276.6,1221.0,1209.7,74.5
696,1458.1,1688.8,1580.0,1574.8,73.1,1089.1,1293.4,1211.2,1215.8,72.5
698,1441.6,1708.2,1564.8,1577.7,86.3,1100.6,1301.1,1222.7,1225.9,72.3
700,1466.9,1735.7,1547.2,1569.3,89.5,1112.2,1322.2,1230.7,1229.2,70.0
702,1438.1,1766.2,1578.4,1571.5,117.6,1100.6,1305.4,1240.5,1230.1,70.3
704,1437.3,1834.1,1545.1,1594.2,140.3,1083.4,1303.5,1244.3,1223.9,74.0
706,1451.8,1757.1,1612.8,1588.5,110.5,1094.9,1278.1,1267.0,1228.4,68.3
708,1460.6,1694.7,1631.5,1586.4,98.3,1075.7,1298.2,1236.3,1218.7,78.8
710,1412.6,1719.7,1590.1,1575.7,111.7,1102.6,1327.7,1214.9,1229.4,81.7
712,1443.8,1788.2,1585.9,1609.9,126.3,1114.1,1339.8,1207.2,1235.3,84.9
714,1461.3,1711.0,1619.7,1597.6,95.2,1093.0,1346.4,1214.9,1225.5,90.1
716,1463.2,1681.9,1621.8,1583.4,91.7,1106.4,1321.4,1209.1,1227.9,83.4
718,1471.4,1690.2,1611.0,1578.7,84.6,1112.2,1325.1,1198.6,1215.5,72.2
720,1435.2,1709.4,1640.3,1581.1,113.7,1098.7,1361.6,1162.9,1202.8,95.9
722,1412.0,1724.0,1630.7,1571.2,117.8,1065.1,1331.0,1148.0,1183.6,91.2
724,1485.6,1720.0,1630.7,1600.8,90.1,1059.4,1357.9,1148.0,1183.5,101.6
726,1496.3,1734.6,1613.4,1610.3,83.5,1047.8,1282.7,1179.0,1181.1,78.5
728,1528.8,1734.6,1558.7,1609.4,82.0,1074.7,1284.6,1178.7,1188.8,69.3
730,1483.5,1729.8,1592.5,1593.8,82.2,1044.0,1284.6,1184.5,1184.2,81.1
732,1483.5,1770.6,1563.4,1587.4,97.8,1038.2,1249.9,1197.9,1177.2,77.0
734,1441.4,1797.6,1563.4,1587.0,116.0,1044.0,1238.7,1163.5,1162.3,67.4
736,1437.6,1735.8,1580.0,1578.3,96.5,1029.0,1201.6,1167.4,1148.8,61.8
738,1366.4,1679.5,1588.0,1554.5,104.0,1007.8,1195.7,1180.8,1143.0,69.4
740,1376.8,1660.0,1582.1,1556.7,97.4,1019.4,1201.9,1176.8,1153.0,68.3
742,1384.5,1670.1,1585.9,1558.2,98.3,1011.7,1244.0,1187.4,1161.7,79.4
744,1450.7,1635.8,1611.2,1577.2,69.1,973.3,1213.1,1197.0,1152.0,90.2
746,1452.8,1651.2,1587.0,1574.8,66.4,967.5,1233.6,1192.2,1158.0,96.8
748,1484.0,1674.1,1578.1,1573.1,65.0,977.1,1239.4,1194.1,1156.1,92.2
750,1430.1,1642.9,1614.6,1557.3,85.1,994.4,1217.1,1192.3,1157.7,82.7
752,1420.8,1662.1,1558.7,1549.0,88.6,975.2,1224.8,1203.8,1164.2,94.8
754,1445.8,1638.7,1613.0,1567.8,76.5,990.6,1259.7,1225.0,1183.2,98.2
756,1479.4,1633.1,1549.4,1547.4,52.3,1025.1,1261.6,1213.4,1182.8,82.4
758,1492.3,1647.0,1548.8,1549.9,55.0,1013.6,1329.8,1231.7,1212.1,109.5
760,1430.6,1577.6,1566.6,1533.7,55.6,1005.9,1345.1,1237.4,1205.9,113.0
762,1416.6,1620.2,1583.2,1548.5,72.4,1044.0,1341.3,1258.6,1217.0,100.8
764,1378.2,1616.3,1547.8,1525.5,79.4,1051.7,1324.0,1208.2,1201.9,88.2
766,1406.9,1651.7,1558.2,1544.4,82.0,1036.3,1333.6,1200.5,1197.8,95.3
768,1439.4,1651.5,1537.1,1538.3,77.6,1069.0,1345.1,1140.6,1185.1,95.2
770,1408.3,1686.9,1520.5,1528.2,102.7,1093.9,1337.4,1190.4,1213.0,82.0
772,1416.0,1716.2,1524.3,1536.3,100.8,1080.5,1323.7,1186.6,1203.5,83.9
774,1393.1,1712.0,1539.7,1544.7,101.0,1065.1,1325.6,1189.4,1205.4,93.4
776,1395.4,1766.2,1597.3,1572.9,123.2,1057.4,1327.5,1195.2,1193.1,98.4
778,1407.8,1738.9,1612.2,1592.2,107.5,1074.7,1279.5,1201.0,1180.6,70.2
780,1441.0,1689.8,1644.0,1612.0,87.7,1121.0,1246.6,1192.3,1178.7,45.3
782,1394.4,1756.0,1623.0,1616.3,125.7,1122.1,1224.8,1173.8,1175.0,36.3
784,1442.6,1754.1,1657.8,1633.2,110.7,1112.5,1232.5,1188.2,1186.0,40.4
786,1416.3,1760.5,1672.3,1644.9,126.0,1125.9,1245.9,1203.5,1191.4,40.9
788,1444.0,1834.2,1697.3,1685.5,138.8,1125.9,1234.4,1193.9,1188.9,35.7
790,1504.3,1913.3,1697.3,1725.3,143.1,1188.6,1247.8,1201.6,1207.4,20.8
792,1500.5,1898.7,1709.8,1722.9,138.1,1166.9,1238.1,1202.1,1204.3,24.2
794,1515.8,1857.1,1715.5,1720.1,122.1,1165.0,1241.9,1228.6,1213.6,28.1
796,1581.8,1809.3,1715.5,1709.8,90.0,1169.1,1236.3,1231.4,1217.6,25.2
798,1567.8,1921.8,1742.2,1722.5,135.2,1153.8,1253.1,1222.9,1215.2,35.4
800,1540.8,1937.1,1773.4,1732.2,150.4,1151.8,1280.0,1197.9,1211.8,45.6
802,1527.4,1928.8,1707.7,1711.0,145.1,1165.3,1291.5,1226.7,1221.4,43.5
804,1485.8,1883.0,1684.8,1691.8,144.4,1190.2,1281.9,1209.1,1218.7,33.7
806,1583.4,1847.7,1684.8,1701.6,100.3,1181.4,1283.8,1214.4,1216.6,37.3
808,1602.9,1935.2,1699.4,1745.7,137.0,1145.8,1266.6,1181.8,1189.2,40.9
810,1631.4,1912.0,1641.6,1726.2,115.5,1111.2,1260.8,1184.2,1189.1,51.3
812,1641.8,1799.2,1672.8,1706.5,65.6,1101.6,1235.8,1186.6,1177.5,43.2
814,1610.6,1805.0,1663.4,1690.3,66.8,1101.6,1230.1,1186.6,1173.7,48.1
816,1615.8,1755.5,1663.4,1680.2,52.8,1115.0,1206.4,1173.1,1162.6,36.6
818,1639.2,1790.6,1705.8,1701.3,54.6,1084.3,1221.8,1163.5,1155.3,51.8
820,1603.0,1852.8,1705.8,1715.4,84.6,1086.2,1212.2,1140.2,1139.5,48.4
822,1570.6,1852.8,1722.9,1714.7,106.0,1098.1,1241.0,1151.7,1155.4,53.6
824,1520.2,1803.7,1648.3,1662.0,96.0,1080.5,1271.7,1134.4,1166.5,69.1
826,1530.6,1821.4,1700.5,1685.7,95.0,1103.5,1260.2,1149.9,1175.0,56.6
828,1532.6,1757.9,1688.0,1676.2,79.9,1113.1,1281.3,1177.3,1191.2,56.7
830,1511.8,1739.4,1699.4,1659.5,82.4,1122.7,1279.4,1169.1,1183.1,56.4
832,1482.7,1750.9,1618.1,1634.2,94.5,1122.7,1281.3,1159.5,1187.3,55.3
834,1435.2,1719.7,1651.8,1610.1,96.5,1136.2,1273.6,1182.2,1202.6,54.4
836,1376.5,1719.7,1653.9,1605.8,118.9,1141.0,1256.3,1199.8,1202.4,47.7
838,1400.0,1682.9,1659.8,1606.7,105.2,1145.8,1270.9,1178.7,1199.9,44.1
840,1382.7,1687.0,1635.2,1598.1,110.2,1151.5,1299.4,1211.0,1212.0,48.9
842,1379.5,1707.5,1625.1,1600.2,114.5,1124.6,1293.6,1222.6,1210.5,55.2
844,1368.8,1728.6,1645.6,1604.3,125.9,1115.0,1324.3,1209.8,1213.6,66.9
846,1390.6,1649.0,1610.4,1580.7,96.6,1074.7,1304.6,1215.5,1198.0,76.2
848,1427.7,1761.9,1628.5,1618.4,110.0,1086.2,1279.7,1221.3,1206.2,68.8
850,1523.7,1751.5,1663.5,1636.3,83.8,1070.9,1264.3,1202.1,1192.8,70.5
852,1609.3,1780.6,1690.6,1683.6,62.9,1013.8,1267.7,1190.1,1183.5,92.2
854,1562.7,1753.6,1659.7,1667.2,73.5,1025.3,1302.6,1184.3,1184.6,93.1
856,1548.5,1791.7,1649.3,1661.4,81.1,1034.9,1277.6,1184.3,1176.4,80.6
858,1537.4,1760.5,1707.5,1676.4,78.8,1034.9,1269.9,1180.5,1172.5,77.6
860,1535.5,1735.5,1717.0,1682.1,74.6,1067.5,1277.6,1194.1,1176.5,72.3
862,1537.4,1766.9,1746.1,1676.8,101.6,1086.9,1310.2,1206.6,1193.3,80.9
864,1570.7,1762.2,1706.7,1675.4,73.9,1073.4,1319.8,1216.2,1187.2,87.6
866,1504.5,1793.4,1692.5,1666.8,102.6,1090.7,1308.3,1209.8,1184.0,82.5
868,1496.2,1777.9,1688.3,1662.8,98.8,1053.6,1300.6,1207.5,1178.3,89.0
870,1517.0,1796.5,1623.5,1653.8,104.7,1017.1,1275.7,1188.3,1167.5,94.7
872,1541.9,1811.0,1627.4,1648.8,88.3,1007.5,1291.2,1169.1,1162.8,102.6
874,1533.8,1804.8,1594.2,1622.6,94.1,1022.9,1306.1,1203.8,1170.9,96.2
876,1504.6,1689.8,1549.8,1569.9,64.0,1024.8,1326.6,1167.2,1166.4,100.3
878,1475.7,1709.3,1515.5,1551.0,82.6,1024.8,1336.2,1134.6,1162.5,107.5
880,1474.2,1717.0,1500.6,1546.5,88.5,1028.6,1322.7,1084.3,1155.7,115.0
882,1465.9,1706.6,1492.2,1533.0,88.2,1028.6,1318.9,1099.7,1157.6,122.0
884,1434.9,1667.5,1519.5,1524.5,78.7,1040.3,1338.1,1115.5,1173.3,124.1
886,1433.0,1632.2,1509.1,1514.6,66.3,1011.5,1346.2,1113.6,1163.4,122.3
888,1457.9,1634.2,1552.0,1538.2,62.6,996.2,1381.1,1123.2,1181.1,138.5
890,1455.5,1671.5,1500.0,1525.8,80.2,1001.9,1377.3,1153.4,1189.9,129.1
892,1455.5,1719.7,1490.6,1546.6,96.0,984.6,1394.6,1168.8,1200.3,138.0
894,1482.1,1711.4,1547.7,1574.4,90.0,986.6,1344.3,1203.4,1194.8,119.3
896,1479.8,1678.2,1543.8,1574.0,80.9,994.2,1297.8,1228.3,1191.3,106.2
898,1475.8,1683.4,1586.6,1577.1,72.7,998.1,1315.0,1216.8,1192.4,107.9
900,1509.0,1660.3,1611.4,1594.5,54.7,986.6,1286.7,1207.5,1188.3,106.7
902,1538.2,1690.4,1599.0,1610.4,50.8,1036.5,1294.4,1241.9,1198.7,90.6
904,1557.0,1813.3,1619.0,1647.1,88.8,1057.6,1284.8,1245.8,1208.6,84.8
906,1548.6,1792.5,1649.1,1656.9,79.9,1082.6,1279.0,1235.5,1202.0,72.9
908,1561.1,1823.7,1645.9,1673.9,92.3,1080.6,1257.0,1241.3,1191.9,73.7
910,1592.8,1808.3,1651.4,1675.5,72.2,1109.4,1276.2,1224.6,1197.4,66.4
912,1617.6,1757.6,1644.0,1662.5,49.1,1122.9,1293.0,1199.5,1192.9,60.0
914,1609.3,1771.2,1641.9,1661.2,58.1,1101.6,1291.0,1182.2,1177.1,65.6
916,1582.2,1804.5,1671.0,1671.6,75.1,1109.3,1266.2,1186.1,1175.6,56.8
918,1603.0,1730.6,1633.8,1661.3,56.9,1111.2,1260.5,1203.4,1181.4,58.2
920,1631.8,1748.5,1640.5,1680.2,54.2,1124.6,1287.4,1222.6,1200.6,63.4
922,1593.0,1771.4,1624.2,1656.4,65.7,1088.2,1264.3,1239.8,1188.3,74.0
924,1603.0,1809.4,1634.2,1669.7,75.4,1093.9,1237.9,1213.0,1177.9,62.3
926,1571.8,1834.4,1595.4,1655.2,97.2,1115.5,1225.9,1195.7,1175.3,47.0
928,1602.9,1724.6,1624.0,1646.3,44.3,1096.3,1232.2,1197.1,1167.6,55.1
930,1605.0,1699.7,1666.6,1659.1,34.3,1080.5,1232.2,1179.8,1156.5,56.6
932,1629.8,1699.7,1666.6,1667.1,22.4,1055.5,1261.0,1157.3,1160.0,69.7
934,1675.0,1769.1,1688.2,1713.0,38.3,1049.8,1278.2,1191.0,1166.0,79.3
936,1650.1,1808.6,1657.0,1707.5,67.6,1021.0,1284.5,1162.2,1153.2,86.4
938,1661.1,1839.8,1677.8,1726.4,73.5,996.0,1263.4,1197.3,1149.4,94.6
940,1632.0,1839.8,1724.3,1721.0,70.8,1036.3,1225.0,1213.0,1160.6,74.6
942,1591.7,1909.1,1677.1,1728.5,111.3,1028.6,1258.1,1197.8,1164.5,81.5
944,1591.7,1837.9,1713.1,1704.3,91.9,1036.3,1260.0,1193.9,1164.2,78.2
946,1560.5,1795.2,1720.8,1691.1,89.4,1036.3,1260.0,1199.2,1170.4,75.1
948,1516.2,1803.5,1687.7,1679.4,96.5,1055.5,1248.5,1170.4,1176.6,69.2
950,1461.6,1812.5,1735.7,1690.5,119.7,1036.3,1260.0,1193.4,1179.2,80.1
952,1432.5,1806.2,1700.6,1669.0,128.9,1030.6,1261.9,1197.3,1180.3,85.5
954,1476.8,1842.7,1669.1,1663.1,116.2,1063.2,1298.4,1208.8,1199.1,80.7
956,1469.6,1815.7,1643.8,1652.8,111.3,1069.0,1279.2,1208.8,1186.4,71.4
958,1528.8,1824.8,1675.0,1667.2,112.7,1061.3,1288.8,1224.2,1194.4,77.2
960,1514.2,1782.6,1658.4,1655.8,88.5,1090.1,1275.4,1211.5,1192.9,68.6
962,1514.2,1793.0,1658.7,1652.9,89.8,1113.0,1254.2,1228.8,1194.5,56.1
964,1514.2,1763.8,1685.4,1658.6,82.0,1140.0,1240.8,1195.7,1190.1,38.5
966,1531.5,1790.6,1669.1,1667.4,85.1,1118.9,1217.1,1195.7,1175.1,41.3
968,1495.2,1786.4,1658.9,1654.5,94.7,1101.4,1242.6,1172.5,1172.0,55.7
970,1509.6,1808.3,1662.7,1655.0,97.0,1085.4,1227.2,1164.8,1160.7,52.9
972,1545.9,1856.2,1635.2,1663.4,104.7,1075.8,1258.2,1162.9,1173.4,67.3
974,1572.8,1871.8,1666.4,1691.2,99.3,1086.6,1270.7,1176.3,1175.0,64.7
976,1542.6,1844.3,1651.4,1675.4,101.7,1117.3,1286.1,1151.4,1176.9,59.1
978,1565.3,1823.5,1651.4,1668.8,87.3,1109.6,1245.8,1174.9,1173.6,47.9
980,1573.6,1813.9,1645.3,1681.6,84.0,1107.4,1238.1,1197.6,1172.8,53.4
982,1526.2,1782.7,1677.0,1672.8,83.8,1082.4,1245.8,1208.5,1179.5,57.9
984,1499.2,1747.2,1693.0,1641.5,104.9,1084.3,1253.4,1193.1,1172.5,63.3
986,1476.2,1764.6,1722.1,1645.3,124.5,1074.7,1259.2,1183.5,1169.9,62.9
988,1437.0,1779.2,1722.1,1640.0,138.2,1061.3,1247.7,1165.6,1162.8,68.1
990,1409.1,1734.2,1691.0,1605.9,135.3,1101.6,1276.8,1197.6,1180.5,62.3
992,1414.1,1705.3,1671.4,1589.4,123.2,1103.5,1251.8,1195.8,1177.5,52.1
994,1466.4,1765.6,1652.2,1613.2,117.7,1088.2,1257.6,1193.9,1192.9,60.4
996,1462.7,1832.3,1646.2,1622.6,139.9,1093.9,1223.2,1192.3,1176.5,47.7
998,1416.2,1797.6,1613.1,1589.9,128.7,1107.4,1227.5,1177.0,1178.9,43.8


==> data/dqn_beamrider_small3.csv <==
iteration,dev1_min,dev1_max,dev1_median,dev1_avg,dev1_std
0,44.0,660.0,352.0,343.2,207.1
2,58.7,542.7,381.3,343.2,163.7
4,61.6,492.8,392.0,358.2,154.5
6,220.0,502.9,473.1,399.5,109.7
8,264.0,464.4,425.3,375.3,88.7
10,242.2,464.0,405.1,360.7,83.4
12,262.5,453.5,390.2,369.5,64.2
14,271.5,440.0,399.7,377.1,59.9
16,288.7,416.7,399.3,371.6,50.9
18,281.5,424.4,400.6,376.0,51.8
20,300.8,412.8,396.0,377.1,40.7
22,322.4,431.3,384.5,386.8,40.1
24,340.6,432.0,395.4,393.4,34.5
26,376.0,431.2,420.0,406.8,25.2
28,345.1,457.0,423.2,411.9,41.0
30,382.6,478.1,406.9,424.3,40.1
32,377.0,496.6,414.1,430.7,48.2
34,372.0,521.4,424.6,438.5,59.2
36,382.2,517.9,467.0,445.6,51.9
38,375.2,540.8,446.4,444.9,58.8
40,348.8,533.8,460.5,450.5,61.4
42,348.8,547.8,469.3,461.0,68.2
44,343.5,565.4,457.1,467.8,76.8
46,350.7,585.3,473.0,486.4,82.9
48,332.8,628.6,473.6,492.2,100.4
50,331.0,634.7,491.2,505.4,108.8
52,338.1,643.4,491.2,509.9,107.2
54,352.2,663.5,495.0,519.5,110.8
56,368.0,675.0,499.7,538.0,119.9
58,408.6,718.7,498.6,564.4,127.8
60,429.8,752.6,537.1,590.0,131.4
62,445.6,769.0,549.3,602.8,132.4
64,481.6,830.9,561.6,631.0,136.1
66,492.2,856.0,544.6,637.0,147.0
68,483.4,898.1,557.3,648.6,160.5
70,492.2,940.8,567.8,652.2,165.6
72,498.1,957.4,578.4,648.2,166.5
74,545.3,1026.7,573.1,673.5,182.0
76,533.0,1029.0,581.9,665.7,185.3
78,545.8,1015.5,590.7,667.8,176.7
80,528.5,1027.0,613.4,670.8,181.6
82,542.6,1029.0,619.2,681.9,176.2
84,555.5,977.6,593.4,664.1,159.5
86,557.3,1006.4,588.2,671.6,168.9
88,563.8,1014.1,593.1,672.9,171.6
90,565.0,1002.6,577.3,665.0,169.8
92,561.6,996.8,572.0,660.4,168.7
94,540.5,956.5,579.0,646.6,155.9
96,543.4,958.4,602.9,655.6,153.9
98,547.0,950.4,604.8,659.4,148.5
100,540.0,917.6,587.5,654.8,135.9
102,551.0,932.6,597.9,662.8,139.3
104,502.4,959.5,627.5,661.2,156.1
106,493.6,958.1,605.6,652.6,158.9
108,507.7,942.7,594.4,645.1,152.9
110,517.3,971.5,583.7,649.9,163.5
112,501.4,1000.3,594.2,664.1,175.9
114,512.0,1004.2,587.2,661.7,176.5
116,528.5,1006.1,615.4,670.7,171.6
118,548.5,1021.4,633.0,689.5,169.9
120,541.4,1038.7,646.2,697.7,176.4
122,553.4,1079.0,619.8,703.7,193.9
124,551.7,1126.9,621.6,721.2,210.6
126,548.0,1155.7,602.2,723.6,224.0
128,567.7,1163.4,600.5,727.7,224.0
130,574.7,1207.7,600.5,741.2,240.1
132,580.0,1225.6,609.6,753.1,245.3
134,547.2,1225.6,638.9,756.9,244.5
136,554.2,1196.8,630.1,750.1,231.5
138,521.8,1204.8,657.8,754.9,236.6
140,511.2,1210.6,684.3,770.1,237.0
142,488.8,1224.0,689.9,772.1,247.0
144,513.4,1227.8,700.6,782.1,241.1
146,525.0,1249.0,695.4,781.6,249.0
148,539.0,1218.4,694.1,772.2,235.1
150,544.8,1205.0,697.6,770.9,228.3
152,542.7,1224.2,697.6,776.0,234.6
154,555.5,1189.6,699.4,771.3,218.3
156,543.2,1144.2,686.4,758.8,205.2
158,536.0,1132.6,691.4,751.3,203.2
160,562.4,1161.4,698.4,757.8,211.8
162,605.8,1148.0,682.1,760.7,199.7
164,616.8,1163.2,706.9,765.7,203.6
166,596.3,1175.7,691.7,764.2,210.8
168,592.6,1189.1,682.6,758.1,220.1
170,583.8,1181.6,667.8,745.3,223.4
172,567.0,1145.1,689.8,741.6,209.9
174,581.9,1172.6,700.6,752.3,217.6
176,553.0,1130.4,715.2,748.0,200.7
178,542.4,1120.8,721.4,747.6,198.1
180,557.3,1103.5,706.6,738.4,192.0
182,570.4,1103.5,709.1,742.7,188.2
184,571.2,1132.3,704.2,745.5,200.4
186,562.4,1134.2,719.2,749.7,203.7
188,560.5,1130.2,703.7,746.6,200.7
190,557.0,1081.3,707.5,747.3,177.2
192,553.1,1071.7,699.8,747.2,173.0
194,593.0,1071.7,726.9,763.7,162.0
196,614.1,1085.0,723.4,778.9,161.5
198,608.2,1103.5,742.4,782.9,168.7
200,581.1,1126.6,742.4,775.6,185.9
202,588.2,1155.4,746.2,785.2,195.5
204,593.4,1178.6,765.4,804.4,199.1
206,559.7,1178.6,767.4,810.5,206.2
208,568.5,1176.6,779.7,818.8,201.6
210,534.2,1193.9,797.0,828.9,216.7
212,523.0,1174.7,804.6,828.9,212.2
214,518.7,1163.2,791.4,822.7,213.9
216,513.4,1176.6,806.7,821.0,220.5
218,478.2,1172.8,810.6,823.6,236.4
220,447.0,1145.9,842.7,816.4,235.1
222,461.6,1157.4,841.0,825.5,231.7
224,472.2,1147.8,841.0,829.6,228.7
226,502.2,1136.3,843.0,835.6,219.2
228,495.2,1167.5,825.8,830.1,232.2
230,513.6,1142.4,812.3,820.7,216.8
232,510.1,1144.3,810.4,816.2,217.5
234,542.6,1187.0,816.2,848.8,225.8
236,565.4,1173.9,775.8,843.1,221.2
238,580.3,1175.8,785.4,842.9,221.2
240,573.3,1185.4,770.2,846.6,233.5
242,610.9,1249.1,758.9,862.9,240.7
244,616.2,1270.2,739.5,860.8,245.6
246,624.0,1295.0,739.5,865.4,256.1
248,632.0,1293.1,714.7,864.7,258.0
250,628.5,1298.9,707.4,861.0,257.6
252,654.1,1279.8,720.6,868.1,248.1
254,635.7,1262.1,713.0,864.3,249.4
256,623.4,1227.5,709.1,859.1,244.3
258,623.4,1204.0,701.4,843.2,232.4
260,583.8,1249.8,703.5,839.5,251.1
262,554.9,1263.2,703.7,832.6,262.7
264,542.6,1261.3,707.4,840.2,262.4
266,548.3,1218.7,699.7,833.6,248.0
268,542.4,1225.0,690.9,836.7,253.1
270,551.2,1192.5,696.5,829.3,240.7
272,522.2,1238.1,678.6,826.0,262.1
274,490.9,1240.0,695.4,831.5,275.3
276,477.4,1247.7,699.2,833.8,282.8
278,484.5,1274.4,712.6,843.4,285.4
280,504.6,1297.4,716.6,850.6,286.5
282,524.5,1301.3,714.7,855.3,283.4
284,531.5,1274.4,729.9,854.4,271.9
286,560.5,1236.0,724.2,845.6,250.0
288,598.7,1222.6,737.6,856.3,235.5
290,591.2,1222.6,735.8,850.8,244.3
292,634.9,1189.4,735.8,848.6,222.5
294,646.4,1204.8,757.9,856.2,220.6
296,659.8,1204.8,754.1,859.8,216.2
298,657.8,1182.2,768.2,857.8,210.0
300,656.2,1170.7,750.9,858.0,210.0
302,658.1,1166.9,743.2,860.8,212.7
304,656.3,1161.1,737.4,859.8,214.2
306,649.1,1168.8,728.0,859.5,210.2
308,652.6,1165.0,720.5,849.5,210.2
310,656.2,1180.3,726.1,856.2,217.2
312,665.6,1199.5,724.2,873.6,225.6
314,659.7,1191.8,714.6,863.5,222.7
316,672.6,1193.8,724.0,866.8,216.9
318,659.0,1193.8,716.3,866.0,227.0
320,649.6,1191.8,703.0,857.9,227.0
322,675.5,1191.8,701.3,866.2,223.3
324,686.1,1166.9,709.0,868.6,212.2
326,686.2,1189.9,703.2,870.7,217.4
328,679.7,1180.3,705.1,863.7,214.7
330,681.0,1180.3,714.6,868.1,213.4
332,670.1,1147.7,714.4,863.6,210.4
334,686.2,1153.4,708.6,866.8,210.7
336,679.2,1189.9,702.9,871.2,221.9
338,645.4,1186.1,693.4,854.5,223.2
340,628.6,1213.0,699.0,856.9,239.4
342,641.0,1197.6,689.6,850.1,232.6
344,633.3,1188.0,705.0,850.9,229.5
346,590.6,1165.0,727.8,848.1,234.9
348,607.2,1178.4,720.3,844.2,230.3
350,596.0,1186.1,722.2,837.7,231.8
352,621.9,1199.5,728.0,839.8,223.6
354,587.8,1193.8,733.8,832.9,226.0
356,593.3,1193.8,735.7,826.7,219.8
358,616.5,1203.5,730.1,836.8,221.5
360,634.4,1199.7,728.3,835.0,215.0
362,644.0,1197.8,732.2,836.9,213.0
364,658.4,1169.0,737.8,839.4,200.6
366,660.5,1126.7,736.0,834.3,188.3
368,651.7,1138.2,739.5,834.0,192.0
370,657.8,1161.3,718.6,834.9,197.0
372,663.5,1138.2,720.3,835.6,188.6
374,663.7,1132.5,712.6,834.4,188.9
376,642.6,1122.9,716.5,824.9,195.4
378,658.1,1144.0,709.0,835.4,199.8
380,667.5,1169.0,689.9,845.5,211.0
382,671.7,1167.0,689.9,847.2,208.7
384,649.9,1153.4,710.7,842.5,207.0
386,649.9,1149.6,720.2,849.8,208.4
388,622.6,1159.2,716.3,848.5,222.1
390,635.4,1184.2,718.1,854.9,223.7
392,646.4,1205.3,725.9,861.7,224.6
394,653.4,1216.8,713.0,863.2,228.8
396,651.7,1211.0,717.3,864.0,234.9
398,633.6,1213.0,706.4,856.6,238.4
400,641.9,1216.8,704.6,855.3,236.5
402,638.1,1214.9,708.5,866.0,248.7
404,620.8,1191.8,708.5,858.4,246.7
406,620.8,1178.4,719.8,857.9,244.0
408,641.9,1172.6,714.1,866.0,233.9
410,634.4,1165.0,721.8,867.3,226.5
412,642.1,1147.7,726.2,862.3,209.7
414,653.6,1163.0,760.2,877.6,211.3
416,655.4,1151.5,750.6,877.5,212.5
418,666.4,1157.3,758.6,892.7,217.7
420,677.6,1164.2,741.0,890.3,220.2
422,689.9,1191.0,734.4,901.8,226.9
424,691.7,1208.3,758.2,907.3,223.6
426,691.7,1141.1,768.8,889.1,198.3
428,691.7,1131.5,756.5,887.4,197.6
430,693.4,1120.0,741.4,880.5,193.4
432,691.5,1131.5,738.6,880.7,198.0
434,680.6,1152.6,725.1,869.0,206.1
436,686.6,1186.1,727.0,881.9,212.5
438,649.4,1166.9,727.2,865.2,215.6
440,649.4,1165.0,712.3,861.1,214.9
442,649.4,1157.3,702.7,853.8,213.6
444,641.8,1161.1,712.2,852.4,212.2
446,636.0,1143.8,711.7,854.8,213.9
448,636.0,1132.3,737.4,854.0,203.8
450,637.9,1140.0,733.6,857.4,207.6
452,637.9,1120.8,752.2,856.6,204.7
454,656.6,1131.0,768.8,867.9,204.1
456,656.6,1109.9,767.2,864.8,198.4
458,661.9,1104.2,783.5,863.4,194.6
460,667.2,1146.4,793.1,876.4,200.7
462,657.8,1144.5,821.9,880.6,195.7
464,673.8,1161.8,816.2,881.1,194.1
466,675.5,1169.4,843.0,891.5,197.1
468,677.4,1157.9,854.6,890.3,188.7
470,677.4,1120.0,873.6,892.2,179.0
472,690.9,1114.2,885.1,895.7,174.6
474,689.0,1111.2,917.8,903.1,177.9
476,685.4,1134.2,914.1,910.8,187.3
478,685.4,1126.6,916.0,913.2,188.3
480,672.0,1105.4,917.9,902.8,182.8
482,672.0,1126.6,938.7,911.6,190.0
484,677.8,1126.6,917.6,908.1,187.8
486,679.7,1143.8,881.1,905.1,186.8
488,687.2,1126.6,863.8,895.4,185.3
490,685.3,1126.6,844.6,893.4,187.5
492,691.0,1134.2,873.4,902.2,188.2
494,696.8,1159.4,858.1,911.5,199.7
496,683.5,1188.2,848.5,911.4,207.1
498,683.5,1195.8,837.0,910.0,206.2
500,687.0,1184.3,816.5,900.1,199.7
502,687.0,1186.2,802.2,900.2,198.0
504,689.0,1213.1,796.5,903.7,204.5
506,689.0,1203.5,789.0,904.5,203.6
508,690.9,1217.0,779.4,909.9,206.5
510,690.9,1215.0,783.2,909.1,204.4
512,683.2,1209.3,789.0,913.0,211.3
514,683.2,1213.1,815.8,918.4,208.7
516,679.4,1218.9,784.2,917.8,218.0
518,677.4,1182.4,778.4,905.5,204.3
520,685.0,1141.9,772.3,891.5,189.4
522,696.5,1151.5,779.5,903.6,198.8
524,696.5,1145.8,766.1,900.4,196.4
526,702.2,1153.4,777.4,907.7,201.4
528,700.5,1157.3,791.0,914.0,200.8
530,717.8,1166.9,810.1,920.2,198.2
532,727.4,1166.9,802.7,922.9,199.1
534,727.4,1149.6,797.0,909.9,196.6
536,727.4,1140.0,823.8,909.5,182.1
538,727.4,1157.3,802.7,910.2,187.4
540,737.0,1143.8,792.6,903.6,176.0
542,735.0,1153.4,781.1,900.9,173.8
544,760.0,1168.8,769.6,905.2,176.1
546,754.2,1163.0,805.0,910.7,170.5
548,750.4,1186.1,784.3,910.4,180.2
550,748.5,1176.5,774.7,907.7,181.7
552,748.5,1170.7,765.9,906.6,182.0
554,744.0,1153.4,767.8,901.5,181.9
556,740.6,1170.7,759.4,912.3,197.9
558,723.4,1174.6,787.7,914.1,198.3
560,745.4,1159.2,806.9,922.9,191.6
562,739.8,1176.5,780.6,923.5,202.1
564,728.3,1172.6,799.8,924.6,197.4
566,701.9,1195.2,796.3,933.7,211.0
568,713.3,1208.6,812.2,935.6,210.2
570,707.5,1201.0,817.9,933.3,207.2
572,697.9,1210.6,804.0,933.6,218.2
574,699.7,1216.3,796.5,930.9,217.2
576,694.1,1216.3,798.4,929.8,219.2
578,672.2,1197.1,806.1,926.2,221.8
580,690.7,1195.2,811.8,930.3,218.4
582,692.6,1197.6,804.2,920.8,209.3
584,709.9,1203.4,802.2,921.5,203.8
586,696.6,1189.9,807.4,907.2,203.4
588,731.0,1188.0,803.5,912.8,195.2
590,708.0,1186.1,833.0,917.4,196.7
592,681.1,1201.4,817.8,905.5,198.2
594,675.4,1213.0,815.8,902.1,204.5
596,675.4,1211.0,825.4,899.4,201.1
598,669.6,1207.2,833.1,903.2,199.8
600,671.5,1220.6,865.6,910.6,202.8
602,671.5,1205.3,877.1,913.0,193.2
604,667.7,1205.3,833.9,908.9,197.2
606,681.1,1193.8,824.6,902.8,187.6
608,681.1,1193.8,820.8,911.2,198.1
610,681.1,1209.1,813.1,915.9,201.1
612,679.2,1237.9,798.1,915.4,217.3
614,677.3,1241.8,803.8,908.8,213.4
616,692.6,1241.8,805.9,916.2,213.6
618,696.5,1237.9,823.2,925.3,211.7
620,694.6,1226.4,805.4,924.9,212.7
622,694.6,1232.2,807.4,928.7,209.9
624,694.6,1236.0,800.6,927.6,210.4
626,694.6,1214.9,823.5,917.9,202.8
628,694.6,1216.8,823.5,917.1,193.0
630,683.0,1207.2,804.5,920.1,202.1
632,681.1,1211.0,819.5,913.2,197.7
634,686.9,1191.8,829.1,913.2,193.5
636,692.6,1180.3,832.6,906.6,181.3
638,692.6,1184.2,815.4,908.5,186.1
640,688.8,1184.2,822.7,913.8,188.0
642,673.8,1174.6,817.0,910.0,194.2
644,673.8,1159.2,811.2,897.5,188.4
646,673.8,1176.5,834.7,903.4,190.6
648,675.7,1176.5,853.9,908.4,194.2
650,675.7,1191.8,846.2,907.5,207.4
652,675.7,1199.5,819.4,904.0,216.8
654,675.7,1211.0,817.4,906.7,219.5
656,687.2,1214.9,817.4,914.7,218.8
658,687.2,1197.6,817.4,913.9,211.7
660,693.0,1224.5,825.1,918.5,218.8
662,691.0,1207.2,836.6,922.0,218.7
664,691.0,1193.8,852.0,919.7,214.4
666,702.4,1195.7,865.4,927.4,206.2
668,702.4,1211.5,880.8,934.3,208.8
670,724.5,1201.9,894.2,942.6,201.6
672,732.2,1196.2,903.8,950.8,199.6
674,746.4,1180.8,903.8,946.8,188.6
676,746.7,1192.3,936.5,952.6,188.0
678,747.7,1175.0,917.3,942.4,180.7
680,740.2,1144.3,923.0,931.3,172.2
682,740.2,1150.1,938.4,939.4,175.0
684,734.9,1129.6,934.6,932.9,175.2
686,745.8,1137.3,917.3,935.1,172.5
688,747.7,1146.9,903.8,940.1,175.0
690,734.9,1125.1,913.4,930.8,168.8
692,734.9,1157.8,894.9,936.4,179.4
694,729.1,1143.8,879.5,929.7,179.4
696,725.3,1145.8,854.6,919.9,180.4
698,719.5,1138.1,868.0,921.8,179.5
700,754.1,1155.4,862.2,939.8,174.2
702,754.1,1168.8,879.5,949.3,172.4
704,754.1,1186.1,896.8,965.8,179.4
706,746.4,1182.2,881.4,958.5,183.1
708,742.6,1199.5,887.2,962.3,187.8
710,750.2,1222.6,896.8,975.4,198.9
712,736.8,1195.7,887.2,958.9,189.4
714,721.4,1176.5,894.9,949.7,184.3
716,708.0,1153.4,881.4,936.3,183.3
718,711.8,1122.7,888.5,927.7,167.2
720,721.4,1134.2,909.6,936.6,170.1
722,719.5,1111.2,928.8,931.6,158.4
724,709.9,1105.4,925.0,923.9,157.8
726,711.8,1109.3,938.4,924.3,165.3
728,715.7,1113.1,911.5,921.2,163.6
730,719.5,1105.4,915.4,915.1,155.2
732,729.1,1093.9,926.9,909.8,142.4
734,734.9,1070.9,955.7,916.0,133.3
736,729.1,1034.4,930.7,901.4,120.0
738,729.1,1082.4,908.8,919.2,137.1
740,731.0,1097.8,910.7,923.0,144.6
742,729.1,1078.6,924.2,922.1,138.5
744,729.1,1099.7,931.8,932.9,147.9
746,723.4,1126.6,943.4,936.4,152.2
748,733.0,1134.2,929.9,937.5,153.2
750,717.6,1134.2,922.2,941.3,164.6
752,721.4,1092.0,949.1,929.4,143.9
754,734.9,1088.2,949.1,929.4,143.0
756,721.4,1122.7,941.4,936.4,158.8
758,740.6,1145.8,901.1,935.5,159.3
760,746.4,1136.2,883.8,934.3,162.5
762,746.4,1130.4,919.4,941.0,163.6
764,746.4,1132.3,944.3,941.0,161.1
766,744.5,1151.5,946.4,953.4,158.2
768,742.6,1126.6,956.0,947.3,155.1
770,752.2,1130.4,940.6,943.1,145.4
772,738.7,1103.5,944.5,941.6,145.5
774,738.7,1103.5,965.6,947.3,146.0
776,717.6,1130.4,946.4,945.8,161.8
778,709.9,1153.4,940.6,948.9,169.9
780,708.0,1136.2,940.6,945.8,167.8
782,704.2,1128.5,946.4,940.8,165.2
784,711.8,1120.8,982.9,943.9,163.0
786,721.4,1134.2,986.6,946.1,157.9
788,729.1,1118.9,986.6,946.9,158.6
790,737.1,1111.2,973.4,939.4,154.5
792,762.1,1136.2,969.6,955.1,159.6
794,764.0,1149.8,979.2,962.8,162.0
796,767.5,1149.8,1004.2,969.7,169.6
798,746.4,1178.4,999.4,964.5,174.7
800,754.1,1166.9,995.5,964.1,170.9
802,763.7,1161.1,1035.8,978.7,175.0
804,767.5,1184.2,1051.2,992.5,171.0
806,756.0,1186.1,1045.4,989.4,174.1
808,781.0,1195.7,1039.7,994.4,178.9
810,775.2,1189.9,1026.2,990.6,184.6
812,760.2,1184.2,1035.8,984.4,182.7
814,763.7,1199.5,1041.1,998.5,187.4
816,765.6,1201.4,1020.0,988.5,180.1
818,738.7,1201.4,1010.4,976.6,182.3
820,727.2,1201.4,972.0,964.3,183.1
822,727.2,1199.5,950.9,966.6,188.6
824,734.9,1186.1,973.0,970.7,178.8
826,738.7,1214.9,925.4,963.1,186.7
828,711.8,1211.0,896.6,950.0,190.5
830,708.0,1207.2,878.1,941.3,192.9
832,723.4,1180.3,876.2,933.3,182.3
834,736.8,1211.0,897.3,953.9,193.1
836,765.6,1186.1,880.0,951.2,183.1
838,769.6,1201.4,880.0,954.1,184.1
840,762.9,1199.5,874.2,948.0,184.8
842,761.0,1188.0,874.2,947.3,186.4
844,757.1,1172.6,858.9,939.2,183.3
846,755.2,1159.2,885.8,941.9,177.1
848,755.2,1153.4,880.0,933.8,173.6
850,751.4,1166.9,883.4,933.3,174.5
852,743.7,1164.0,870.4,937.6,181.1
854,739.8,1167.8,872.0,933.3,177.8
856,751.4,1173.6,897.0,945.5,177.0
858,730.2,1165.9,875.8,939.4,174.8
860,739.8,1149.6,881.6,940.3,167.6
862,734.9,1140.0,893.1,930.4,161.7
864,713.8,1153.4,914.2,939.6,174.2
866,706.7,1126.6,904.6,933.6,167.9
868,712.6,1153.4,902.7,939.8,174.2
870,712.6,1170.7,889.6,946.4,185.4
872,712.6,1163.0,858.9,935.3,186.2
874,714.6,1163.0,881.9,941.0,185.7
876,718.4,1172.2,893.4,947.2,190.0
878,726.1,1163.0,908.3,939.1,173.5
880,722.2,1178.4,911.8,944.1,181.6
882,714.6,1178.4,908.0,941.4,188.4
884,710.7,1172.6,890.7,941.4,197.7
886,691.5,1163.0,894.6,933.4,194.8
888,691.5,1159.2,867.7,927.6,194.2
890,697.3,1176.5,869.6,936.1,200.8
892,710.1,1143.8,873.4,926.3,183.7
894,717.6,1143.8,886.6,931.6,178.7
896,717.6,1134.2,901.9,931.2,174.8
898,709.9,1155.4,898.1,930.5,173.9
900,709.9,1170.7,886.6,923.9,179.2
902,698.4,1180.3,905.8,935.8,189.8
904,698.4,1184.2,890.4,930.8,192.3
906,706.1,1165.0,892.3,932.7,185.1
908,717.6,1165.0,878.9,930.0,181.3
910,729.1,1166.9,901.9,938.0,183.4
912,729.1,1205.3,892.3,945.3,191.7
914,729.1,1186.1,921.1,948.1,193.2
916,709.9,1201.4,919.2,951.2,208.4
918,721.4,1197.6,913.4,953.5,207.2
920,723.4,1211.4,915.4,957.7,214.1
922,723.4,1209.4,909.6,957.7,214.0
924,744.5,1207.5,930.7,963.1,199.3
926,746.4,1209.4,903.8,961.2,198.6
928,744.5,1196.0,907.7,960.4,193.2
930,740.6,1217.1,932.6,971.1,200.7
932,740.6,1232.6,935.7,973.0,204.1
934,723.4,1232.6,908.8,958.4,199.1
936,719.5,1253.8,908.8,959.2,203.6
938,725.3,1232.6,895.4,955.7,197.7
940,740.6,1240.0,887.7,958.8,194.7
942,738.7,1211.2,897.3,952.6,183.9
944,727.2,1192.0,912.6,953.0,182.5
946,721.4,1222.7,897.3,953.4,188.4
948,696.5,1213.1,905.0,942.6,194.6
950,715.7,1209.3,874.4,943.0,195.1
952,715.7,1222.7,884.0,950.0,194.9
954,708.0,1218.9,901.3,949.2,188.6
956,719.5,1199.5,874.4,938.3,181.4
958,719.5,1195.7,862.9,946.0,189.0
960,719.5,1180.3,870.6,951.0,188.9
962,725.3,1188.0,893.6,953.3,181.4
964,731.0,1176.5,868.6,950.6,182.1
966,731.0,1184.5,868.6,951.8,182.3
968,736.8,1232.5,864.8,963.7,192.2
970,748.3,1230.6,868.6,970.2,192.4
972,752.2,1236.3,872.8,974.5,192.9
974,746.4,1242.1,876.5,978.3,196.6
976,746.4,1242.1,859.4,975.3,200.2
978,756.0,1244.0,884.3,976.4,194.3
980,757.9,1245.9,900.5,984.3,200.4
982,769.4,1259.4,919.7,992.7,198.8
984,769.4,1234.6,929.3,986.2,186.5
986,765.6,1267.5,906.2,986.3,197.7
988,761.8,1277.1,948.5,990.6,194.7
990,754.1,1263.7,948.5,982.1,194.4
992,744.5,1257.6,942.7,983.6,196.7
994,746.4,1240.3,935.0,978.2,199.0
996,740.6,1244.2,915.8,972.8,201.9
998,727.2,1244.2,934.7,973.5,206.0


==> data/dqn_beamrider_small3_small3.csv <==
iteration,dev1_min,dev1_max,dev1_median,dev1_avg,dev1_std,dev2_min,dev2_max,dev2_median,dev2_avg,dev2_std
0,44.0,440.0,308.0,272.8,134.6,0.0,660.0,440.0,404.8,238.4
2,58.7,548.0,366.7,364.8,173.3,14.7,557.3,366.7,363.7,196.0
4,61.6,531.2,431.2,366.7,172.9,26.4,545.6,396.0,371.4,185.4
6,100.6,480.0,370.9,318.5,133.9,62.9,433.7,370.9,319.3,131.4
8,83.1,451.6,420.4,339.6,137.0,195.6,361.8,332.4,310.9,59.5
10,148.0,381.5,372.0,325.9,89.5,236.0,432.4,316.0,335.3,69.4
12,192.9,399.4,389.5,341.5,78.2,233.5,420.0,338.5,344.7,69.4
14,208.3,432.0,366.9,350.1,75.9,270.7,434.1,346.1,351.7,60.1
16,240.7,427.8,380.7,355.0,63.3,280.2,435.3,357.2,359.5,62.8
18,266.3,403.6,386.9,364.4,50.5,280.8,447.6,391.6,363.9,66.8
20,261.9,386.1,384.4,357.4,48.2,279.2,477.0,385.7,362.5,74.8
22,283.1,398.4,388.5,368.4,43.3,268.3,493.6,390.3,364.8,82.6
24,292.2,401.8,392.6,372.7,41.2,275.0,506.9,390.7,369.4,85.0
26,306.2,427.4,403.2,385.6,42.7,265.9,510.4,361.0,369.8,85.5
28,341.4,439.7,405.6,394.0,33.3,258.9,512.2,368.0,373.7,86.5
30,359.2,467.8,391.5,398.3,38.4,267.7,498.1,375.0,380.0,75.8
32,357.4,473.1,395.0,401.4,41.8,326.9,521.0,399.7,406.5,65.6
34,369.8,462.6,426.7,417.9,32.4,376.2,517.9,410.6,423.2,50.8
36,373.3,474.2,443.2,422.8,41.0,371.4,515.5,420.2,430.5,48.4
38,375.4,463.7,439.0,420.3,36.9,370.9,501.4,416.5,429.4,47.7
40,371.8,469.0,437.3,424.1,40.7,393.6,496.0,438.7,443.8,44.5
42,356.0,481.6,451.4,431.2,48.3,418.6,518.2,460.6,465.7,34.1
44,391.7,506.2,447.8,447.8,42.9,440.3,532.3,450.2,472.4,34.9
46,400.5,534.7,460.6,463.4,47.8,426.6,574.9,489.0,494.5,55.2
48,419.4,537.0,480.0,481.4,44.1,418.9,618.4,499.5,512.7,74.8
50,424.6,563.4,515.5,511.0,47.1,451.2,647.2,528.6,546.6,76.9
52,447.5,551.8,527.8,520.9,38.2,451.8,676.3,565.0,571.0,83.7
54,473.4,577.3,569.4,549.6,38.7,464.2,709.6,576.2,587.0,93.6
56,528.6,629.9,592.8,585.0,35.0,529.8,713.1,617.4,617.7,78.7
58,583.5,652.8,614.7,612.8,23.9,524.5,694.2,644.6,626.8,65.9
60,595.5,685.3,633.9,641.1,35.6,540.8,725.1,662.2,646.4,71.1
62,629.8,761.9,645.3,680.2,51.5,541.3,750.6,685.9,665.7,79.3
64,633.8,796.8,679.7,708.9,62.2,576.5,810.9,701.8,692.0,78.0
66,651.4,842.2,720.2,740.6,64.7,626.2,814.9,694.6,720.8,68.8
68,664.2,883.4,757.6,771.4,75.6,667.4,845.1,756.2,757.4,69.8
70,668.3,886.4,800.6,799.2,75.7,681.6,900.2,781.8,776.6,79.5
72,675.4,910.9,830.1,821.9,80.9,698.4,911.7,819.4,806.3,75.8
74,685.8,952.0,854.7,839.8,86.0,700.5,932.5,855.8,826.6,82.3
76,700.3,1016.3,856.3,856.7,100.3,696.6,962.2,844.0,834.6,95.2
78,711.7,1021.6,887.0,881.0,99.8,677.6,996.6,848.0,845.4,114.6
80,704.0,1012.0,889.0,875.3,98.7,716.6,1038.7,838.4,863.3,111.0
82,696.3,1015.8,887.2,873.5,102.3,711.5,1054.4,846.2,873.2,117.3
84,716.8,975.5,893.8,888.3,92.8,700.8,1065.3,855.7,894.9,129.5
86,718.2,973.6,915.7,893.7,92.2,691.2,1128.8,863.4,906.5,153.3
88,731.4,973.6,934.7,897.0,90.6,717.8,1126.9,859.5,910.7,146.8
90,757.3,994.7,940.3,904.8,86.0,719.4,1149.9,851.8,922.2,164.2
92,782.2,1012.8,925.0,907.5,94.5,722.9,1142.2,844.6,925.3,159.5
94,803.0,1057.0,894.2,928.9,89.6,735.5,1128.8,817.9,910.9,153.8
96,793.4,1041.6,916.2,930.8,86.6,758.4,1103.8,824.5,907.7,135.4
98,774.2,1022.4,925.8,920.0,91.3,788.8,1094.2,826.4,910.3,130.3
100,781.6,1043.5,916.2,920.6,97.1,781.1,1116.6,834.1,919.4,139.6
102,812.3,1076.2,919.8,922.2,101.1,823.0,1062.1,857.0,923.2,98.6
104,809.0,1098.6,933.0,931.7,104.1,801.8,1086.1,910.2,943.9,114.1
106,817.8,1094.7,929.1,931.5,102.9,815.0,1096.3,917.9,940.2,102.8
108,813.9,1137.3,919.5,954.1,115.9,831.4,1102.1,950.2,956.1,96.2
110,796.0,1096.0,911.8,944.2,108.6,833.4,1048.5,940.6,934.1,75.3
112,774.9,1090.2,917.4,941.1,111.1,808.6,1076.6,927.2,942.9,98.5
114,799.8,1113.9,927.5,950.4,104.4,814.4,1092.0,936.8,950.2,105.1
116,817.3,1121.6,931.0,960.1,103.4,831.7,1049.4,938.7,942.7,93.5
118,859.5,1142.1,950.1,972.2,96.5,856.5,1065.8,975.0,952.4,82.8
120,890.2,1103.7,909.9,962.2,83.0,856.5,1073.4,975.0,963.1,90.7
122,886.6,1096.0,904.8,962.6,82.2,839.4,1100.3,962.7,971.4,104.8
124,878.9,1109.4,934.9,958.4,82.5,845.0,1131.0,945.4,976.8,122.7
126,880.8,1124.8,971.4,977.6,88.3,850.7,1123.4,899.7,968.1,116.4
128,879.0,1099.8,927.2,963.1,85.8,832.2,1108.2,911.2,959.4,115.1
130,896.8,1134.4,981.3,1003.0,88.9,850.9,1158.1,899.7,978.7,123.0
132,895.0,1152.0,962.1,996.4,87.5,843.5,1178.6,903.5,984.4,138.1
134,908.5,1091.4,995.5,995.3,62.3,847.4,1193.9,892.0,982.1,141.6
136,893.3,1126.9,1011.4,1006.5,80.0,867.2,1167.0,887.2,978.6,126.2
138,904.6,1113.4,1055.5,1013.7,79.3,871.0,1192.0,926.2,982.3,120.3
140,908.5,1091.7,1063.5,1016.3,72.0,865.3,1192.0,910.9,977.6,123.7
142,881.6,1092.5,1025.1,1005.1,78.3,838.4,1218.9,926.7,989.6,134.9
144,860.5,1094.4,1038.6,1003.8,81.1,838.4,1218.9,955.4,988.0,135.7
146,848.8,1077.0,1015.5,999.9,83.6,851.8,1192.0,979.7,996.7,119.5
148,860.6,1087.4,1044.2,1017.8,82.4,893.0,1192.0,1002.6,1001.8,108.3
150,857.0,1135.2,1049.9,1017.5,94.9,879.4,1157.4,1025.4,1001.0,104.5
152,858.9,1131.4,1042.1,1015.0,91.1,864.3,1170.7,1021.6,999.8,113.0
154,822.2,1114.1,1054.9,1008.1,100.7,829.8,1136.2,998.7,992.9,106.1
156,847.0,1121.8,1033.8,1008.0,90.6,797.1,1105.4,1019.8,979.9,108.1
158,825.9,1125.6,1021.9,1006.0,101.6,818.2,1097.8,1045.9,1001.7,102.0
160,841.3,1117.9,1033.4,1011.0,93.4,814.4,1117.0,1081.1,1006.7,114.6
162,843.0,1137.1,1034.4,1021.0,97.1,810.4,1126.6,1055.5,1008.0,119.8
164,852.8,1133.3,1032.5,1022.5,92.7,831.5,1111.2,1066.1,1012.8,106.5
166,862.4,1114.1,1037.3,1013.3,82.8,839.2,1123.2,1033.0,1015.5,105.6
168,895.0,1123.7,1043.0,1027.6,76.6,821.1,1113.1,1002.2,1003.8,103.3
170,914.2,1144.8,1035.2,1041.5,75.9,788.6,1105.9,1002.2,998.9,114.4
172,917.8,1179.4,1039.2,1051.8,84.6,794.4,1109.8,1011.4,993.6,110.9
174,929.1,1129.0,1069.4,1045.5,69.2,779.0,1104.3,1044.0,998.0,118.1
176,952.2,1163.2,1054.1,1067.2,76.6,821.1,1113.6,1092.8,1023.0,111.3
178,969.3,1155.5,1044.5,1062.1,66.7,866.9,1100.2,1065.9,1026.7,86.9
180,967.4,1172.8,1044.5,1057.5,75.5,891.8,1121.3,1073.6,1037.5,83.4
182,946.2,1151.7,1036.8,1045.2,82.3,907.2,1158.4,1082.6,1052.9,95.5
184,961.6,1153.6,1042.4,1054.0,77.2,952.3,1160.3,1096.0,1067.5,75.4
186,967.4,1170.9,1032.8,1063.1,82.3,958.1,1164.2,1117.6,1074.0,78.4
188,957.8,1205.9,1050.1,1068.6,90.8,979.2,1154.6,1132.5,1085.2,71.1
190,976.8,1186.7,1082.7,1086.6,77.3,982.9,1220.8,1134.4,1108.2,80.7
192,955.8,1157.0,1107.7,1090.7,73.4,1016.5,1224.2,1082.6,1113.7,72.3
194,939.5,1172.3,1103.8,1083.6,79.0,1039.2,1187.0,1085.4,1113.3,60.8
196,930.1,1155.0,1119.2,1076.1,83.8,1021.9,1225.4,1091.2,1110.8,69.1
198,916.8,1158.9,1132.6,1084.3,89.5,1035.4,1237.0,1077.8,1115.4,71.5
200,930.2,1174.4,1095.8,1091.5,88.2,1018.1,1230.4,1169.4,1131.7,79.1
202,947.5,1168.6,1128.2,1096.0,77.3,1025.3,1226.6,1169.4,1126.8,81.9
204,936.0,1176.5,1130.2,1093.3,83.1,1000.3,1236.2,1157.9,1123.3,87.3
206,911.2,1191.8,1126.2,1090.3,95.0,1023.4,1175.4,1115.7,1110.4,59.0
208,932.3,1176.6,1145.6,1103.4,89.4,1046.4,1187.0,1096.0,1097.4,51.8
210,949.6,1205.3,1122.9,1105.4,85.5,1017.6,1141.0,1090.1,1087.5,43.6
212,951.5,1201.4,1124.8,1110.4,85.7,1007.2,1127.5,1070.4,1076.5,42.0
214,986.1,1197.6,1120.8,1109.6,70.4,988.0,1142.7,1087.7,1081.2,53.3
216,984.2,1182.2,1122.4,1106.5,65.9,1034.1,1116.0,1088.0,1075.2,33.0
218,987.8,1166.9,1109.3,1104.5,63.4,1057.9,1133.9,1092.6,1091.7,28.1
220,996.6,1188.0,1113.1,1109.4,66.3,1036.0,1145.1,1089.0,1093.2,36.7
222,989.0,1178.4,1103.7,1099.4,65.1,1020.6,1180.3,1071.8,1093.0,54.3
224,1015.7,1170.7,1092.0,1091.7,50.0,1016.8,1220.6,1088.6,1095.0,71.6
226,1013.8,1174.6,1097.8,1096.4,55.3,1033.1,1216.5,1057.6,1094.4,66.8
228,969.6,1208.6,1107.4,1107.4,79.3,1058.1,1178.7,1081.6,1096.9,42.5
230,1004.0,1194.2,1172.5,1135.5,71.6,1035.0,1217.1,1056.6,1091.4,65.7
232,1004.0,1195.2,1171.2,1139.3,69.7,1033.1,1207.5,1055.5,1096.1,68.1
234,992.5,1189.3,1165.0,1131.3,73.0,987.0,1180.2,1069.0,1087.9,73.7
236,982.9,1198.1,1138.1,1120.2,72.5,956.3,1207.0,1095.8,1095.2,91.8
238,957.9,1190.4,1163.5,1122.2,84.5,981.3,1186.9,1130.4,1103.0,76.2
240,971.4,1179.4,1161.6,1123.8,77.2,1008.2,1157.0,1115.0,1098.0,53.3
242,971.4,1196.6,1163.5,1130.8,81.8,1017.8,1170.4,1136.8,1110.4,55.3
244,954.1,1224.2,1169.3,1134.0,93.6,996.6,1178.6,1155.8,1112.6,67.9
246,991.5,1304.6,1144.3,1142.6,101.4,1005.8,1203.2,1134.7,1119.9,76.8
248,945.9,1321.6,1138.6,1140.7,123.3,980.8,1321.4,1150.1,1134.9,114.1
250,932.5,1315.8,1121.3,1126.5,125.0,994.2,1308.0,1135.4,1131.5,109.0
252,967.0,1369.6,1121.3,1144.7,137.8,991.2,1311.8,1149.9,1138.0,113.8
254,971.0,1346.6,1115.5,1130.9,125.5,1033.3,1333.4,1161.4,1156.2,109.8
256,997.9,1329.3,1105.9,1123.1,112.6,1048.6,1305.9,1171.8,1160.8,97.0
258,955.7,1347.5,1098.2,1118.7,127.3,1042.9,1355.4,1141.1,1156.4,114.2
260,959.7,1339.8,1127.0,1137.8,122.9,1060.2,1363.2,1158.4,1172.2,112.1
262,982.7,1297.3,1121.3,1128.0,100.1,1046.7,1347.8,1166.2,1168.4,110.9
264,963.5,1308.2,1118.9,1126.4,109.3,1057.1,1322.9,1219.2,1184.1,102.2
266,944.5,1296.6,1141.9,1129.5,112.0,1059.0,1361.3,1234.1,1194.2,116.1
268,956.0,1252.5,1107.8,1112.2,94.7,1080.2,1369.0,1211.0,1192.9,105.3
270,986.6,1223.0,1152.2,1135.2,81.9,1084.0,1352.2,1206.2,1194.3,99.4
272,975.4,1213.4,1138.7,1125.7,81.1,1066.7,1292.3,1223.4,1188.8,82.1
274,998.4,1257.6,1159.8,1145.0,83.9,1096.6,1257.3,1196.8,1181.6,59.2
276,1004.2,1251.8,1140.6,1137.0,78.8,1069.0,1234.2,1212.2,1170.0,69.0
278,1037.0,1251.8,1164.0,1148.8,70.7,1086.2,1255.4,1189.1,1174.5,60.4
280,1025.4,1300.3,1161.3,1168.3,88.2,1074.7,1214.6,1165.1,1162.3,48.2
282,1021.6,1273.4,1176.6,1165.6,81.1,1072.8,1239.7,1173.6,1162.1,55.1
284,1013.9,1258.1,1172.6,1165.0,83.3,1111.7,1247.4,1165.9,1172.3,49.6
286,1019.5,1238.9,1207.8,1167.3,81.1,1090.6,1295.5,1191.4,1176.4,73.0
288,992.6,1248.5,1199.2,1167.7,92.7,1100.2,1272.6,1177.9,1183.4,57.4
290,1056.2,1254.2,1189.6,1177.7,71.1,1078.2,1228.3,1174.1,1163.6,53.0
292,1048.5,1248.5,1218.4,1179.6,74.1,1064.8,1249.1,1141.9,1147.7,65.5
294,1042.7,1275.2,1189.6,1181.9,80.3,1055.4,1230.6,1140.0,1140.5,63.4
296,1065.8,1282.9,1214.6,1190.3,76.1,1028.5,1253.6,1132.5,1145.5,82.1
298,1071.8,1302.1,1206.9,1197.6,75.6,1038.7,1284.6,1115.2,1157.8,92.0
300,1045.0,1284.8,1187.7,1181.1,79.2,1034.9,1274.6,1159.4,1168.4,87.1
302,1010.1,1305.8,1215.5,1186.5,99.2,1046.4,1280.8,1190.1,1179.9,91.2
304,996.6,1307.7,1230.7,1194.8,107.3,1077.8,1297.6,1192.0,1192.4,90.5
306,1000.5,1333.6,1177.0,1190.7,111.9,1075.8,1280.8,1148.3,1181.0,82.5
308,1025.4,1304.8,1213.0,1195.3,94.2,1070.1,1288.5,1145.0,1174.9,84.1
310,1025.4,1267.7,1194.2,1183.5,85.9,1058.7,1309.6,1143.4,1169.2,87.6
312,1042.7,1273.4,1200.0,1192.4,80.7,1060.6,1293.6,1148.6,1174.2,80.8
314,1070.6,1271.5,1186.6,1192.2,74.7,1062.6,1295.4,1160.2,1184.3,87.8
316,1070.4,1286.9,1167.0,1184.7,77.1,1049.1,1294.1,1165.9,1179.3,88.0
318,1080.0,1313.8,1184.8,1209.2,86.5,1058.7,1288.6,1160.2,1180.2,84.0
320,1080.0,1314.1,1177.1,1203.9,82.9,1124.5,1275.2,1156.3,1186.0,58.4
322,1068.5,1310.2,1153.3,1189.7,89.3,1105.4,1261.6,1190.7,1185.2,56.3
324,1114.2,1321.8,1139.8,1195.9,82.1,1103.5,1290.1,1173.4,1197.8,74.1
326,1106.1,1298.2,1153.3,1187.8,77.6,1101.6,1292.0,1160.8,1195.3,76.4
328,1115.7,1294.4,1182.4,1207.9,71.4,1099.7,1287.0,1148.5,1184.0,76.3
330,1119.5,1322.9,1190.7,1211.0,72.1,1133.3,1302.4,1165.8,1205.2,73.0
332,1127.2,1314.6,1191.4,1209.0,65.0,1128.8,1352.8,1152.0,1216.4,95.6
334,1132.5,1331.8,1210.6,1220.8,70.5,1144.2,1350.9,1162.2,1225.8,89.2
336,1118.1,1320.3,1201.0,1211.7,71.8,1138.1,1337.6,1150.7,1219.2,90.1
338,1133.4,1287.7,1204.2,1218.4,58.5,1143.0,1326.7,1158.4,1203.2,70.7
340,1164.8,1305.0,1197.9,1226.1,58.1,1160.5,1284.6,1168.8,1206.7,51.9
342,1158.7,1277.0,1199.0,1216.5,43.4,1147.0,1315.2,1185.3,1209.3,58.8
344,1176.0,1238.1,1225.1,1211.1,25.0,1113.9,1332.5,1182.2,1200.0,74.3
346,1172.2,1257.3,1230.9,1215.3,34.4,1084.6,1313.3,1195.7,1199.9,72.9
348,1201.3,1274.6,1214.4,1225.3,27.4,1173.9,1342.1,1191.8,1215.8,63.6
350,1172.5,1259.2,1212.0,1217.0,32.6,1177.8,1259.2,1193.9,1203.9,29.9
352,1164.8,1272.6,1192.5,1211.1,43.8,1181.3,1257.4,1211.2,1220.7,27.3
354,1124.5,1276.5,1210.6,1206.5,52.2,1159.4,1255.5,1195.0,1203.0,36.5
356,1111.0,1295.7,1206.7,1199.7,62.5,1130.9,1259.4,1223.8,1199.0,48.7
358,1088.2,1283.5,1193.9,1191.2,62.0,1124.3,1250.7,1191.4,1185.2,46.6
360,1074.7,1302.7,1174.1,1184.8,73.8,1139.8,1252.5,1193.3,1187.3,42.1
362,1115.2,1281.6,1173.0,1189.5,54.6,1099.5,1248.6,1147.4,1162.5,49.1
364,1097.9,1259.0,1197.6,1181.4,54.7,1091.8,1281.3,1192.6,1181.7,69.6
366,1105.6,1257.1,1201.4,1183.0,52.3,1091.8,1290.7,1158.4,1174.4,75.4
368,1145.9,1262.9,1177.3,1186.8,39.9,1065.3,1294.6,1198.7,1185.7,79.0
370,1161.9,1234.1,1187.2,1187.9,25.5,1053.8,1296.5,1180.6,1183.7,79.2
372,1160.0,1255.0,1183.7,1192.4,34.6,1044.2,1231.2,1173.0,1164.4,67.2
374,1144.5,1257.0,1171.2,1181.2,40.2,1025.0,1222.6,1163.4,1150.5,71.2
376,1138.7,1266.6,1206.1,1192.7,47.9,1036.5,1217.6,1174.9,1152.4,66.2
378,1147.5,1301.6,1233.4,1221.4,51.3,998.6,1211.8,1159.2,1136.4,73.7
380,1147.5,1284.3,1226.4,1223.1,45.0,1023.5,1205.6,1190.2,1148.7,67.6
382,1166.7,1278.6,1225.1,1229.3,43.5,1038.9,1213.4,1186.4,1155.3,62.3
384,1147.4,1297.6,1224.0,1225.5,53.8,1046.6,1218.4,1167.2,1154.0,59.1
386,1201.1,1276.6,1249.0,1240.2,33.1,1054.2,1245.6,1213.4,1182.1,71.3
388,1195.2,1272.6,1247.8,1232.9,31.5,1082.4,1243.7,1185.4,1175.0,55.5
390,1161.8,1314.9,1238.2,1237.2,51.3,1122.7,1259.0,1175.8,1183.9,43.7
392,1181.0,1300.3,1245.9,1252.3,42.6,1151.5,1287.0,1177.8,1192.9,49.2
394,1177.1,1288.8,1255.5,1246.1,37.7,1107.4,1294.7,1176.8,1187.1,63.0
396,1188.6,1257.4,1237.0,1232.4,23.8,1099.7,1333.6,1165.1,1192.9,78.7
398,1184.8,1308.5,1211.5,1226.9,43.0,1097.8,1322.1,1151.7,1182.2,79.2
400,1182.9,1323.8,1209.8,1226.5,50.4,1107.4,1324.0,1169.0,1182.9,79.7
402,1149.6,1345.0,1196.3,1218.9,66.1,1105.4,1337.4,1169.0,1186.8,84.3
404,1127.8,1308.8,1211.7,1224.4,70.0,1132.3,1329.4,1151.7,1201.3,76.5
406,1115.5,1318.6,1225.1,1211.3,73.0,1136.2,1336.5,1141.9,1202.7,81.9
408,1104.0,1349.3,1238.7,1216.6,88.3,1117.0,1310.4,1165.0,1191.4,75.6
410,1090.7,1353.1,1227.2,1205.8,92.3,1138.1,1293.9,1170.7,1196.9,61.9
412,1086.9,1322.4,1200.0,1188.1,80.5,1078.6,1261.3,1147.7,1177.0,72.0
414,1111.8,1309.0,1201.9,1189.2,73.0,1067.0,1269.0,1145.8,1176.2,77.0
416,1088.3,1242.2,1144.3,1170.0,60.6,1082.4,1257.6,1159.5,1175.6,69.1
418,1073.0,1265.4,1134.9,1165.8,74.9,1076.6,1236.3,1165.3,1162.9,58.0
420,1080.6,1232.8,1123.4,1155.5,59.7,1074.7,1223.8,1176.8,1152.5,54.6
422,1088.6,1238.4,1115.2,1157.8,64.3,1105.4,1177.3,1155.7,1148.6,23.9
424,1057.6,1226.9,1129.1,1146.6,61.6,1109.4,1200.3,1141.1,1150.5,29.9
426,1053.8,1223.0,1117.6,1137.0,60.0,1119.2,1202.2,1163.4,1154.8,31.3
428,1069.3,1217.6,1127.2,1140.2,48.7,1125.0,1200.3,1138.4,1147.9,26.8
430,1048.2,1202.2,1147.0,1142.4,54.0,1094.2,1194.7,1135.5,1133.0,37.4
432,1090.6,1197.6,1123.0,1143.3,41.5,1096.2,1165.9,1121.1,1131.8,25.5
434,1086.6,1184.5,1143.8,1136.4,35.2,1077.0,1167.2,1104.0,1120.7,37.7
436,1086.6,1182.6,1143.8,1136.7,37.2,1047.8,1186.4,1134.7,1128.9,47.2
438,1111.5,1224.8,1140.0,1162.9,49.9,1065.1,1192.2,1137.4,1142.7,47.2
440,1130.7,1200.0,1157.6,1160.3,25.1,1053.6,1211.4,1149.0,1143.2,58.1
442,1144.2,1173.0,1153.8,1158.0,10.1,1059.4,1176.6,1131.5,1129.5,43.6
444,1148.0,1197.9,1169.1,1171.5,16.7,1099.8,1228.8,1141.3,1146.7,47.7
446,1136.5,1244.0,1177.3,1183.9,36.6,1092.3,1250.4,1164.3,1161.8,51.8
448,1133.1,1247.8,1172.8,1183.6,37.7,1113.4,1293.1,1172.0,1190.3,59.0
450,1140.8,1242.1,1196.6,1191.7,32.6,1109.4,1327.7,1181.0,1190.9,75.4
452,1143.8,1211.4,1175.4,1176.3,24.6,1127.5,1327.7,1184.8,1194.4,71.4
454,1117.0,1235.5,1175.4,1173.2,39.2,1129.4,1327.7,1181.0,1194.7,70.1
456,1090.1,1247.0,1173.4,1170.9,51.9,1141.6,1305.0,1162.1,1194.0,59.1
458,1084.3,1249.0,1198.4,1180.5,57.1,1114.7,1345.6,1183.2,1204.0,76.5
460,1097.8,1258.6,1221.0,1197.8,59.3,1133.9,1346.4,1163.7,1201.1,75.6
462,1130.4,1264.3,1209.4,1203.6,54.1,1114.7,1389.4,1154.2,1198.2,98.8
464,1105.6,1246.7,1185.9,1190.0,50.1,1116.6,1371.8,1165.0,1205.3,90.7
466,1128.6,1281.9,1209.9,1206.1,56.4,1133.9,1381.4,1201.3,1227.8,87.4
468,1130.6,1283.8,1204.2,1202.6,59.1,1126.9,1365.8,1216.6,1223.7,82.2
470,1113.4,1303.0,1178.7,1187.8,67.6,1142.1,1344.5,1246.4,1231.4,71.4
472,1096.2,1268.0,1209.6,1183.9,65.5,1145.8,1338.7,1234.9,1230.0,73.4
474,1111.5,1252.6,1213.4,1195.9,55.8,1143.8,1315.2,1266.1,1227.6,69.9
476,1123.0,1254.6,1205.8,1197.8,49.8,1145.9,1293.0,1281.4,1233.6,64.9
478,1142.2,1268.0,1219.5,1213.7,40.4,1111.8,1337.6,1285.3,1245.4,86.7
480,1125.0,1268.0,1215.7,1204.4,47.6,1167.5,1335.7,1273.8,1260.4,68.4
482,1097.9,1257.9,1215.7,1200.9,59.6,1168.8,1353.3,1241.1,1251.2,73.4
484,1067.0,1282.7,1216.5,1187.1,74.5,1188.0,1303.4,1227.7,1236.4,42.2
486,1040.2,1319.8,1185.8,1193.3,98.5,1159.8,1274.6,1213.0,1217.6,37.1
488,1026.7,1303.4,1208.8,1187.7,101.3,1148.6,1232.6,1204.6,1200.3,28.2
490,1038.4,1311.8,1155.4,1180.3,101.7,1117.9,1218.7,1208.5,1192.4,37.6
492,1069.1,1336.8,1147.7,1188.7,97.3,1144.8,1222.2,1202.6,1191.3,26.6
494,1040.3,1315.7,1147.7,1191.1,107.0,1157.6,1229.4,1203.4,1198.5,25.1
496,1048.0,1329.1,1153.4,1187.2,108.3,1148.5,1261.0,1184.5,1199.3,39.1
498,1032.6,1317.0,1168.8,1187.1,109.1,1149.9,1276.3,1163.0,1189.2,47.0
500,1036.5,1307.4,1173.1,1194.1,98.9,1136.5,1253.3,1188.8,1187.2,40.0
502,1034.7,1325.6,1199.7,1197.8,99.6,1123.0,1266.7,1173.3,1180.1,47.3
504,1067.4,1393.1,1192.0,1209.3,111.3,1103.7,1197.1,1151.5,1145.4,33.8
506,1067.4,1372.2,1195.8,1211.6,106.8,1099.8,1212.5,1166.9,1150.0,43.9
508,1078.9,1351.0,1197.8,1221.8,94.2,1101.9,1206.4,1147.7,1150.7,41.5
510,1103.8,1350.6,1201.9,1234.4,89.3,1121.1,1219.8,1151.5,1164.6,37.5
512,1138.4,1379.7,1203.8,1240.3,84.1,1123.0,1231.4,1170.7,1177.7,40.6
514,1111.4,1360.5,1221.3,1239.1,86.4,1159.2,1264.0,1172.6,1195.3,39.7
516,1128.8,1352.8,1234.7,1245.0,79.1,1157.1,1264.0,1170.7,1195.2,39.3
518,1146.1,1325.6,1223.2,1239.6,73.8,1157.1,1246.7,1176.5,1185.6,32.3
520,1132.6,1374.2,1267.4,1253.8,87.0,1122.6,1231.4,1184.6,1175.7,36.4
522,1144.2,1366.6,1284.6,1265.3,83.6,1124.5,1252.0,1165.0,1181.0,47.5
524,1149.9,1416.6,1253.4,1266.4,92.5,1129.1,1263.5,1178.4,1188.3,50.5
526,1163.2,1412.8,1243.8,1269.1,87.0,1100.3,1265.4,1189.9,1184.2,61.1
528,1163.5,1402.4,1223.0,1254.0,85.0,1085.0,1303.8,1203.4,1195.5,72.1
530,1136.6,1420.2,1225.0,1255.2,93.9,1096.5,1294.2,1184.2,1200.9,66.9
532,1146.2,1418.1,1251.7,1257.9,89.6,1096.5,1292.3,1189.9,1195.9,70.4
534,1153.9,1437.6,1216.6,1250.6,97.3,1103.5,1303.8,1176.5,1199.6,73.9
536,1148.2,1432.2,1216.6,1233.7,104.0,1080.5,1313.4,1203.7,1205.4,76.3
538,1138.6,1437.9,1194.7,1239.4,103.8,1093.9,1284.6,1211.4,1202.7,64.1
540,1154.1,1444.2,1209.0,1260.2,104.5,1092.0,1242.4,1211.4,1185.4,59.7
542,1148.3,1388.6,1203.4,1253.3,93.7,1092.0,1231.8,1220.6,1186.5,53.3
544,1144.5,1351.8,1205.3,1240.6,78.6,1105.4,1254.9,1228.5,1196.6,55.3
546,1163.7,1342.2,1201.4,1237.9,70.2,1093.9,1268.8,1212.6,1193.2,64.6
548,1165.6,1346.6,1197.6,1238.8,76.7,1107.4,1246.7,1192.2,1181.8,57.9
550,1163.0,1288.3,1221.4,1224.2,54.5,1093.9,1242.9,1217.0,1179.0,61.1
552,1155.0,1278.7,1192.8,1200.6,45.2,1082.4,1224.5,1205.8,1177.1,54.1
554,1147.7,1271.0,1165.0,1185.5,44.2,1074.7,1220.6,1172.6,1162.0,49.1
556,1157.3,1211.7,1191.5,1183.9,21.8,1082.4,1243.7,1203.7,1186.9,60.0
558,1136.2,1202.1,1184.6,1176.6,23.8,1109.3,1265.0,1215.2,1195.8,52.9
560,1149.6,1250.6,1170.7,1184.7,35.0,1107.4,1213.3,1191.8,1177.4,36.5
562,1137.6,1262.1,1181.3,1194.2,42.0,1097.8,1205.6,1182.2,1171.7,38.3
564,1114.6,1254.4,1181.3,1179.9,44.7,1101.6,1214.9,1203.8,1180.6,42.8
566,1107.8,1199.8,1165.0,1154.9,37.1,1118.9,1213.4,1209.1,1174.5,45.1
568,1129.0,1192.2,1140.0,1156.9,26.8,1125.3,1228.6,1201.4,1178.8,41.7
570,1077.0,1173.1,1136.2,1125.9,41.4,1136.8,1245.9,1192.0,1185.7,38.1
572,1066.4,1169.1,1155.4,1124.7,47.5,1159.8,1282.4,1186.7,1202.6,42.1
574,1064.3,1184.5,1138.6,1127.8,47.1,1102.2,1273.6,1197.6,1185.1,59.7
576,1096.2,1186.1,1150.1,1141.6,30.9,1082.9,1246.7,1180.3,1177.6,57.7
578,1100.0,1195.7,1155.8,1153.4,32.8,1136.6,1254.4,1232.2,1202.3,49.7
580,1108.3,1197.6,1184.2,1166.8,32.6,1107.5,1253.3,1209.9,1192.7,53.8
582,1118.4,1193.8,1175.5,1158.7,31.4,1103.7,1252.0,1211.8,1182.0,59.7
584,1120.6,1209.1,1150.6,1160.6,35.8,1087.8,1255.8,1223.4,1188.4,62.0
586,1109.1,1222.6,1121.4,1158.6,51.6,1114.7,1234.7,1200.5,1196.1,43.2
588,1108.6,1220.6,1136.3,1163.0,46.5,1144.3,1260.3,1188.0,1193.8,44.2
590,1119.4,1218.7,1183.7,1176.4,39.5,1137.1,1266.1,1205.3,1203.0,49.2
592,1113.6,1264.2,1171.8,1184.6,49.8,1135.2,1266.1,1186.1,1201.8,51.9
594,1125.1,1240.6,1222.6,1208.8,42.5,1152.5,1276.8,1184.2,1202.7,45.3
596,1165.4,1306.7,1239.2,1238.5,46.1,1182.2,1273.0,1183.7,1209.3,35.7
598,1167.4,1308.6,1220.0,1236.1,57.7,1194.4,1268.3,1225.0,1226.2,28.0
600,1182.2,1275.4,1223.8,1235.7,35.1,1202.1,1248.3,1228.8,1225.6,15.7
602,1166.9,1272.3,1246.2,1235.0,38.0,1193.8,1269.4,1221.1,1223.5,25.5
604,1171.0,1258.6,1252.3,1225.3,38.4,1173.1,1256.0,1216.8,1214.2,26.4
606,1161.4,1252.5,1236.2,1223.6,32.9,1197.9,1227.2,1209.1,1211.1,11.5
608,1149.9,1251.5,1248.6,1221.7,39.5,1186.4,1267.0,1226.4,1221.4,27.7
610,1128.8,1294.6,1243.8,1228.9,55.4,1184.5,1265.9,1220.6,1223.4,32.3
612,1103.8,1283.5,1229.1,1215.6,60.1,1146.1,1262.1,1194.4,1204.6,45.5
614,1092.3,1300.8,1218.9,1212.3,67.7,1151.8,1266.9,1246.6,1220.6,45.2
616,1075.0,1248.0,1220.3,1194.2,63.7,1161.4,1278.4,1229.3,1222.5,46.2
618,1096.2,1227.5,1210.7,1188.7,48.8,1149.9,1293.8,1229.3,1222.5,53.9
620,1080.8,1223.0,1174.2,1167.2,48.7,1126.9,1272.8,1210.9,1212.2,48.9
622,1113.4,1198.1,1170.7,1164.1,32.5,1096.0,1279.7,1187.7,1192.8,59.3
624,1124.8,1161.4,1134.2,1142.1,15.3,1119.0,1255.8,1215.2,1204.2,49.5
626,1111.5,1178.2,1117.0,1130.1,25.0,1092.0,1275.2,1231.2,1202.3,64.7
628,1088.3,1187.8,1115.0,1127.2,36.2,1070.9,1257.8,1242.4,1202.7,69.2
630,1049.0,1205.1,1122.7,1138.9,57.3,1088.2,1280.8,1242.4,1210.3,66.8
632,1070.1,1203.4,1149.9,1144.4,47.2,1055.5,1271.2,1227.4,1207.3,79.2
634,1077.8,1187.2,1142.2,1140.0,38.1,1078.7,1308.3,1218.2,1216.7,77.2
636,1077.8,1206.4,1139.8,1146.8,42.8,1096.0,1327.0,1251.2,1235.7,76.2
638,1092.3,1223.2,1140.5,1156.6,49.6,1128.8,1316.3,1260.8,1236.6,63.1
640,1105.8,1236.6,1167.4,1172.7,45.1,1138.4,1296.8,1243.7,1227.0,52.8
642,1069.4,1318.7,1188.8,1186.0,80.7,1121.1,1268.0,1224.0,1213.2,48.9
644,1094.4,1328.3,1183.0,1189.1,77.8,1117.3,1291.7,1224.5,1216.4,56.1
646,1111.7,1334.1,1175.0,1202.9,74.4,1109.6,1351.4,1231.7,1225.2,77.7
648,1129.0,1351.4,1217.8,1222.9,73.3,1125.3,1343.0,1197.6,1222.2,72.2
650,1153.9,1384.5,1215.8,1243.8,76.8,1117.6,1313.4,1191.8,1210.1,66.1
652,1119.2,1410.1,1230.7,1245.4,93.5,1134.9,1321.4,1209.1,1224.5,64.3
654,1148.2,1383.2,1226.2,1241.4,78.1,1150.2,1313.8,1209.1,1226.0,58.3
656,1136.6,1381.1,1215.7,1232.5,82.8,1157.9,1294.7,1235.4,1237.4,46.2
658,1129.0,1404.6,1219.5,1248.0,91.0,1158.2,1282.6,1265.3,1236.7,47.2
660,1117.4,1404.2,1217.0,1245.8,94.0,1150.6,1288.8,1263.4,1229.9,58.4
662,1152.2,1353.9,1230.4,1235.3,74.2,1150.6,1274.9,1254.7,1220.4,53.5
664,1146.4,1321.6,1232.3,1227.7,71.0,1143.2,1294.6,1245.9,1221.2,62.7
666,1140.6,1301.8,1213.1,1215.9,59.1,1143.2,1306.1,1260.5,1234.3,58.4
668,1128.5,1299.4,1186.2,1206.8,66.2,1135.5,1306.1,1252.2,1239.8,56.7
670,1155.7,1297.4,1190.1,1214.4,58.6,1120.2,1285.0,1238.7,1225.2,55.3
672,1108.6,1289.8,1186.1,1199.0,66.9,1120.2,1285.0,1236.5,1220.1,55.5
674,1116.3,1279.5,1193.8,1202.1,59.4,1124.0,1290.7,1243.5,1220.1,59.6
676,1125.9,1261.4,1195.7,1196.5,47.1,1129.8,1290.7,1169.3,1201.2,60.5
678,1135.5,1278.7,1213.3,1210.0,48.1,1127.8,1292.6,1212.5,1209.1,65.4
680,1150.9,1321.3,1174.7,1207.1,61.8,1098.7,1265.8,1216.2,1187.1,67.5
682,1142.1,1315.0,1176.5,1200.5,64.9,1086.2,1221.9,1205.8,1166.3,61.1
684,1134.2,1340.0,1144.0,1196.0,78.6,1070.9,1258.4,1178.9,1168.5,63.9
686,1137.1,1363.0,1172.3,1210.1,84.6,1088.2,1223.8,1178.9,1167.8,50.7
688,1137.1,1385.8,1195.4,1222.0,89.4,1086.2,1225.6,1169.3,1158.2,50.5
690,1148.6,1399.2,1218.2,1236.2,87.5,1063.2,1264.3,1143.2,1152.2,64.3
692,1175.5,1405.0,1204.8,1244.3,85.2,1045.9,1272.0,1143.8,1139.3,77.1
694,1167.4,1403.0,1205.8,1244.7,83.1,1047.8,1266.2,1145.8,1141.2,76.1
696,1155.8,1426.1,1228.8,1253.3,91.8,1057.4,1287.4,1149.6,1152.3,87.0
698,1161.6,1403.5,1238.4,1258.4,80.5,1051.7,1320.6,1159.2,1153.6,97.3
700,1153.9,1372.5,1255.7,1257.2,72.6,1084.3,1337.9,1143.8,1160.6,93.0
702,1119.4,1368.6,1259.5,1243.7,82.4,1055.2,1342.7,1145.8,1153.2,105.2
704,1123.2,1318.4,1237.9,1227.1,70.3,1070.6,1342.7,1122.7,1156.3,99.1
706,1159.7,1318.4,1236.0,1239.7,59.9,1078.2,1323.5,1149.6,1164.7,86.0
708,1140.6,1313.9,1241.8,1237.3,62.8,1053.3,1350.4,1161.6,1166.4,101.1
710,1154.1,1322.2,1220.6,1226.1,55.7,1074.4,1323.2,1165.0,1172.8,83.8
712,1157.6,1317.3,1241.8,1239.6,50.6,1061.0,1327.0,1176.5,1172.1,88.8
714,1140.2,1271.0,1230.2,1220.4,43.2,1107.0,1302.1,1157.8,1183.6,67.8
716,1142.1,1253.8,1224.5,1214.2,38.0,1120.5,1276.8,1159.2,1176.5,58.5
718,1132.5,1234.6,1220.6,1207.6,38.1,1105.1,1303.7,1178.4,1182.6,68.0
720,1145.9,1232.2,1199.5,1200.0,30.2,1145.4,1305.6,1188.0,1196.8,58.6
722,1096.0,1241.6,1199.8,1191.5,52.8,1126.4,1274.6,1188.0,1188.4,50.2
724,1078.7,1239.7,1199.8,1185.8,57.9,1132.8,1234.1,1203.4,1190.6,37.1
726,1090.2,1260.8,1211.4,1196.1,56.6,1129.0,1243.7,1209.1,1191.0,40.5
728,1080.6,1262.7,1207.2,1195.4,62.3,1138.6,1228.3,1201.4,1187.4,35.7
730,1046.1,1278.1,1216.8,1195.8,81.1,1109.8,1245.6,1191.8,1185.1,48.3
732,1061.4,1264.6,1222.6,1195.9,71.8,1078.6,1243.7,1205.3,1177.3,66.0
734,1055.5,1305.1,1222.6,1205.6,82.7,1102.1,1278.2,1191.8,1181.3,63.9
736,1061.4,1270.2,1220.6,1200.6,72.0,1109.8,1261.0,1193.8,1177.1,54.6
738,1059.5,1314.4,1216.8,1201.4,83.9,1134.7,1262.9,1195.7,1190.2,46.8
740,1048.0,1308.6,1199.5,1190.3,83.5,1094.4,1264.8,1186.1,1174.8,57.3
742,1011.5,1325.9,1197.6,1183.4,101.5,1097.1,1262.9,1186.1,1176.5,54.9
744,1055.7,1389.6,1197.6,1196.2,110.0,1143.7,1259.0,1165.0,1188.1,42.7
746,1055.7,1390.1,1174.6,1192.8,109.6,1116.3,1228.0,1166.9,1177.2,43.9
748,1097.9,1413.4,1163.0,1204.8,108.7,1129.8,1211.2,1169.8,1170.8,27.7
750,1097.9,1448.5,1151.5,1208.8,124.4,1116.3,1209.3,1198.4,1180.5,35.2
752,1097.9,1483.0,1155.4,1210.8,142.3,1116.3,1222.7,1185.0,1177.8,37.6
754,1123.4,1465.9,1149.6,1216.2,129.2,1093.3,1224.6,1194.6,1179.7,45.0
756,1104.2,1466.1,1161.1,1218.1,131.1,1139.2,1235.4,1211.8,1203.2,33.3
758,1096.5,1392.6,1182.2,1206.9,103.0,1197.6,1244.5,1216.5,1220.3,16.8
760,1094.6,1382.2,1168.8,1197.5,107.4,1178.6,1280.0,1232.2,1226.9,34.1
762,1115.7,1372.6,1182.2,1202.2,92.1,1180.0,1293.4,1182.6,1211.8,43.5
764,1140.2,1365.0,1196.3,1213.8,80.2,1165.1,1307.4,1188.3,1228.4,62.4
766,1188.5,1374.9,1199.2,1232.6,71.7,1170.9,1350.7,1199.7,1245.2,74.9
768,1181.9,1324.6,1209.8,1224.8,52.5,1167.2,1375.7,1199.5,1242.5,80.8
770,1151.2,1351.5,1184.8,1216.0,70.6,1169.1,1329.1,1203.4,1232.8,64.9
772,1137.8,1285.4,1186.7,1198.6,51.1,1161.4,1325.6,1197.6,1228.6,58.5
774,1133.9,1239.5,1178.9,1189.4,37.4,1176.8,1321.8,1211.0,1230.9,54.7
776,1139.7,1231.2,1188.6,1189.1,31.7,1147.7,1319.8,1213.0,1217.3,63.1
778,1110.9,1204.0,1197.6,1172.9,35.8,1147.7,1297.0,1226.4,1223.2,61.0
780,1076.3,1215.4,1170.7,1165.6,49.6,1113.1,1327.7,1222.6,1213.2,76.9
782,1082.4,1196.0,1184.2,1163.3,42.2,1095.8,1281.8,1220.6,1193.5,74.0
784,1069.0,1196.0,1169.4,1154.9,44.8,1099.7,1248.5,1204.2,1178.0,61.0
786,1086.2,1215.7,1159.2,1159.6,42.9,1105.4,1261.0,1204.2,1189.8,65.9
788,1053.4,1219.5,1120.8,1130.9,53.3,1107.4,1238.2,1192.2,1178.5,54.4
790,1049.6,1246.2,1140.0,1145.1,63.8,1110.7,1245.9,1175.4,1177.4,57.4
792,1017.4,1225.1,1141.9,1141.0,71.2,1078.6,1251.4,1194.6,1169.0,63.6
794,1029.0,1222.7,1124.6,1141.4,70.7,1105.4,1276.3,1188.8,1178.9,62.1
796,1009.8,1243.7,1184.8,1159.4,87.0,1122.7,1309.1,1165.4,1184.7,67.1
798,1007.8,1271.2,1257.1,1180.9,108.5,1128.5,1324.5,1161.6,1188.1,69.8
800,1011.7,1257.3,1255.8,1175.9,102.6,1120.8,1366.4,1170.7,1201.5,85.4
802,1046.2,1278.9,1237.9,1185.2,91.5,1122.7,1343.4,1186.1,1203.4,74.4
804,1059.7,1257.3,1234.1,1176.7,82.0,1143.8,1347.2,1176.5,1203.4,72.9
806,1075.0,1263.0,1218.7,1183.5,74.6,1159.2,1341.0,1178.4,1211.8,66.5
808,1067.0,1265.6,1249.6,1191.0,82.5,1170.7,1320.2,1216.3,1219.8,54.3
810,1053.6,1280.3,1252.5,1194.6,90.0,1134.2,1316.3,1212.5,1222.0,59.4
812,1053.9,1255.4,1209.8,1183.4,74.3,1138.1,1301.0,1183.7,1198.6,59.2
814,1055.8,1240.0,1194.2,1183.1,66.5,1130.4,1304.8,1177.9,1192.7,60.4
816,1091.8,1244.0,1204.0,1189.5,51.8,1147.7,1280.2,1159.2,1181.0,49.9
818,1107.2,1228.8,1225.6,1200.7,47.0,1138.1,1300.0,1166.4,1186.5,57.8
820,1155.2,1267.8,1244.3,1227.3,40.4,1111.2,1302.1,1178.4,1187.4,63.0
822,1151.2,1258.2,1197.8,1208.8,41.1,1133.8,1291.0,1178.7,1192.4,58.5
824,1076.8,1269.8,1191.7,1199.3,70.5,1133.8,1291.0,1180.6,1196.3,56.4
826,1082.7,1258.7,1189.8,1192.1,62.4,1122.7,1272.2,1167.2,1183.3,51.9
828,1128.5,1351.2,1197.4,1220.1,80.1,1134.2,1266.4,1183.7,1184.9,45.4
830,1174.7,1399.7,1197.4,1244.8,83.6,1097.8,1222.2,1179.8,1172.9,43.7
832,1165.1,1382.4,1199.0,1235.8,77.5,1103.5,1204.0,1185.0,1171.3,36.2
834,1151.7,1351.0,1216.6,1224.7,70.8,1082.4,1217.4,1190.9,1174.0,47.1
836,1157.4,1362.6,1228.2,1230.1,74.8,1090.1,1248.2,1189.8,1192.3,57.3
838,1171.0,1443.5,1221.1,1249.6,99.5,1095.8,1248.2,1195.5,1192.3,52.7
840,1182.4,1397.4,1205.8,1240.4,79.4,1105.4,1236.6,1191.8,1186.6,45.5
842,1151.5,1364.8,1194.2,1220.4,74.6,1124.6,1232.2,1174.6,1186.8,40.0
844,1138.1,1366.7,1185.1,1213.4,79.5,1124.6,1250.4,1199.0,1192.7,42.5
846,1134.2,1324.0,1183.0,1199.4,65.4,1140.3,1222.7,1185.6,1181.4,29.9
848,1147.7,1353.0,1179.4,1214.8,72.8,1119.2,1234.2,1183.4,1179.5,36.7
850,1163.2,1358.9,1199.4,1226.3,71.1,1107.7,1224.6,1184.8,1174.4,40.0
852,1189.9,1353.1,1203.2,1229.8,62.1,1107.7,1229.0,1198.6,1178.2,46.9
854,1176.3,1264.8,1199.4,1206.4,30.4,1109.6,1253.3,1197.1,1188.6,50.0
856,1141.3,1253.3,1205.1,1204.4,37.0,1121.1,1311.2,1210.1,1199.3,71.5
858,1129.8,1249.0,1205.3,1199.7,43.3,1100.0,1365.4,1216.8,1207.3,93.7
860,1175.8,1268.2,1195.7,1218.2,40.1,1118.6,1353.9,1200.5,1207.9,83.6
862,1184.2,1284.3,1197.0,1222.4,38.7,1109.6,1340.2,1217.4,1205.5,84.7
864,1169.8,1274.7,1197.6,1208.0,39.2,1123.0,1307.5,1225.1,1213.6,67.0
866,1194.7,1270.9,1216.8,1224.8,26.3,1130.7,1347.4,1226.4,1223.7,77.4
868,1214.9,1293.9,1219.4,1237.9,30.2,1113.4,1330.1,1241.8,1221.8,78.2
870,1224.5,1288.2,1231.4,1248.4,25.3,1126.9,1326.6,1241.8,1224.3,75.1
872,1245.9,1272.0,1257.3,1256.9,9.7,1136.2,1334.6,1259.0,1233.9,75.7
874,1227.8,1289.0,1265.0,1259.6,23.2,1122.7,1323.0,1257.1,1231.9,67.6
876,1242.1,1344.8,1265.6,1274.8,37.6,1140.5,1313.4,1241.0,1227.9,58.5
878,1238.2,1401.8,1261.1,1286.6,59.7,1148.2,1321.1,1234.1,1228.7,58.4
880,1238.7,1424.8,1288.0,1296.0,68.0,1150.1,1311.5,1194.9,1217.2,56.7
882,1218.9,1411.4,1248.8,1288.2,69.3,1173.0,1278.6,1206.7,1219.8,35.9
884,1216.8,1403.7,1269.6,1284.8,64.6,1157.6,1268.5,1205.6,1207.2,36.1
886,1189.9,1411.2,1266.2,1279.1,73.8,1165.9,1270.4,1189.9,1207.5,36.0
888,1153.4,1415.0,1220.2,1263.0,94.6,1188.0,1251.2,1204.2,1212.1,22.7
890,1143.8,1371.0,1245.0,1254.6,78.6,1165.0,1236.3,1208.2,1203.8,23.7
892,1122.7,1348.0,1256.5,1247.6,78.3,1182.2,1248.3,1213.9,1214.3,22.1
894,1113.1,1309.1,1254.6,1229.5,73.1,1155.4,1248.3,1213.9,1211.2,31.1
896,1107.4,1280.3,1263.4,1220.9,66.9,1172.6,1267.5,1202.4,1213.9,31.6
898,1101.6,1263.0,1228.8,1200.1,56.7,1147.7,1275.2,1208.6,1203.6,45.9
900,1063.2,1230.7,1200.8,1171.8,63.3,1130.4,1298.2,1214.7,1211.9,54.9
902,1074.7,1214.2,1148.5,1153.8,49.6,1136.2,1306.6,1219.7,1209.2,60.7
904,1090.1,1198.2,1118.7,1143.4,45.7,1134.2,1312.6,1224.3,1213.5,67.8
906,1070.9,1227.5,1113.0,1145.0,64.7,1145.8,1328.0,1239.7,1223.1,68.0
908,1034.4,1234.6,1094.4,1135.3,78.8,1141.9,1331.8,1237.8,1225.0,66.8
910,1044.0,1238.7,1065.6,1127.6,85.6,1143.8,1308.8,1235.0,1224.1,58.4
912,1070.4,1234.9,1086.2,1137.9,75.4,1120.8,1299.2,1217.3,1200.9,63.0
914,1058.9,1255.5,1097.8,1141.1,72.9,1097.8,1344.6,1205.9,1202.7,83.6
916,1058.9,1234.4,1136.2,1129.6,64.4,1124.6,1311.5,1209.8,1200.3,66.0
918,1035.8,1286.1,1155.8,1149.6,82.2,1092.0,1346.9,1207.8,1204.4,84.8
920,1072.5,1263.0,1150.1,1157.3,63.0,1074.7,1417.3,1200.0,1218.2,111.2
922,1091.7,1309.6,1146.2,1172.9,76.8,1072.8,1376.6,1198.6,1215.8,97.7
924,1121.1,1324.0,1163.5,1184.8,74.0,1117.0,1357.4,1208.2,1216.9,79.9
926,1104.5,1320.2,1177.0,1185.2,76.5,1113.1,1376.3,1232.2,1220.5,91.4
928,1089.3,1334.7,1138.6,1179.3,89.0,1057.6,1380.3,1208.2,1206.0,109.5
930,1119.2,1353.9,1169.3,1192.8,86.4,1023.0,1393.8,1210.1,1198.3,121.2
932,1110.4,1353.8,1165.9,1193.4,83.2,1030.7,1378.4,1207.4,1193.7,114.3
934,1089.9,1320.8,1154.4,1175.5,77.1,1059.5,1386.1,1192.8,1196.3,108.1
936,1109.0,1343.8,1169.9,1186.9,82.7,1065.3,1420.0,1204.3,1209.0,118.1
938,1111.5,1355.4,1168.0,1190.8,85.6,1101.8,1431.5,1202.4,1222.0,116.3
940,1119.5,1317.4,1160.3,1185.2,68.9,1099.8,1416.8,1200.5,1214.1,109.6
942,1136.8,1341.0,1175.7,1199.1,74.2,1103.7,1396.8,1176.8,1200.8,101.8
944,1119.4,1356.8,1156.5,1189.2,87.3,1124.8,1349.3,1178.4,1194.0,80.7
946,1096.2,1368.3,1118.2,1166.0,102.4,1151.7,1363.4,1176.5,1206.4,79.2
948,1107.7,1304.0,1110.4,1156.8,75.5,1153.6,1332.6,1173.4,1210.5,66.0
950,1098.9,1332.8,1136.6,1171.4,83.5,1126.7,1315.2,1188.8,1197.0,63.8
952,1060.5,1365.4,1178.9,1184.4,103.5,1147.0,1315.0,1192.0,1208.9,58.9
954,1075.8,1345.8,1168.8,1175.0,92.6,1155.5,1368.0,1174.6,1215.6,78.9
956,1075.8,1316.6,1172.6,1180.7,77.5,1126.7,1362.9,1198.4,1216.6,79.1
958,1103.5,1361.1,1171.7,1189.0,89.9,1113.3,1385.4,1192.6,1210.0,94.4
960,1097.8,1374.6,1187.0,1202.1,93.0,1140.0,1388.3,1187.8,1211.7,91.5
962,1097.8,1359.2,1189.0,1197.4,88.9,1140.2,1423.2,1174.4,1226.7,103.5
964,1139.8,1419.2,1165.0,1207.1,106.6,1144.0,1423.2,1207.4,1226.0,102.7
966,1107.4,1376.5,1169.4,1192.4,95.8,1130.6,1446.6,1197.6,1235.1,109.1
968,1120.2,1359.8,1178.4,1193.6,86.8,1119.0,1485.8,1205.3,1247.4,124.5
970,1153.6,1348.3,1183.7,1213.2,70.4,1117.1,1476.6,1198.9,1243.3,122.6
972,1164.6,1400.6,1206.7,1232.0,86.8,1105.6,1527.8,1199.5,1247.4,145.4
974,1146.4,1400.2,1172.2,1218.5,93.1,1088.2,1497.0,1202.1,1233.7,138.8
976,1140.6,1375.2,1199.0,1217.0,83.1,1086.2,1516.2,1196.0,1240.5,144.8
978,1142.6,1350.2,1191.4,1214.0,71.6,1113.1,1442.4,1186.4,1224.6,113.1
980,1086.2,1338.1,1201.4,1201.8,80.5,1141.9,1446.6,1222.2,1250.9,103.0
982,1113.1,1316.2,1214.9,1204.7,72.1,1190.4,1433.6,1248.8,1273.4,84.0
984,1124.6,1284.6,1188.0,1199.9,53.8,1178.9,1385.6,1239.2,1255.7,70.3
986,1162.6,1278.9,1214.2,1221.3,40.0,1171.2,1339.2,1246.9,1250.6,53.5
988,1139.5,1244.0,1233.4,1212.8,38.5,1184.6,1354.6,1245.0,1253.7,57.6
990,1137.6,1250.2,1222.6,1210.6,38.5,1184.6,1378.2,1250.7,1256.8,67.9
992,1160.6,1252.3,1208.5,1207.7,29.3,1209.6,1338.7,1235.4,1252.4,44.7
994,1132.3,1229.3,1200.6,1191.1,33.6,1182.7,1344.0,1233.4,1247.3,52.9
996,1152.6,1235.7,1209.9,1203.7,27.6,1169.3,1287.4,1244.8,1232.5,44.6
998,1160.3,1212.6,1206.2,1194.1,19.3,1150.1,1324.0,1258.2,1243.3,64.8


==> data/dqn_breakout_large.csv <==
iteration,dev1_min,dev1_max,dev1_median,dev1_avg,dev1_std
0,0.0,11.0,0.0,2.2,4.4
2,0.0,10.3,0.0,2.1,4.1
4,0.0,10.2,0.0,2.0,4.1
6,0.0,7.4,1.0,2.2,2.7
8,0.8,7.0,2.0,2.7,2.2
10,0.9,6.5,2.3,2.6,2.0
12,1.0,5.7,2.0,2.4,1.7
14,0.9,5.7,1.9,2.5,1.7
16,0.8,5.4,1.7,2.2,1.7
18,0.8,5.8,1.5,2.3,1.8
20,0.8,5.9,1.4,2.3,1.8
22,0.8,5.3,1.4,2.3,1.7
24,0.7,5.4,1.8,2.4,1.6
26,1.2,4.6,2.7,2.7,1.1
28,1.9,4.0,3.0,2.9,0.7
30,2.7,3.9,3.3,3.4,0.5
32,3.5,4.8,3.8,4.0,0.5
34,4.0,5.1,4.7,4.6,0.4
36,5.1,6.4,5.9,5.8,0.5
38,5.6,7.6,6.7,6.6,0.7
40,6.4,8.8,8.0,7.8,0.8
42,8.1,10.2,9.1,9.2,0.7
44,9.3,11.6,10.7,10.7,0.8
46,10.3,13.2,12.6,12.1,1.1
48,11.4,14.9,14.4,13.6,1.4
50,13.4,15.6,15.2,14.7,0.9
52,15.2,16.6,16.3,16.0,0.5
54,16.7,18.0,16.9,17.2,0.6
56,17.0,19.7,18.7,18.5,0.9
58,17.4,20.2,19.6,19.2,1.0
60,18.0,22.5,20.8,20.2,1.6
62,19.2,22.5,21.5,20.9,1.4
64,20.1,23.7,21.8,21.9,1.4
66,21.0,24.4,21.9,22.4,1.4
68,21.7,26.1,22.5,23.3,1.6
70,20.9,27.0,23.7,23.8,2.0
72,22.8,28.0,25.4,25.1,1.8
74,24.2,28.9,26.7,26.5,1.6
76,26.0,29.5,27.5,27.8,1.2
78,27.4,30.6,28.8,28.9,1.0
80,29.2,32.4,30.2,30.8,1.3
82,29.9,33.1,31.4,31.5,1.3
84,30.2,36.3,31.8,32.7,2.1
86,31.9,38.1,32.5,33.8,2.3
88,32.5,40.0,33.7,35.2,2.9
90,33.5,40.3,34.9,36.3,2.5
92,35.2,40.8,37.4,37.6,2.1
94,35.0,42.0,38.0,38.0,2.5
96,34.5,44.5,38.4,39.0,3.4
98,34.8,43.9,36.6,38.3,3.5
100,35.2,43.4,35.7,38.3,3.5
102,35.1,45.2,35.5,38.6,4.2
104,35.1,45.4,35.6,38.9,4.4
106,35.5,44.9,35.8,39.1,4.3
108,35.9,45.0,36.8,39.7,4.1
110,36.0,47.4,36.4,40.0,4.7
112,36.8,49.2,38.6,40.7,4.5
114,37.8,50.6,38.5,41.5,4.8
116,36.4,53.4,41.2,42.3,6.1
118,36.7,55.7,41.7,43.3,6.8
120,38.2,54.4,41.9,43.5,5.6
122,38.6,55.8,42.6,44.3,6.0
124,40.6,58.2,42.5,45.5,6.5
126,40.6,58.0,41.4,45.0,6.6
128,41.8,58.4,42.9,45.8,6.3
130,42.9,59.5,44.0,47.0,6.3
132,41.2,57.7,43.8,46.3,6.0
134,40.8,56.6,44.3,46.1,5.6
136,41.0,54.9,44.5,45.8,4.7
138,42.4,53.2,44.2,45.7,3.8
140,42.0,51.0,45.3,45.9,2.9
142,39.5,49.6,43.3,44.6,3.5
144,38.4,49.8,42.8,43.9,3.9
146,39.7,51.4,42.7,44.5,4.0
148,40.2,52.3,44.2,45.2,4.1
150,40.1,53.0,45.2,45.7,4.2
152,39.4,53.0,43.7,45.1,4.5
154,40.9,50.9,42.8,45.1,4.3
156,40.1,54.3,40.7,45.6,6.5
158,40.6,54.6,41.9,46.3,6.3
160,39.6,54.6,41.0,45.7,6.6
162,39.5,54.5,40.9,45.2,6.4
164,37.8,52.6,42.9,44.0,5.8
166,37.0,53.2,44.6,44.5,6.6
168,36.2,51.8,43.9,43.7,6.5
170,34.8,48.5,46.3,43.2,5.7
172,34.0,48.6,44.5,41.8,5.3
174,34.8,46.9,42.1,41.2,4.4
176,38.0,47.3,40.7,41.9,3.8
178,37.4,49.0,39.0,41.7,4.6
180,37.4,46.9,40.0,41.5,4.1
182,36.1,44.4,38.3,40.1,3.6
184,37.5,46.7,38.3,41.1,3.9
186,35.5,47.1,40.3,41.5,4.8
188,35.6,47.3,41.4,41.3,4.8
190,36.1,49.0,42.0,41.4,4.5
192,37.8,48.9,44.5,42.7,4.3
194,37.6,51.0,44.2,43.6,4.9
196,37.4,50.2,45.4,43.8,4.6
198,37.7,51.0,44.2,44.3,4.5
200,37.6,48.8,41.5,43.2,4.1
202,36.6,48.1,42.1,42.6,4.0
204,36.8,48.0,41.0,42.7,4.3
206,35.4,46.9,40.6,41.4,4.5
208,37.6,48.2,41.2,42.0,3.9
210,37.8,46.8,38.3,40.5,3.5
212,36.4,45.9,38.2,40.2,3.5
214,37.2,48.5,39.4,41.0,4.2
216,36.0,46.8,39.4,39.7,3.8
218,33.4,48.9,37.3,39.3,5.3
220,33.0,49.1,36.4,39.5,5.8
222,34.0,45.7,38.2,38.7,4.2
224,33.2,45.3,38.0,38.1,4.6
226,32.0,43.8,35.4,37.0,4.4
228,31.2,44.2,36.8,37.3,4.6
230,33.8,44.5,38.0,38.2,3.9
232,33.8,44.4,38.6,38.7,3.7
234,33.8,43.7,37.0,37.8,3.6
236,34.4,44.9,39.1,39.5,3.6
238,35.1,44.0,37.8,39.3,3.5
240,35.5,44.8,38.7,39.7,3.6
242,34.6,45.7,39.4,40.0,4.0
244,35.7,46.1,41.0,40.0,3.9
246,35.1,50.2,42.6,42.0,5.7
248,33.7,52.3,43.2,42.2,6.7
250,34.8,52.8,45.0,42.7,6.9
252,34.5,55.5,45.9,44.7,8.9
254,31.6,54.7,46.6,44.2,9.6
256,31.0,55.7,45.2,44.3,10.0
258,30.9,55.9,43.2,44.4,10.2
260,30.9,54.8,44.2,43.3,8.9
262,36.2,57.7,41.3,46.3,8.8
264,35.9,58.5,39.7,45.9,9.3
266,34.5,59.5,41.8,45.9,9.3
268,35.4,60.9,41.8,46.2,9.2
270,36.3,59.1,40.7,45.0,8.1
272,36.2,56.9,42.5,45.1,7.2
274,34.1,59.6,43.3,45.9,8.4
276,35.4,53.1,42.9,44.8,6.4
278,36.2,53.3,44.4,45.4,5.8
280,34.6,52.2,45.8,45.4,6.0
282,35.9,52.9,45.2,45.5,5.6
284,36.8,53.9,43.7,45.4,5.8
286,33.2,54.3,43.5,43.4,7.3
288,33.3,47.8,44.7,42.1,5.4
290,34.0,47.2,45.2,42.9,4.8
292,34.0,46.3,44.0,42.0,4.3
294,34.4,46.6,43.2,42.3,4.2
296,35.6,46.2,41.4,41.8,3.9
298,34.1,44.0,39.9,40.3,3.5
300,34.3,42.8,40.6,39.2,3.2
302,35.0,42.7,40.7,39.3,2.8
304,35.3,42.0,39.8,39.1,2.5
306,33.3,46.1,41.0,40.1,4.5
308,35.3,50.4,42.2,41.4,5.4
310,35.1,53.7,42.7,42.2,6.7
312,34.5,57.6,41.5,43.0,8.4
314,35.4,57.4,39.6,42.8,8.3
316,34.7,57.7,39.4,42.3,8.2
318,34.9,61.4,39.5,43.1,9.5
320,36.1,62.1,41.8,43.8,9.5
322,34.6,57.4,41.3,42.8,7.7
324,33.8,58.0,42.1,43.5,8.0
326,35.3,58.8,43.0,43.7,8.1
328,35.1,58.3,44.6,45.2,8.1
330,34.8,55.9,44.8,43.9,7.1
332,34.2,57.7,44.3,43.8,8.0
334,35.4,51.5,46.0,43.6,5.7
336,35.5,50.1,44.0,43.0,5.0
338,35.8,49.4,42.8,42.6,4.4
340,37.2,47.5,42.4,42.1,3.5
342,37.3,46.4,42.2,41.9,3.0
344,35.8,43.8,40.7,40.5,3.0
346,35.7,45.2,38.6,39.9,3.6
348,37.0,50.1,40.4,41.3,4.8
350,36.0,50.0,40.4,41.7,4.8
352,37.6,50.1,38.8,42.1,4.9
354,38.4,50.7,39.3,42.0,4.7
356,38.6,52.5,40.2,42.9,5.2
358,39.5,49.2,40.2,42.3,3.6
360,38.4,50.7,40.4,42.1,4.4
362,39.5,50.6,40.7,44.3,5.0
364,41.0,56.0,43.0,46.8,6.0
366,41.8,58.1,47.8,48.5,5.7
368,41.0,59.4,48.3,49.2,6.4
370,41.8,63.4,48.8,51.2,7.2
372,42.5,58.2,50.0,50.4,5.2
374,42.4,59.2,51.0,50.1,5.6
376,41.7,60.0,48.0,49.2,6.0
378,41.1,62.0,49.3,49.9,6.9
380,39.8,58.5,48.3,49.8,6.4
382,41.4,57.9,47.9,49.8,6.0
384,40.1,62.2,54.7,51.6,7.8
386,37.9,65.2,52.8,51.4,9.1
388,35.8,58.3,49.9,48.6,8.0
390,36.2,56.4,48.4,48.2,6.9
392,36.8,57.8,46.8,47.5,7.1
394,34.7,57.4,44.1,46.1,8.1
396,35.4,58.8,41.2,45.3,8.3
398,33.0,60.5,42.4,44.9,9.3
400,35.8,61.3,40.2,45.2,9.3
402,36.7,64.6,43.9,48.0,10.9
404,35.9,60.8,44.2,46.8,10.0
406,34.8,62.4,45.3,46.6,10.6
408,34.4,59.2,50.2,46.9,10.5
410,34.0,58.4,49.0,47.0,9.4
412,37.3,55.9,50.6,47.9,7.3
414,41.3,52.6,45.0,47.3,4.5
416,43.3,55.1,46.5,48.7,5.0
418,44.6,57.5,49.8,50.4,4.2
420,45.6,57.6,49.0,49.6,4.2
422,46.0,57.9,48.6,49.7,4.3
424,47.2,60.0,53.4,53.5,4.4
426,42.3,64.5,50.6,52.6,7.4
428,46.1,62.9,50.8,52.1,5.7
430,38.0,62.5,51.8,51.0,7.8
432,40.1,61.6,54.2,52.6,7.1
434,40.0,54.0,51.4,50.0,5.2
436,38.1,53.5,51.9,49.5,5.7
438,40.8,61.4,52.1,51.0,7.8
440,40.3,60.0,53.1,51.5,8.0
442,39.6,65.8,54.0,52.0,10.6
444,41.0,65.0,50.7,53.1,9.4
446,44.2,66.8,53.9,55.1,8.1
448,44.7,68.0,51.5,54.6,7.8
450,45.1,61.8,55.6,53.3,6.7
452,46.0,61.9,55.1,52.9,6.0
454,46.3,62.6,55.6,53.7,5.9
456,42.3,66.4,58.6,56.0,8.3
458,41.4,65.0,63.3,57.2,9.3
460,41.9,66.6,58.1,57.8,8.9
462,41.1,66.5,60.1,57.8,8.7
464,41.9,70.3,57.8,56.9,9.1
466,41.8,71.7,59.1,57.7,9.9
468,40.5,70.6,56.8,56.8,9.9
470,41.6,65.4,60.1,56.6,8.1
472,42.3,77.1,59.2,59.5,11.0
474,41.7,75.4,60.2,59.5,10.7
476,38.2,70.7,61.3,59.7,11.7
478,38.1,78.8,64.2,64.0,14.2
480,42.0,74.2,66.0,64.2,11.7
482,46.9,75.4,67.0,63.9,10.5
484,46.1,78.3,67.8,64.2,11.0
486,45.0,77.3,70.5,65.4,11.9
488,45.2,78.6,68.0,65.3,12.3
490,48.0,79.4,66.0,65.0,11.2
492,48.9,79.5,65.2,64.5,10.7
494,52.7,80.6,64.6,66.2,9.3
496,52.4,87.8,69.4,69.0,11.7
498,56.9,86.1,68.0,71.0,11.0
500,58.2,96.8,70.2,74.2,13.9
502,59.2,99.2,65.6,71.8,14.1
504,58.6,96.8,66.1,70.7,13.4
506,57.7,90.1,63.6,68.4,11.5
508,59.2,87.4,63.4,67.3,10.2
510,56.2,82.0,65.4,66.2,8.6
512,55.7,82.5,62.3,65.3,9.1
514,51.7,83.5,61.5,63.9,10.6
516,54.2,82.7,57.6,63.4,10.4
518,51.1,78.0,64.0,62.3,10.1
520,49.4,81.8,63.3,63.6,11.2
522,51.1,81.4,53.6,59.6,11.2
524,53.0,87.6,55.8,63.4,13.1
526,54.2,75.9,57.4,62.2,8.3
528,51.2,79.6,54.0,60.8,10.6
530,50.5,78.0,53.3,59.9,10.4
532,51.2,79.0,58.5,61.2,9.6
534,53.5,81.4,60.0,62.6,9.8
536,55.2,81.7,63.6,64.6,9.2
538,57.1,82.8,68.8,67.9,9.2
540,61.1,79.9,70.8,69.0,7.1
542,62.8,82.9,71.5,70.8,7.3
544,61.8,78.7,71.3,72.0,5.9
546,58.4,76.6,74.9,71.6,6.9
548,53.6,79.4,65.8,68.0,9.5
550,54.3,77.5,65.9,67.8,8.6
552,57.5,83.7,69.8,71.0,9.2
554,66.4,89.0,68.0,73.7,8.6
556,68.4,91.4,72.4,77.3,9.0
558,72.3,103.4,77.8,82.5,11.7
560,72.3,97.0,76.9,82.0,9.4
562,70.8,92.4,71.8,79.3,9.7
564,68.8,92.2,72.8,78.4,9.4
566,67.8,99.0,78.8,82.0,12.6
568,68.2,100.9,84.5,85.6,13.1
570,57.5,101.6,82.9,84.6,15.8
572,56.8,113.4,87.0,88.8,20.4
574,61.9,117.6,87.5,91.3,20.1
576,60.9,127.7,86.8,92.3,23.4
578,57.5,114.3,83.8,89.1,21.2
580,55.0,114.3,86.6,87.7,21.5
582,59.1,127.2,77.7,88.2,24.0
584,50.4,115.0,78.9,83.5,21.9
586,48.2,113.5,83.2,83.8,22.0
588,44.3,119.7,87.7,85.1,25.0
590,45.0,128.8,90.6,88.6,27.6
592,46.3,118.8,81.3,84.2,23.6
594,49.5,112.5,86.0,81.1,20.8
596,50.8,111.2,78.4,80.8,20.1
598,48.0,97.5,87.8,81.1,18.1
600,45.4,95.8,83.7,78.3,17.2
602,47.4,96.1,87.7,79.6,17.2
604,50.5,96.6,85.8,80.1,16.4
606,46.8,99.5,83.4,79.4,18.5
608,46.7,96.5,79.0,79.4,18.1
610,46.2,97.1,83.8,79.8,18.0
612,47.7,99.5,88.6,83.8,19.0
614,55.4,103.9,79.8,83.6,17.3
616,57.0,106.5,78.4,84.0,18.3
618,60.8,103.6,76.6,82.0,14.8
620,59.3,96.4,77.7,79.7,13.8
622,60.4,95.2,77.2,77.6,12.4
624,58.4,90.9,79.1,75.7,12.0
626,61.6,95.3,78.0,76.2,12.2
628,60.8,91.0,73.8,74.8,9.7
630,64.6,87.2,72.6,73.2,8.3
632,65.6,92.9,80.5,77.7,10.4
634,67.4,88.6,79.2,78.5,9.0
636,68.9,86.7,80.1,78.4,7.6
638,64.1,88.0,80.2,78.4,8.0
640,68.4,96.7,79.4,81.2,9.2
642,65.6,98.4,79.9,79.8,11.3
644,71.3,104.3,84.0,86.7,11.4
646,68.6,105.1,80.2,84.5,12.9
648,74.2,105.5,77.8,84.5,11.8
650,73.6,103.3,75.3,84.4,12.2
652,73.4,101.4,78.4,84.6,10.7
654,76.2,93.8,81.0,84.4,7.7
656,74.9,95.4,76.8,82.7,8.3
658,71.5,94.8,74.1,80.7,9.5
660,65.8,97.8,72.0,77.4,11.1
662,61.6,100.0,71.3,75.6,13.0
664,64.7,100.7,70.8,76.5,13.2
666,64.1,101.3,71.8,77.5,13.5
668,58.2,94.7,76.8,78.4,13.5
670,59.9,87.4,76.0,77.2,10.0
672,63.2,92.0,83.9,78.9,10.9
674,63.7,99.0,83.2,79.8,12.7
676,60.1,99.5,82.1,81.0,13.9
678,59.6,101.2,83.4,83.2,14.7
680,61.5,107.6,82.9,85.7,15.9
682,58.2,104.2,84.5,86.1,16.9
684,59.7,114.1,86.3,89.7,20.0
686,63.9,124.5,90.6,93.9,22.5
688,66.6,131.2,89.4,93.0,23.5
690,67.2,132.4,86.2,95.4,23.5
692,69.9,130.3,91.0,96.1,21.6
694,68.5,116.0,97.2,92.5,16.9
696,64.8,114.9,94.7,91.3,17.8
698,65.8,111.5,104.1,94.4,17.4
700,64.0,117.8,105.8,95.3,19.5
702,63.2,107.6,106.8,92.5,18.5
704,58.7,110.3,105.4,90.8,21.2
706,59.2,112.9,103.0,91.1,21.5
708,64.8,111.0,105.6,91.9,19.8
710,64.8,111.2,98.0,88.3,19.1
712,62.3,109.6,92.1,84.5,18.8
714,60.2,111.5,91.2,86.7,21.4
716,55.2,110.4,92.2,85.1,21.1
718,55.0,116.2,99.0,88.1,22.8
720,54.8,115.4,100.0,88.6,22.2
722,57.8,120.4,112.1,96.6,26.2
724,60.8,118.9,110.7,97.0,23.7
726,71.2,115.8,113.8,98.2,20.1
728,70.5,130.2,106.8,100.4,22.1
730,73.9,132.1,104.8,102.0,20.3
732,72.2,135.5,103.0,102.2,21.5
734,74.1,137.1,95.1,102.2,22.5
736,70.6,141.0,94.6,102.5,25.2
738,69.4,142.2,103.0,106.7,24.2
740,70.8,149.6,96.4,105.4,26.1
742,70.9,153.2,96.4,101.9,27.5
744,75.3,140.4,96.9,102.7,21.4
746,73.2,123.9,94.4,99.1,17.0
748,74.8,129.1,86.3,96.6,19.5
750,74.1,123.1,85.0,94.8,18.3
752,65.8,118.2,87.8,93.3,19.6
754,69.8,119.7,83.4,94.8,20.4
756,63.8,118.6,87.8,92.4,20.8
758,64.3,126.6,88.0,97.3,24.0
760,66.1,122.8,90.8,97.3,21.2
762,68.0,115.2,87.1,92.7,19.0
764,70.9,118.8,82.3,93.5,19.0
766,71.4,118.8,94.4,95.3,18.4
768,68.6,114.6,96.5,92.7,19.0
770,70.5,115.1,96.5,91.8,17.5
772,67.1,114.1,105.6,93.4,21.7
774,66.4,117.3,106.3,96.3,21.3
776,66.6,122.3,110.6,99.2,22.7
778,66.8,125.8,110.2,99.0,22.8
780,69.5,126.5,108.2,100.7,23.1
782,72.2,126.0,106.4,102.7,20.9
784,70.7,122.0,105.2,100.3,19.4
786,66.5,120.2,112.6,101.2,20.4
788,62.9,120.8,118.3,100.7,23.8
790,65.0,116.0,112.1,99.9,19.4
792,61.1,119.4,109.3,99.8,20.9
794,64.0,123.8,108.5,103.1,20.6
796,70.7,121.8,110.0,105.5,18.1
798,77.2,115.4,106.7,102.6,13.3
800,79.0,117.0,104.7,102.5,12.7
802,75.5,129.6,105.6,105.6,18.2
804,76.8,131.2,102.0,103.7,18.4
806,70.0,130.9,99.3,103.1,22.1
808,70.8,131.5,100.0,102.3,21.9
810,71.6,128.4,98.4,102.4,22.2
812,73.2,134.6,94.8,100.1,23.3
814,71.8,152.8,96.5,108.0,30.1
816,72.2,154.1,87.2,107.2,32.9
818,72.5,162.9,92.9,111.5,35.9
820,57.8,161.0,87.2,104.0,37.8
822,60.3,159.0,79.8,102.6,40.0
824,56.4,158.1,80.6,102.5,39.8
826,54.9,150.2,83.2,101.4,37.5
828,55.2,145.2,84.6,101.7,35.0
830,61.0,152.2,84.6,105.4,36.4
832,69.2,161.4,89.2,107.6,33.9
834,68.3,159.4,88.0,106.6,34.6
836,71.1,161.3,86.8,108.4,34.8
838,73.1,144.2,89.3,106.5,28.7
840,73.1,138.8,96.1,105.8,27.6
842,82.6,147.3,89.8,107.6,27.5
844,82.4,154.0,97.0,112.6,28.4
846,87.3,163.0,105.8,117.8,28.5
848,87.6,163.2,111.7,118.2,26.9
850,87.1,178.6,112.9,121.1,32.5
852,92.3,177.5,110.1,122.3,31.6
854,96.6,172.6,112.6,123.0,27.1
856,84.4,169.0,118.8,120.0,30.7
858,88.8,158.8,115.5,119.6,27.3
860,93.2,151.5,124.1,121.7,24.5
862,87.8,149.6,130.7,121.7,26.4
864,90.9,159.2,132.4,123.4,26.3
866,85.2,152.6,125.9,118.9,26.1
868,81.6,147.8,121.9,115.7,25.9
870,83.2,144.4,128.5,117.9,25.4
872,84.1,160.9,132.1,123.0,30.1
874,82.4,152.0,140.3,121.9,28.0
876,77.8,160.2,130.0,119.5,30.0
878,80.5,155.7,130.4,117.7,30.7
880,74.3,148.7,141.2,119.6,31.3
882,71.2,158.1,132.6,119.7,34.0
884,65.7,158.2,143.1,122.0,37.5
886,61.8,170.1,127.0,119.0,38.6
888,54.0,165.9,131.2,117.8,38.4
890,55.9,164.7,132.2,117.9,37.2
892,54.8,168.9,136.6,119.4,39.2
894,54.8,172.7,131.1,117.2,39.9
896,50.4,170.8,124.0,112.7,39.6
898,51.0,169.0,116.5,108.6,38.9
900,54.8,171.4,110.6,110.9,38.7
902,53.2,171.4,115.6,112.4,38.4
904,52.1,177.4,113.0,114.6,40.6
906,61.3,171.4,120.0,118.9,35.5
908,75.3,166.9,115.3,119.1,29.8
910,74.8,163.5,120.0,118.4,28.6
912,73.5,159.5,121.9,117.7,27.8
914,72.5,160.5,114.4,115.9,28.7
916,75.4,170.6,113.3,119.6,31.4
918,78.2,163.4,115.6,120.1,28.0
920,76.8,157.0,120.1,118.7,26.2
922,76.5,165.0,116.9,122.8,30.0
924,75.3,160.4,115.6,118.9,27.5
926,74.0,160.1,121.8,120.5,28.3
928,73.4,160.8,125.5,122.0,28.3
930,69.1,145.0,118.9,114.5,25.3
932,69.2,144.3,121.3,112.9,25.7
934,57.7,150.4,118.5,116.2,32.1
936,55.5,151.4,115.9,117.4,35.1
938,59.6,157.6,113.4,116.8,33.9
940,71.7,157.2,118.8,119.5,28.8
942,82.2,153.3,117.4,121.6,24.6
944,83.0,146.8,112.3,118.0,24.2
946,82.1,142.4,119.5,119.4,22.1
948,82.2,152.2,122.0,123.5,23.7
950,81.8,156.2,127.5,124.4,25.2
952,83.7,161.4,118.3,122.0,26.0
954,82.7,169.8,114.2,123.9,29.2
956,83.7,171.8,121.9,126.2,29.0
958,87.4,163.7,115.8,121.2,25.5
960,86.4,165.4,115.5,121.2,26.2
962,87.6,168.8,113.4,119.2,27.8
964,84.6,160.4,114.3,119.7,26.4
966,78.1,151.2,112.2,116.5,25.7
968,69.6,154.5,118.9,120.7,30.9
970,71.4,159.8,118.7,122.0,30.1
972,77.5,161.4,115.0,118.0,28.2
974,87.5,168.2,116.2,118.4,27.1
976,92.1,171.0,112.0,120.9,26.7
978,89.6,171.4,113.8,121.1,28.0
980,92.6,172.4,114.3,121.9,27.4
982,91.9,178.0,113.5,125.4,30.3
984,90.6,170.6,122.1,128.4,26.5
986,95.7,177.8,117.6,128.5,27.8
988,99.1,172.3,127.5,128.9,26.3
990,95.6,154.2,127.1,127.2,20.7
992,100.0,146.5,131.5,127.8,15.3
994,110.7,138.0,137.2,130.5,10.4
996,106.6,142.4,134.6,130.9,12.7
998,104.4,143.8,136.9,132.6,14.3


==> data/dqn_breakout_large_small3.csv <==
iteration,dev1_min,dev1_max,dev1_median,dev1_avg,dev1_std,dev2_min,dev2_max,dev2_median,dev2_avg,dev2_std
0,0.0,11.0,0.0,2.2,4.4,0.0,11.0,0.0,2.2,4.4
2,0.0,11.0,0.0,2.2,4.4,0.0,11.0,0.0,2.2,4.4
4,0.0,11.0,0.4,2.4,4.3,0.0,11.0,0.0,2.3,4.4
6,0.1,9.4,0.7,2.2,3.6,0.0,7.9,0.3,1.7,3.1
8,0.1,7.3,0.6,1.8,2.8,0.3,6.1,0.8,1.8,2.2
10,0.1,7.0,1.1,2.1,2.5,0.4,5.2,1.0,1.6,1.8
12,0.7,5.9,0.9,2.2,2.0,0.5,4.6,1.1,1.7,1.5
14,0.8,5.3,1.3,2.2,1.7,0.9,4.0,1.0,1.6,1.2
16,0.9,5.3,1.8,2.3,1.6,0.9,3.6,1.3,1.7,1.0
18,0.9,4.8,1.8,2.1,1.4,0.8,4.1,1.4,1.8,1.1
20,0.9,4.3,1.7,2.2,1.2,0.8,4.3,1.7,1.9,1.2
22,0.8,4.0,1.7,2.2,1.1,1.0,4.4,1.7,2.1,1.2
24,1.0,4.0,2.0,2.3,1.0,1.1,4.1,1.6,2.0,1.1
26,1.7,3.4,2.5,2.5,0.6,1.4,3.3,2.1,2.2,0.6
28,2.5,2.8,2.6,2.6,0.1,1.8,2.5,2.3,2.3,0.2
30,2.1,3.3,2.7,2.8,0.4,1.7,2.9,2.6,2.5,0.4
32,2.5,3.9,3.3,3.1,0.5,2.1,3.6,2.6,2.9,0.6
34,3.0,4.9,3.9,3.9,0.7,2.6,4.2,3.6,3.5,0.6
36,3.2,5.4,4.6,4.5,0.9,2.8,4.5,4.4,3.9,0.7
38,4.5,6.8,5.5,5.6,0.8,4.0,5.3,5.1,4.7,0.6
40,5.7,7.4,6.9,6.8,0.6,4.7,6.3,5.2,5.4,0.5
42,7.3,8.9,8.4,8.2,0.6,5.2,7.0,5.4,5.8,0.6
44,8.5,10.9,10.1,9.9,0.8,5.7,7.1,6.6,6.5,0.6
46,9.4,13.5,11.8,11.6,1.3,6.2,8.9,8.4,7.7,1.1
48,11.2,15.8,13.5,13.5,1.5,7.3,10.2,9.0,8.9,1.1
50,12.3,18.9,14.0,14.7,2.3,8.7,11.6,10.0,10.2,1.1
52,13.1,20.2,15.2,15.6,2.4,10.5,12.6,10.7,11.4,1.0
54,12.4,21.4,15.8,16.1,3.0,11.6,13.4,12.1,12.4,0.7
56,12.6,22.3,16.0,16.9,3.3,12.5,14.4,13.9,13.5,0.7
58,12.6,24.8,15.6,17.5,4.3,12.7,16.4,14.5,14.7,1.3
60,11.7,26.7,15.5,17.8,5.3,13.7,19.0,15.2,15.8,1.8
62,10.4,28.2,14.4,17.4,6.4,14.6,20.3,15.8,16.8,2.0
64,9.6,28.9,13.7,17.3,7.2,16.0,21.2,17.4,18.0,1.8
66,8.4,30.1,11.6,16.7,8.4,17.2,22.6,17.9,19.1,2.1
68,7.5,31.1,10.5,16.4,9.0,18.0,25.2,18.9,20.4,2.7
70,7.6,30.0,9.7,15.9,9.1,19.4,26.9,20.0,21.6,2.8
72,7.3,28.3,8.9,15.5,8.9,20.0,29.0,20.6,22.4,3.4
74,7.4,29.5,8.7,15.9,9.5,19.4,29.8,22.3,23.1,3.8
76,8.1,30.3,9.4,16.5,9.7,19.4,31.2,24.2,24.0,4.1
78,8.6,32.3,10.6,18.2,10.3,20.7,31.8,26.4,25.6,3.9
80,10.3,35.2,13.4,20.3,10.3,22.1,32.8,26.4,26.4,3.9
82,12.3,37.8,15.2,22.1,10.3,23.3,33.2,27.0,27.0,3.5
84,14.0,38.2,17.6,23.7,9.6,23.7,34.3,27.6,27.8,3.8
86,17.0,40.5,21.0,26.6,9.2,25.8,35.2,29.2,29.1,3.4
88,19.1,42.7,24.1,28.9,8.9,26.4,36.0,29.5,29.9,3.5
90,20.7,44.5,28.0,30.9,8.3,26.1,36.3,30.2,30.6,3.6
92,22.2,45.9,31.0,32.6,8.2,26.7,37.8,30.6,31.6,3.9
94,22.3,48.9,32.6,33.9,8.9,26.4,38.0,30.5,31.9,4.1
96,22.8,51.3,34.1,34.9,9.5,26.6,37.6,30.7,32.1,4.2
98,22.5,55.1,35.9,36.2,10.8,29.5,38.8,31.4,33.0,3.4
100,21.9,54.9,36.5,36.4,10.8,27.8,40.9,32.4,33.5,4.5
102,21.2,54.4,37.7,36.7,10.7,27.6,41.2,33.5,34.1,4.5
104,20.6,52.9,37.4,36.9,10.7,27.2,43.5,32.6,34.3,5.7
106,18.9,51.4,38.6,36.4,10.9,27.3,43.6,32.3,34.3,5.6
108,17.8,50.7,38.8,36.0,10.9,28.2,44.4,33.8,35.5,5.6
110,16.5,52.6,37.8,35.9,11.6,27.8,43.8,33.0,35.5,5.6
112,15.2,50.0,37.0,35.0,11.5,26.9,44.1,33.1,35.4,6.0
114,14.5,49.6,37.8,35.1,11.9,27.9,44.2,34.2,35.7,6.0
116,13.9,49.2,37.4,35.1,12.1,27.8,44.3,35.4,36.0,5.9
118,15.3,52.4,38.0,36.2,12.5,31.1,43.5,36.0,36.9,4.9
120,18.1,51.1,39.8,37.0,11.1,32.0,43.6,37.2,37.0,4.4
122,19.9,49.2,39.5,36.9,9.7,31.3,42.2,35.2,36.2,4.4
124,21.7,49.0,41.8,38.2,9.5,31.2,44.2,35.5,37.1,4.8
126,24.1,47.2,42.3,37.9,8.4,31.5,43.6,36.1,36.7,4.5
128,25.5,47.7,39.4,38.5,8.4,31.3,43.8,36.3,36.7,4.6
130,26.9,48.0,38.1,38.3,8.0,31.7,42.0,35.8,36.6,4.2
132,29.4,46.5,38.2,38.5,6.8,30.7,40.8,34.4,35.6,3.9
134,31.2,44.8,39.2,38.3,6.0,30.6,40.8,34.3,35.5,4.0
136,29.9,46.2,37.6,37.9,5.9,31.1,39.8,35.9,35.7,3.8
138,30.0,46.6,36.6,37.9,5.7,30.8,40.2,35.4,35.2,3.7
140,29.5,45.4,35.7,37.3,5.5,31.5,38.7,33.8,34.8,3.0
142,29.7,47.0,35.2,37.6,5.9,29.8,38.9,34.9,34.3,3.6
144,29.4,47.7,35.7,36.8,6.0,28.5,38.8,34.8,33.6,4.0
146,28.3,46.5,33.9,35.5,6.0,28.7,38.4,34.4,33.3,3.4
148,29.3,45.9,33.8,35.4,5.6,27.9,39.2,33.4,33.5,3.8
150,31.6,41.8,33.2,34.6,3.7,27.4,40.0,31.9,33.2,4.2
152,32.0,39.4,32.3,34.3,2.9,28.0,39.2,32.4,32.7,3.9
154,30.5,37.8,32.7,34.0,2.8,26.7,37.5,31.4,32.2,4.1
156,31.4,46.7,31.8,35.8,5.9,25.9,37.2,32.4,31.8,4.6
158,30.5,47.9,31.7,35.8,6.5,25.0,37.6,32.0,31.6,5.1
160,31.4,47.0,32.0,36.4,6.2,25.0,37.0,31.3,31.2,5.0
162,31.0,46.6,34.2,37.4,5.7,25.3,38.6,31.6,32.0,5.7
164,31.1,47.3,35.4,37.4,5.9,24.8,41.1,33.5,32.6,6.6
166,30.8,46.7,35.7,38.2,5.6,24.5,41.2,33.9,32.2,6.7
168,31.0,47.2,36.3,38.2,5.8,24.2,44.0,33.2,32.7,7.6
170,30.6,50.4,37.4,39.5,6.6,23.6,42.8,32.4,32.1,7.1
172,29.7,54.1,38.7,40.7,8.0,23.0,41.0,34.5,32.3,6.9
174,29.7,53.6,39.8,40.4,7.8,23.1,41.4,36.2,32.7,7.6
176,28.4,54.0,42.7,41.2,8.4,22.9,41.4,37.0,33.3,8.1
178,26.8,54.5,39.3,40.6,9.3,22.4,45.0,36.3,34.2,9.2
180,26.4,57.0,40.0,41.0,10.0,23.0,44.3,36.6,34.1,8.4
182,26.0,45.5,38.2,38.3,7.1,22.6,47.0,37.7,34.9,9.1
184,26.1,47.7,38.4,38.6,7.4,23.3,44.6,37.6,34.5,8.3
186,25.6,47.1,36.3,37.5,7.5,22.9,43.4,37.4,33.6,7.8
188,26.4,45.8,36.6,37.0,6.7,23.5,42.3,35.6,33.1,7.0
190,27.1,45.5,36.5,37.1,6.6,24.1,43.1,33.5,32.5,6.8
192,27.5,44.4,34.8,36.5,6.0,23.9,43.2,32.5,31.7,6.7
194,27.5,47.3,34.4,35.9,6.4,24.2,42.8,33.2,32.2,6.6
196,29.6,45.7,34.5,35.8,5.4,25.1,41.6,31.4,31.8,6.1
198,29.3,46.2,33.5,35.6,5.8,24.8,40.1,29.5,31.0,5.8
200,30.8,43.8,34.6,36.2,4.5,25.2,37.2,27.4,30.0,5.0
202,33.3,42.7,34.2,36.4,3.7,24.6,35.1,27.5,28.9,4.0
204,33.0,40.4,36.0,36.3,2.5,24.4,34.1,27.8,28.4,3.8
206,31.3,41.0,35.8,36.3,3.3,23.7,33.8,26.3,27.8,3.8
208,34.0,41.1,36.7,37.3,2.6,22.8,32.8,25.4,27.5,4.0
210,35.8,40.0,36.4,37.7,1.9,22.6,32.0,26.1,27.6,3.6
212,35.2,40.8,38.4,38.0,2.2,21.7,31.5,26.0,26.9,3.7
214,36.9,40.4,38.4,38.6,1.4,22.3,32.0,27.4,27.5,3.3
216,37.4,43.8,39.8,40.2,2.5,22.5,33.8,27.4,27.7,3.7
218,37.1,41.3,39.5,39.6,1.5,22.0,33.3,27.5,27.7,3.8
220,38.6,40.8,39.7,39.8,0.8,21.5,31.1,28.8,27.3,3.4
222,36.9,40.3,38.8,38.9,1.2,21.8,30.0,28.6,26.8,3.0
224,37.2,40.8,37.8,38.4,1.3,22.4,29.6,27.3,26.5,2.5
226,35.3,41.8,38.4,38.2,2.1,22.4,30.6,26.3,26.5,2.7
228,36.6,43.1,39.2,39.9,2.7,22.0,30.8,26.4,26.3,2.8
230,37.0,43.0,39.3,39.7,2.4,22.3,31.4,25.9,26.3,2.9
232,35.7,41.8,39.3,39.0,2.3,22.8,30.9,25.4,25.9,2.7
234,34.3,43.3,41.6,39.6,3.4,22.7,29.1,26.1,26.2,2.1
236,34.2,42.1,41.8,39.6,3.1,23.6,32.0,26.0,26.7,2.9
238,30.8,42.9,41.4,39.3,4.4,23.8,31.3,26.8,26.8,2.5
240,29.1,41.9,41.2,38.0,4.9,23.9,31.1,26.0,26.5,2.6
242,27.6,41.7,39.8,37.3,5.1,23.8,29.2,25.9,25.8,1.9
244,27.5,44.8,41.8,38.3,6.3,24.4,30.2,25.0,26.1,2.2
246,27.0,46.1,42.4,38.7,6.9,24.1,30.3,26.1,26.3,2.2
248,27.6,47.5,41.4,39.2,7.0,23.7,31.1,25.3,26.1,2.7
250,27.1,50.2,40.8,39.6,7.7,24.0,31.6,25.6,26.5,2.7
252,25.3,50.4,39.2,38.9,8.5,23.2,32.3,26.3,26.6,3.1
254,24.7,54.8,38.5,39.5,10.2,23.4,32.6,26.7,26.8,3.2
256,26.2,55.1,38.8,39.5,9.8,24.3,33.4,27.0,27.2,3.3
258,26.6,54.5,39.2,39.8,9.2,23.7,32.8,27.0,27.1,3.2
260,28.0,53.6,38.4,39.2,8.6,23.4,30.6,25.7,26.3,2.4
262,28.0,51.8,38.0,38.8,7.8,22.7,29.5,25.3,25.7,2.2
264,28.0,49.4,39.7,39.0,6.9,22.5,29.8,28.0,26.6,2.6
266,29.0,49.9,41.0,39.8,6.8,22.8,29.5,27.9,26.8,2.5
268,30.4,50.0,40.2,39.9,6.3,22.6,29.4,28.0,26.8,2.7
270,30.7,50.6,40.0,39.8,6.4,23.0,30.1,27.7,27.0,2.6
272,33.2,54.0,39.8,40.7,7.1,22.3,30.2,28.5,27.0,2.9
274,33.9,51.6,38.9,40.4,6.0,22.1,30.5,26.7,26.5,2.9
276,34.1,49.1,37.0,39.3,5.2,22.1,31.3,26.3,26.6,3.3
278,33.9,43.8,37.4,38.3,3.3,22.1,31.0,27.1,27.0,3.6
280,33.3,46.1,38.2,38.9,4.3,23.3,31.9,26.5,27.4,3.6
282,35.6,50.2,37.9,40.6,5.2,24.4,33.0,26.6,28.1,3.4
284,36.4,50.4,38.6,40.2,5.2,24.5,32.1,27.8,28.4,3.1
286,35.0,51.3,38.0,41.4,6.3,23.9,33.4,27.2,28.6,3.6
288,35.0,54.3,38.4,42.3,7.2,24.3,32.9,27.2,28.6,3.2
290,34.3,53.0,37.2,42.3,7.8,24.7,32.7,27.4,28.3,2.7
292,33.6,52.1,37.1,41.7,7.9,25.7,31.6,28.4,28.5,2.0
294,31.7,50.5,35.9,40.2,8.1,25.5,31.4,28.7,28.6,1.9
296,32.5,50.3,35.5,39.8,7.3,25.4,32.1,28.0,28.3,2.1
298,31.6,51.0,35.4,39.8,7.4,25.6,32.3,27.8,28.4,2.2
300,34.6,51.1,42.2,42.1,5.9,25.7,32.2,28.4,28.5,2.1
302,35.3,54.8,45.9,45.5,7.7,26.2,32.5,28.6,28.6,2.3
304,35.7,55.9,46.3,45.9,7.7,26.0,32.2,28.1,28.3,2.2
306,36.4,52.6,46.7,44.8,7.0,25.0,32.3,27.5,28.2,2.4
308,36.2,52.1,48.8,44.9,6.4,25.3,31.1,28.0,27.7,2.2
310,35.8,52.5,50.0,45.6,6.7,25.3,30.3,26.8,27.3,2.0
312,37.0,49.8,43.5,44.3,4.7,25.9,29.7,28.0,27.9,1.2
314,39.0,53.0,41.0,44.8,5.8,26.1,30.0,29.0,28.6,1.3
316,38.8,61.4,41.3,46.1,8.2,26.2,29.8,29.2,28.6,1.3
318,38.7,64.0,41.8,46.4,9.1,25.4,30.2,28.8,28.4,1.6
320,40.4,64.6,43.7,47.3,8.9,25.5,31.7,28.7,28.6,2.0
322,38.2,73.2,44.3,48.5,12.6,26.0,32.5,29.3,29.4,2.0
324,37.5,76.4,43.0,48.4,14.3,26.8,34.4,29.5,29.9,2.5
326,37.2,77.7,43.8,48.9,14.6,25.4,33.1,29.5,29.6,2.6
328,32.8,66.2,43.8,46.0,10.9,26.1,32.1,30.1,29.9,2.2
330,36.2,64.6,44.8,47.0,9.5,26.2,31.1,30.1,29.4,1.7
332,37.8,62.7,44.4,46.5,8.5,26.1,31.3,29.8,29.5,1.8
334,37.9,62.2,44.4,46.2,8.3,26.8,32.1,30.3,30.0,1.7
336,40.5,61.8,44.4,47.0,7.8,29.0,33.7,30.3,30.8,1.6
338,41.4,63.4,45.2,47.7,8.1,29.0,31.8,30.5,30.4,0.9
340,41.8,56.5,44.2,46.3,5.4,28.5,30.3,29.6,29.5,0.6
342,42.8,55.6,44.6,46.9,4.7,28.2,30.2,29.6,29.5,0.7
344,42.8,51.6,46.8,46.9,3.0,28.7,32.1,30.1,30.3,1.1
346,41.0,51.0,46.9,46.5,3.2,28.8,32.8,30.2,30.5,1.4
348,42.4,51.9,49.6,47.7,3.5,29.0,32.5,30.2,30.3,1.2
350,43.5,58.0,49.2,49.8,4.7,29.9,32.5,30.9,31.1,0.9
352,45.8,57.2,49.7,50.9,4.1,29.6,33.5,30.8,31.1,1.3
354,44.5,57.6,52.2,51.4,5.4,29.4,32.4,31.2,31.0,1.3
356,44.7,58.8,53.7,52.0,6.1,29.0,33.3,31.3,31.2,1.6
358,44.1,60.7,52.2,51.7,6.4,29.0,33.8,31.4,31.4,1.8
360,46.0,65.2,51.4,53.7,7.0,28.5,34.2,30.5,31.0,2.2
362,45.8,67.7,49.5,53.7,7.9,29.0,35.2,30.3,31.3,2.2
364,45.2,60.7,49.9,52.0,5.4,29.4,35.0,30.5,31.6,2.2
366,43.8,62.1,48.9,51.2,6.5,29.7,35.0,30.4,31.9,2.4
368,42.6,62.3,48.2,51.5,7.0,30.1,34.0,30.6,31.6,1.6
370,40.7,63.4,52.5,53.1,8.4,28.6,33.9,31.7,31.6,1.7
372,39.3,63.7,52.4,51.4,8.2,28.3,32.9,32.4,31.6,1.7
374,33.1,62.0,44.9,47.0,9.8,27.6,33.2,31.9,31.3,2.0
376,32.2,63.9,43.7,46.8,10.6,27.6,34.0,31.0,31.1,2.2
378,35.2,62.9,44.5,47.5,9.2,27.8,34.0,31.8,31.6,2.2
380,33.9,63.1,48.8,47.7,10.6,27.2,35.0,31.9,31.8,2.9
382,35.5,68.9,51.6,49.7,12.2,26.9,34.9,31.5,31.5,2.7
384,39.9,74.1,49.4,52.4,11.7,25.3,34.3,32.2,31.1,3.1
386,37.4,74.8,47.8,51.0,12.7,26.3,34.8,31.3,31.1,2.9
388,37.0,74.7,49.6,53.7,13.7,26.0,36.1,30.8,30.8,3.3
390,38.8,75.7,50.8,55.0,14.0,26.2,36.7,30.8,31.2,3.7
392,41.4,78.8,53.4,57.3,15.1,25.6,36.4,31.1,31.0,3.8
394,42.9,73.9,56.0,57.8,13.3,26.8,35.4,30.0,31.0,3.5
396,44.6,75.5,56.0,57.8,12.1,26.9,34.4,29.1,30.4,2.8
398,44.4,78.0,60.6,60.6,11.7,26.6,33.9,29.3,30.4,2.8
400,45.0,77.2,61.9,61.1,11.3,26.2,32.8,29.0,29.7,2.4
402,45.5,78.4,63.8,61.0,11.8,25.7,32.1,28.4,28.9,2.2
404,45.9,70.2,66.3,59.8,9.9,25.2,31.6,27.4,28.1,2.1
406,49.8,67.8,65.2,61.2,7.2,25.4,31.4,28.0,28.2,2.2
408,48.9,66.8,62.5,59.9,6.3,25.8,41.4,28.3,30.8,5.6
410,51.8,71.8,57.7,60.6,7.7,26.5,40.1,27.0,30.1,5.2
412,53.8,79.2,58.2,61.2,9.4,26.6,39.2,27.4,29.9,4.7
414,48.2,76.9,61.7,61.6,9.2,26.5,40.0,27.9,30.1,5.0
416,53.0,77.7,56.8,62.3,9.1,25.8,40.3,28.1,30.0,5.2
418,53.5,77.0,55.4,61.9,9.6,24.4,41.2,27.0,29.6,6.0
420,53.7,76.5,56.6,62.2,8.6,23.8,41.6,28.2,29.9,6.2
422,56.7,77.6,57.4,64.0,8.9,21.6,43.0,26.6,29.5,7.3
424,57.6,79.4,61.0,66.1,8.5,21.2,44.8,27.4,30.0,8.0
426,59.3,82.2,68.5,68.6,7.7,21.5,46.6,28.5,30.6,8.5
428,64.7,89.7,67.1,73.6,9.8,22.0,47.8,29.3,31.0,8.8
430,63.3,89.5,66.5,72.3,9.9,21.9,48.3,29.1,30.7,9.3
432,57.7,85.7,65.7,71.5,11.4,22.2,47.4,28.2,30.5,8.8
434,53.2,86.6,65.2,69.8,13.1,21.9,36.4,27.4,28.4,4.9
436,51.8,89.7,63.4,69.2,13.9,22.2,37.2,25.7,28.3,5.2
438,47.7,89.9,66.0,68.8,15.5,22.0,37.6,26.0,28.1,5.3
440,50.1,85.0,66.4,66.8,12.4,22.4,37.4,26.2,27.8,5.1
442,47.9,83.6,66.7,66.6,12.4,22.3,37.5,24.7,26.8,5.5
444,47.4,80.6,63.8,66.2,12.5,22.0,37.4,24.6,27.1,5.5
446,47.2,80.1,66.4,64.0,12.0,22.0,37.5,24.8,26.9,5.7
448,48.9,74.8,60.2,62.0,11.0,22.2,36.8,25.8,27.5,5.0
450,48.9,72.8,57.6,60.4,10.2,22.6,35.0,26.0,27.4,4.5
452,47.1,70.5,59.5,58.9,9.9,24.0,34.0,29.1,28.1,3.8
454,45.0,70.8,60.0,58.9,10.4,23.6,34.2,29.0,28.2,3.8
456,45.5,68.4,61.8,58.4,9.6,24.3,38.2,29.8,29.8,4.7
458,42.9,72.2,60.0,58.4,11.6,25.2,39.6,28.2,29.7,5.3
460,45.3,78.1,60.6,61.0,13.1,24.9,39.2,28.6,29.5,5.1
462,46.7,78.9,60.5,60.4,12.1,24.9,39.4,28.7,29.6,5.3
464,50.0,70.3,63.2,59.8,8.2,24.7,38.5,29.0,29.5,5.0
466,49.8,72.3,62.6,59.9,8.2,24.6,37.6,30.8,29.8,4.8
468,53.0,77.8,62.2,63.9,8.4,24.7,37.2,30.2,30.4,4.4
470,58.5,75.0,60.2,64.3,6.3,25.3,37.7,29.0,30.8,4.6
472,57.3,79.2,68.1,67.4,7.3,25.5,39.6,29.4,31.1,5.3
474,57.3,81.6,71.5,69.4,8.9,25.8,39.6,29.0,30.8,5.2
476,60.7,80.5,73.8,72.5,6.5,25.4,39.6,28.0,30.0,5.1
478,61.1,78.7,74.7,72.6,6.1,25.7,39.7,28.6,30.2,5.1
480,68.2,75.9,73.1,72.5,2.8,24.0,39.3,28.2,29.4,5.3
482,71.1,77.4,71.5,73.3,2.6,23.5,36.2,29.0,28.6,4.4
484,65.1,75.3,68.9,69.3,3.4,23.4,37.8,30.1,29.3,5.1
486,61.8,75.4,68.2,68.7,5.0,23.8,37.2,30.3,29.2,4.9
488,65.6,81.6,70.8,72.0,5.8,24.3,38.6,31.0,30.0,5.2
490,65.3,77.3,73.6,73.0,4.3,23.9,38.5,29.3,29.4,5.3
492,58.0,77.6,73.6,71.3,7.1,24.0,39.9,28.0,29.6,5.9
494,65.2,78.4,69.6,71.4,5.7,23.5,42.1,27.7,29.5,6.8
496,63.4,79.8,71.3,71.3,5.3,24.2,39.0,28.2,28.8,5.4
498,65.4,74.6,70.6,70.4,3.8,24.5,38.8,28.6,29.3,5.0
500,60.3,70.8,69.2,67.2,4.0,25.0,41.7,28.7,30.2,6.0
502,59.2,77.2,65.3,67.2,6.1,24.8,43.8,28.1,30.7,6.8
504,59.8,69.4,61.7,63.4,3.7,24.6,45.0,29.5,31.6,7.1
506,60.4,66.3,64.6,63.8,2.4,24.7,43.7,28.6,31.3,6.8
508,59.7,68.2,64.4,64.2,2.9,24.8,41.9,27.9,30.7,6.3
510,58.8,76.4,66.9,67.0,5.6,24.4,41.1,27.0,30.1,6.0
512,57.5,75.6,64.3,65.7,6.3,24.4,39.2,28.0,29.7,5.3
514,55.0,66.4,64.3,61.9,4.6,24.5,40.0,28.7,30.1,5.3
516,56.5,69.4,63.8,64.1,4.7,25.6,43.4,27.9,31.2,6.4
518,56.1,72.0,63.0,63.3,5.1,25.7,41.8,28.6,31.2,5.7
520,54.4,73.6,62.5,63.6,7.1,26.4,43.7,27.8,31.8,6.5
522,55.2,73.1,67.0,64.3,7.4,25.5,44.2,28.6,32.1,6.9
524,56.3,74.8,67.7,66.4,7.5,24.6,42.9,27.5,31.4,6.8
526,52.8,78.5,71.4,67.3,9.7,25.5,41.3,27.3,31.1,6.1
528,48.8,77.1,70.4,64.2,11.9,26.1,41.0,27.2,30.8,5.8
530,51.0,84.7,71.0,68.6,12.4,25.2,41.6,28.4,30.9,5.9
532,50.8,86.8,70.4,68.8,13.5,25.0,42.2,28.8,31.4,6.2
534,45.2,89.3,70.8,68.7,15.9,24.9,44.1,28.6,31.9,6.8
536,44.2,87.4,71.8,68.9,16.6,24.9,46.4,28.8,32.6,7.7
538,41.4,88.3,74.2,69.6,16.7,24.4,44.5,29.8,32.4,7.0
540,40.2,87.3,73.1,69.2,17.4,24.5,43.0,29.0,32.3,6.6
542,39.8,83.1,67.8,67.0,15.3,25.4,41.5,28.4,31.8,6.0
544,42.5,81.5,68.2,67.3,13.6,25.6,39.4,28.5,30.9,5.2
546,43.9,74.8,68.2,64.9,10.9,26.7,39.2,28.8,31.1,4.7
548,42.4,71.5,68.2,63.7,10.7,27.6,38.0,28.6,31.1,4.1
550,40.8,69.4,65.6,61.6,10.5,27.0,37.4,29.3,31.0,3.7
552,45.9,73.4,67.2,64.6,9.8,25.6,39.1,28.5,31.1,5.0
554,41.4,72.1,66.4,62.9,11.0,24.7,39.0,28.3,30.7,5.0
556,42.5,79.2,65.6,64.2,12.2,23.8,37.1,29.4,30.2,4.5
558,44.2,85.0,65.8,65.3,13.0,23.3,37.6,28.3,30.6,5.3
560,41.8,75.8,69.3,64.8,11.9,22.4,36.2,30.1,30.7,5.1
562,43.9,75.2,68.0,64.5,10.7,22.4,36.6,30.4,31.1,5.2
564,42.7,76.8,69.0,65.3,12.0,21.8,39.4,30.4,31.9,6.3
566,39.9,74.5,66.6,62.9,12.4,20.8,39.8,30.4,31.7,6.7
568,38.0,75.4,67.4,62.7,13.8,20.7,40.5,30.8,32.4,7.3
570,39.0,84.4,63.0,64.0,15.6,21.2,40.6,31.3,32.5,7.2
572,38.1,84.8,65.9,64.5,15.5,21.9,40.1,30.8,32.6,6.8
574,42.2,83.7,68.6,65.8,14.2,22.8,40.3,29.6,32.1,6.5
576,41.9,85.2,66.4,68.0,15.4,23.2,40.4,30.4,32.1,6.3
578,39.3,79.8,66.0,65.7,14.6,25.7,41.9,31.9,32.9,5.7
580,40.4,78.9,66.6,64.0,13.0,25.7,43.4,32.3,33.6,6.4
582,38.5,80.6,63.3,62.1,13.8,26.4,43.2,32.7,33.9,6.0
584,39.2,82.3,63.5,62.2,13.8,26.6,45.4,34.1,34.7,6.9
586,42.3,75.7,58.6,61.0,11.5,26.7,46.1,32.6,34.5,7.3
588,43.6,70.2,58.5,59.5,9.5,26.8,43.6,33.4,34.1,6.5
590,44.4,81.2,62.9,63.2,12.3,27.8,43.8,33.3,34.2,6.0
592,44.1,78.4,67.8,65.5,11.6,27.4,42.3,31.9,33.6,5.7
594,44.8,79.1,66.2,66.1,11.8,27.7,39.9,31.2,32.8,5.0
596,41.9,78.2,66.8,63.6,12.4,27.4,40.3,31.0,32.8,5.1
598,39.4,81.4,67.4,64.0,14.7,26.6,38.8,32.6,32.9,5.2
600,38.4,80.1,67.6,64.7,15.7,26.4,39.5,32.7,33.0,5.4
602,37.7,87.7,63.5,64.7,16.6,25.4,42.2,32.6,33.1,5.9
604,37.8,91.0,69.0,67.1,17.1,24.6,41.6,32.4,32.6,5.8
606,36.4,95.8,67.9,67.7,18.8,25.0,41.0,32.3,33.2,5.7
608,38.8,92.3,65.9,67.5,17.3,25.5,40.1,31.6,32.3,4.8
610,36.8,92.4,70.1,67.1,17.9,24.9,38.4,31.4,31.9,4.5
612,36.1,93.4,72.2,68.2,18.8,24.1,38.4,31.3,31.5,4.7
614,34.0,86.8,75.0,66.9,18.2,24.3,39.8,31.3,31.8,5.0
616,35.5,79.5,78.2,65.5,17.6,23.7,39.6,31.1,31.6,5.1
618,36.7,80.6,73.2,65.0,16.8,24.2,38.6,31.8,32.8,5.3
620,38.0,78.6,75.4,64.9,16.2,23.7,38.6,31.8,32.5,5.4
622,45.3,80.4,66.2,63.5,11.8,23.8,40.3,31.6,32.6,5.5
624,46.8,84.5,63.8,62.8,12.8,24.5,40.7,33.0,33.1,5.4
626,46.8,75.8,60.8,60.4,9.7,24.4,44.4,33.3,34.0,6.7
628,54.6,83.6,65.6,65.4,10.2,24.2,45.7,35.8,34.3,7.2
630,46.5,85.2,62.0,63.4,12.4,24.0,47.4,35.9,34.7,7.8
632,49.2,87.4,61.2,63.3,12.9,24.0,45.2,35.4,34.4,7.1
634,56.2,92.5,60.0,67.6,13.6,24.1,47.2,35.5,34.7,7.7
636,55.0,84.6,62.2,68.0,11.5,25.0,47.2,37.1,35.4,7.6
638,57.4,92.4,67.4,71.9,13.3,25.5,47.4,36.4,35.5,7.7
640,56.3,94.1,67.8,71.9,13.7,25.6,47.4,37.8,35.9,7.6
642,57.4,91.4,78.7,74.1,13.0,24.6,43.3,37.8,34.9,6.6
644,60.0,95.1,81.9,77.6,14.5,26.6,42.6,39.4,35.5,6.3
646,52.4,93.5,81.8,77.6,14.4,27.2,42.2,40.2,35.9,6.2
648,59.4,95.2,77.4,79.1,13.6,29.0,42.5,38.8,36.0,5.4
650,61.5,92.8,76.6,78.6,12.4,30.0,41.2,38.3,35.9,4.6
652,59.3,93.3,76.3,76.1,12.0,31.0,41.0,35.1,35.4,3.6
654,65.4,94.5,80.8,78.5,10.5,31.1,41.7,35.3,35.7,3.8
656,63.6,98.3,76.8,77.3,11.7,31.4,40.0,35.0,35.5,3.2
658,65.3,106.5,75.1,79.5,14.2,31.6,41.6,36.6,36.6,4.1
660,68.3,100.6,74.9,79.4,11.2,30.8,41.2,34.8,35.7,3.8
662,63.4,106.1,71.2,77.3,14.9,30.2,40.0,36.0,35.9,3.7
664,57.2,95.0,70.3,73.4,12.4,30.1,40.7,34.6,35.8,4.0
666,66.8,81.8,72.7,74.0,5.9,29.6,43.5,35.5,37.2,5.3
668,66.6,79.5,75.0,74.2,4.7,28.7,47.3,35.3,37.8,6.6
670,60.3,77.1,68.3,68.7,5.6,27.6,45.8,34.5,37.3,7.2
672,64.8,81.2,68.2,71.3,6.3,25.2,46.9,34.7,37.2,8.1
674,62.6,85.7,66.8,71.5,8.5,24.8,46.2,34.1,36.6,7.7
676,63.6,89.0,64.8,74.1,11.9,23.4,48.2,34.2,36.5,8.6
678,51.2,89.5,64.6,71.1,14.7,22.9,50.2,34.5,36.8,9.1
680,49.8,89.6,66.4,70.2,15.3,21.4,52.2,34.8,36.5,10.0
682,49.7,92.9,73.2,73.0,14.7,22.2,54.2,33.4,36.1,10.4
684,44.0,81.3,76.1,70.6,13.6,23.6,54.7,33.0,36.7,10.4
686,43.8,80.8,74.0,69.8,13.4,23.4,53.0,34.0,36.1,9.7
688,46.4,89.2,78.3,73.2,14.4,23.4,54.6,34.2,36.2,10.3
690,45.4,87.7,80.0,74.0,14.7,24.8,53.1,33.4,35.4,9.4
692,38.6,89.6,78.0,72.9,18.1,25.5,48.8,34.8,35.5,7.6
694,44.7,98.6,74.6,75.2,17.7,25.1,43.8,34.0,34.9,6.3
696,46.9,98.2,75.0,74.6,17.9,25.4,42.6,33.1,34.8,6.2
698,48.3,93.6,81.6,73.9,16.5,25.9,43.5,33.6,35.4,6.2
700,52.4,102.6,83.2,76.9,18.6,26.3,45.0,34.0,35.9,6.7
702,52.6,92.0,80.3,73.7,15.8,27.2,44.4,33.8,36.1,6.1
704,51.9,92.2,81.9,74.1,15.4,27.6,41.0,34.7,35.6,5.0
706,53.8,96.4,81.2,74.8,16.1,27.7,42.7,35.2,35.5,4.9
708,47.6,97.6,77.6,71.3,18.4,26.4,42.8,34.8,35.4,5.4
710,44.9,94.4,81.2,71.6,18.3,25.7,42.7,35.7,35.0,5.7
712,48.2,94.1,75.5,72.3,18.0,26.6,42.3,36.4,36.0,5.9
714,46.0,88.6,69.5,69.6,16.8,26.7,42.1,37.8,35.6,5.5
716,46.9,93.6,66.3,70.6,18.6,27.4,41.6,37.6,35.6,5.8
718,51.2,97.2,63.2,72.1,18.4,27.8,43.8,36.2,35.1,6.0
720,52.7,93.0,67.8,71.5,16.9,27.1,44.8,36.8,34.8,6.7
722,55.4,97.9,68.0,73.1,17.3,26.6,46.0,37.5,35.3,7.3
724,56.9,102.7,72.3,75.4,16.8,26.6,46.1,36.0,34.7,7.2
726,54.2,93.6,74.7,74.8,14.2,26.5,44.5,34.9,34.1,6.7
728,56.8,94.8,76.4,76.5,13.8,25.6,45.8,35.0,34.5,7.6
730,59.8,89.2,85.1,77.9,12.0,25.3,48.7,33.4,34.5,8.5
732,62.2,97.0,85.6,81.4,13.5,25.0,51.5,31.6,35.2,9.9
734,60.8,111.9,77.3,85.0,19.8,24.6,51.5,32.1,35.2,9.9
736,59.3,111.4,73.7,85.3,21.0,26.3,59.0,31.3,36.9,12.2
738,55.9,117.1,74.4,86.0,23.0,25.4,56.7,29.7,35.8,11.5
740,55.5,131.1,75.4,89.3,28.5,26.0,58.6,30.1,36.8,11.7
742,59.6,131.6,79.5,90.6,28.8,25.5,58.4,32.4,37.5,11.6
744,54.1,128.5,86.4,90.4,26.9,25.9,57.8,33.5,37.4,11.1
746,52.9,127.7,84.9,90.0,25.7,27.2,54.8,36.7,37.7,9.3
748,57.9,121.6,85.6,86.5,22.6,25.9,54.4,37.0,37.7,9.3
750,57.4,121.0,88.3,87.6,23.4,25.9,53.9,37.0,38.1,9.1
752,55.8,121.8,79.0,86.4,25.9,25.6,52.4,38.3,37.9,8.6
754,54.5,118.7,79.4,85.5,24.8,25.6,53.6,39.3,39.0,9.0
756,51.3,116.3,83.7,87.1,24.5,24.7,54.2,39.2,39.3,9.4
758,53.0,105.0,81.7,82.5,19.7,25.2,54.2,39.2,39.4,9.3
760,54.3,92.7,79.0,77.6,14.3,25.6,44.3,37.6,37.1,6.3
762,52.4,94.2,77.6,76.2,15.4,25.8,46.2,39.2,38.4,6.9
764,52.2,90.4,78.9,76.5,12.9,25.4,47.4,38.2,37.7,7.3
766,52.9,87.1,80.4,76.7,12.2,24.9,46.6,38.1,37.0,7.2
768,49.2,88.8,81.8,74.4,14.9,23.6,47.6,39.0,37.0,8.0
770,50.4,91.6,74.4,72.3,15.1,23.0,51.5,36.8,37.0,9.7
772,41.5,93.4,74.4,71.2,18.4,22.2,51.1,35.5,36.6,10.4
774,41.2,107.7,70.1,74.5,23.5,23.0,51.9,33.8,36.6,10.3
776,45.0,99.9,69.0,75.4,20.4,23.2,51.3,34.0,36.8,10.5
778,45.6,101.9,77.0,77.9,21.4,23.0,51.7,34.3,36.4,10.4
780,46.8,104.6,69.9,75.8,21.4,22.9,52.8,33.1,36.0,10.6
782,49.4,104.7,70.0,76.6,19.6,22.4,52.0,32.6,35.1,10.3
784,49.3,112.2,74.8,78.9,21.2,22.4,53.0,32.9,36.0,10.4
786,49.2,115.3,73.1,79.6,22.9,22.8,56.4,33.6,36.9,11.5
788,54.2,118.4,84.1,82.5,22.1,23.2,58.8,34.0,38.2,12.4
790,53.1,113.9,84.3,82.3,20.4,23.0,59.0,34.4,38.3,12.6
792,55.0,127.2,86.7,88.6,24.6,23.2,57.5,34.1,38.1,12.0
794,54.5,115.6,88.2,86.6,22.0,23.9,56.4,35.1,38.5,11.5
796,56.6,115.8,82.4,88.4,22.6,24.9,55.1,35.5,38.8,10.7
798,60.9,112.0,80.6,87.6,19.8,25.5,56.6,38.2,39.5,10.6
800,60.5,113.7,77.3,85.0,20.2,25.4,57.4,37.3,39.3,11.0
802,60.8,117.6,66.6,82.6,23.1,25.7,58.6,37.3,39.2,11.2
804,65.3,116.9,68.8,83.9,21.4,26.1,60.1,37.6,40.0,11.6
806,61.6,114.2,70.9,84.3,21.8,27.4,60.1,39.1,40.6,11.1
808,62.0,116.4,72.5,84.6,22.3,27.9,61.6,37.7,40.4,11.6
810,62.7,114.9,69.6,82.8,21.1,26.8,58.2,38.0,39.2,10.7
812,60.5,109.4,68.2,81.1,20.0,26.9,56.7,38.4,39.3,10.2
814,56.6,120.4,71.6,84.2,25.0,26.0,58.8,38.9,39.9,11.2
816,57.9,106.5,69.6,81.0,20.4,29.6,59.0,39.1,41.2,10.5
818,54.0,101.4,70.6,77.7,19.8,30.1,59.9,39.5,41.3,10.6
820,56.5,104.9,73.5,80.6,20.4,31.0,60.1,38.7,40.9,10.5
822,64.2,107.0,80.8,82.3,16.3,30.1,65.2,38.5,41.7,12.8
824,68.0,104.2,79.6,83.1,12.5,29.6,66.2,38.4,42.7,12.9
826,66.9,112.7,81.2,85.0,15.3,29.4,67.3,39.0,43.3,13.2
828,68.6,115.4,81.1,86.2,15.9,28.3,64.0,39.9,43.3,12.1
830,72.1,117.3,78.6,85.5,16.3,28.6,62.8,38.9,42.9,11.6
832,71.0,121.4,76.2,84.8,18.6,27.3,60.5,38.4,42.1,11.2
834,72.0,122.1,73.8,88.5,20.1,27.8,61.0,39.9,43.6,11.3
836,63.1,128.2,81.0,89.2,23.8,28.0,60.9,39.2,43.2,11.0
838,63.1,122.3,83.8,87.9,21.4,31.6,62.0,39.8,43.5,10.2
840,53.3,111.6,86.4,84.6,20.7,31.8,62.0,39.2,43.7,10.3
842,58.4,112.2,87.3,83.7,20.9,32.2,61.2,40.8,43.7,9.8
844,60.7,110.1,85.9,84.0,18.1,31.0,57.6,39.3,42.9,9.2
846,55.2,105.8,78.8,80.4,18.8,30.5,54.6,39.8,42.4,8.4
848,54.1,95.6,76.1,74.8,13.8,31.2,49.1,39.7,40.9,6.2
850,50.8,101.3,75.2,73.9,16.6,31.6,47.8,39.3,40.5,5.6
852,50.0,89.6,76.1,71.9,13.2,31.5,46.6,39.3,39.7,5.6
854,50.4,88.7,67.5,69.1,12.6,32.6,45.0,39.9,39.2,4.5
856,51.0,83.0,69.0,68.2,10.6,31.9,49.7,41.2,40.8,6.9
858,50.5,87.9,65.2,67.7,13.9,32.6,47.7,46.5,41.4,6.8
860,45.3,90.0,61.6,65.7,18.1,32.9,46.8,45.8,41.0,6.4
862,48.0,94.0,53.4,66.0,19.5,30.1,47.1,46.2,40.8,7.2
864,50.4,102.1,56.8,69.4,21.2,29.2,48.6,43.4,40.2,7.3
866,50.1,95.6,56.8,69.3,20.0,29.4,47.7,41.8,40.1,6.6
868,51.6,94.7,57.0,69.2,19.3,28.3,52.4,42.1,41.9,8.5
870,53.1,95.0,61.9,71.8,19.2,28.2,54.4,42.2,42.8,9.1
872,49.9,110.9,68.0,77.5,25.5,28.7,53.2,44.5,42.9,8.5
874,51.7,116.9,67.2,79.2,26.4,28.5,53.6,44.2,42.2,8.9
876,51.2,114.2,72.0,80.2,26.0,28.2,63.6,45.9,44.7,11.8
878,51.6,114.4,73.5,81.7,25.3,27.7,63.8,45.5,44.3,11.9
880,51.6,114.2,73.6,83.4,24.2,27.4,60.9,46.5,44.0,11.1
882,50.8,104.6,73.6,80.6,19.9,26.7,62.3,40.8,42.3,11.5
884,50.3,102.9,78.8,81.3,18.5,26.5,63.1,42.6,43.0,11.7
886,51.8,106.2,80.0,84.1,19.7,25.7,59.4,40.5,41.6,10.8
888,56.6,99.6,79.2,81.5,15.8,26.1,58.3,39.9,41.2,10.4
890,59.5,104.0,77.9,82.6,16.6,24.9,58.8,41.1,41.1,11.0
892,57.8,107.6,83.0,84.6,17.1,22.5,58.4,42.3,40.6,11.7
894,62.9,104.0,85.4,84.8,14.5,22.9,48.3,40.8,38.6,8.7
896,61.8,108.8,87.1,85.5,16.0,22.7,50.2,38.6,38.6,9.3
898,59.6,100.7,79.5,82.3,15.5,22.4,53.2,38.2,40.5,11.1
900,60.4,102.1,78.3,83.3,16.3,23.4,51.7,38.6,39.0,9.6
902,64.8,101.8,76.0,83.6,14.8,25.1,52.5,39.9,41.1,9.4
904,67.5,100.8,82.2,84.4,13.5,26.9,50.5,42.8,41.8,8.6
906,65.7,99.4,79.0,82.7,14.0,27.8,50.4,43.6,42.1,8.5
908,67.3,103.4,73.0,83.8,15.8,29.2,51.8,49.6,43.4,9.1
910,70.2,112.4,74.9,85.3,16.9,31.1,58.1,47.7,43.9,9.9
912,71.8,102.2,78.5,84.6,12.0,30.7,61.2,47.9,45.4,10.6
914,64.6,117.8,79.1,85.9,17.8,30.7,60.6,47.8,45.8,10.2
916,64.6,119.2,77.1,82.9,18.9,32.1,61.4,47.5,46.5,9.8
918,71.2,126.0,82.5,88.3,19.8,32.0,62.6,46.9,46.9,10.4
920,67.3,128.6,81.7,87.1,21.5,31.8,63.6,46.1,47.2,10.8
922,64.8,109.0,81.6,83.9,14.7,33.0,62.8,46.5,47.4,11.1
924,71.0,110.7,87.9,91.6,13.9,32.4,62.8,39.1,46.0,11.6
926,62.7,110.2,84.1,89.2,17.1,31.8,57.4,39.8,44.7,10.6
928,65.5,112.4,84.5,88.0,17.3,29.7,56.5,42.0,43.7,9.4
930,68.2,118.0,84.1,91.1,17.3,29.6,55.8,42.6,43.5,8.7
932,69.8,119.8,86.8,92.8,17.5,29.7,58.5,44.2,44.5,9.4
934,64.9,108.6,86.5,89.5,16.3,26.9,48.6,43.7,41.4,7.6
936,61.9,108.2,85.5,88.2,16.5,27.1,50.4,44.9,41.6,8.0
938,61.9,111.9,85.2,88.7,16.9,27.1,51.2,41.6,40.7,7.9
940,60.2,116.7,89.7,90.6,18.7,26.9,53.8,42.4,40.9,8.9
942,60.0,111.4,88.6,86.6,17.2,26.7,54.8,42.0,40.5,9.6
944,59.6,111.6,88.4,86.4,17.2,27.0,54.1,43.6,40.1,9.6
946,68.8,114.0,87.1,89.7,16.7,25.8,53.6,41.5,39.0,9.4
948,73.5,111.2,90.3,91.3,13.9,25.5,53.2,42.0,39.5,9.4
950,68.4,105.2,79.0,85.5,16.5,26.0,60.7,42.1,41.1,11.6
952,67.2,107.2,80.6,86.9,16.6,26.2,61.0,42.0,41.1,12.2
954,67.9,104.9,83.4,85.2,15.2,25.7,61.6,42.2,41.8,12.3
956,67.7,103.3,86.4,85.5,14.8,25.1,60.0,43.1,41.2,12.1
958,67.2,109.3,82.6,87.2,16.2,24.9,61.2,41.9,41.6,12.5
960,65.7,107.2,85.4,87.6,14.7,26.2,62.8,40.5,42.4,13.0
962,67.2,108.4,84.2,86.4,13.7,25.6,58.8,41.8,41.6,11.9
964,73.3,113.7,80.8,90.1,15.5,26.3,55.9,42.4,41.2,10.9
966,74.7,106.1,87.1,88.1,12.0,27.0,59.7,43.1,41.9,12.0
968,72.8,112.0,84.6,89.4,14.3,26.2,59.4,44.6,42.2,11.9
970,71.6,106.4,83.4,85.8,11.9,26.6,59.6,44.8,42.5,12.1
972,68.1,114.0,81.8,87.3,15.9,26.1,63.6,45.2,43.5,13.7
974,67.2,107.9,90.9,87.0,15.1,26.0,60.9,47.1,43.4,13.1
976,64.3,111.6,83.6,86.4,16.9,26.7,60.2,49.4,43.8,12.3
978,65.0,113.0,78.2,86.7,17.3,27.9,60.8,46.6,42.8,12.0
980,67.6,114.3,77.3,88.5,18.7,28.6,60.4,47.2,43.2,11.8
982,66.5,108.6,76.8,86.0,17.1,30.9,61.4,44.7,43.3,11.3
984,62.6,115.0,81.1,85.5,17.7,30.5,64.7,42.4,43.6,12.6
986,64.4,114.0,85.5,87.6,18.0,30.6,65.2,41.8,43.8,12.8
988,65.1,107.1,89.0,88.1,13.9,31.0,66.6,42.6,44.0,13.2
990,66.7,107.0,78.6,85.3,15.3,30.0,75.6,42.4,45.3,16.5
992,67.9,106.2,72.6,83.0,15.1,30.5,73.6,43.1,44.5,15.7
994,68.4,103.9,88.9,87.7,14.0,29.9,73.7,42.9,44.9,15.9
996,68.4,109.9,94.3,87.8,15.5,30.3,73.7,42.5,44.5,15.7
998,71.9,101.7,85.5,86.1,12.2,31.1,75.9,41.3,44.9,16.4


==> data/dqn_breakout_large_small3_slowdown_1_2.csv <==
iteration,dev1_min,dev1_max,dev1_median,dev1_avg,dev1_std,dev2_min,dev2_max,dev2_median,dev2_avg,dev2_std
0,0.0,11.0,0.0,2.2,4.4,0.0,11.0,0.0,2.2,4.4
2,0.0,10.3,0.0,2.1,4.1,0.0,11.0,0.0,2.2,4.4
4,0.0,10.6,0.0,2.1,4.2,0.0,11.0,0.8,2.8,4.2
6,0.0,8.0,0.4,1.9,3.1,0.6,8.1,1.0,2.5,2.9
8,0.2,6.4,0.9,1.9,2.3,0.4,6.3,1.8,2.7,2.0
10,0.2,5.5,1.3,1.9,1.9,0.4,5.2,2.6,2.6,1.6
12,0.2,5.8,1.8,2.1,2.0,0.3,4.4,2.2,2.3,1.3
14,0.3,6.2,1.5,2.1,2.1,0.9,3.8,2.1,2.2,1.0
16,0.9,5.6,1.8,2.4,1.7,0.8,3.5,1.9,2.1,0.9
18,0.8,5.0,1.6,2.1,1.5,0.7,4.1,2.3,2.3,1.1
20,1.0,5.0,2.1,2.3,1.4,1.3,3.9,2.5,2.6,0.8
22,1.0,4.6,1.9,2.4,1.3,1.8,4.1,2.5,2.8,0.8
24,1.4,4.2,2.0,2.4,1.1,2.1,4.4,2.6,3.0,0.8
26,1.4,4.1,2.4,2.6,0.9,2.1,4.0,2.8,3.0,0.7
28,1.9,3.7,2.4,2.7,0.6,2.1,3.8,3.2,3.1,0.6
30,2.0,3.6,2.9,2.8,0.5,2.2,4.0,3.5,3.4,0.7
32,2.3,4.0,2.5,2.9,0.7,3.0,5.0,3.9,4.0,0.6
34,2.1,4.0,2.6,3.0,0.8,3.8,4.9,4.6,4.5,0.4
36,2.2,3.9,3.3,3.1,0.7,4.8,6.3,6.0,5.7,0.6
38,2.3,4.2,3.3,3.3,0.8,4.9,7.9,7.4,6.8,1.1
40,2.8,4.5,3.4,3.6,0.7,5.4,9.1,8.6,7.8,1.4
42,3.2,5.0,4.2,4.1,0.7,5.8,10.5,9.3,8.7,1.6
44,3.8,6.0,5.0,4.9,0.9,6.3,11.0,10.1,9.4,1.7
46,4.6,7.4,6.1,5.9,1.0,7.1,12.0,11.2,10.7,1.8
48,5.0,8.9,7.2,6.9,1.3,7.3,13.4,12.9,11.9,2.3
50,5.6,9.8,8.1,7.8,1.4,8.0,15.2,14.4,13.2,2.7
52,6.6,11.1,8.2,8.7,1.6,8.9,16.2,15.9,14.5,2.8
54,7.7,11.7,9.1,9.7,1.5,10.0,18.1,17.5,16.1,3.1
56,8.8,12.2,10.5,10.5,1.3,10.9,19.4,19.0,17.4,3.3
58,10.3,13.4,12.0,11.9,1.1,12.3,20.9,19.6,18.4,3.1
60,12.0,14.8,13.0,13.4,1.1,13.8,21.4,19.6,19.1,2.7
62,13.9,17.6,15.1,15.2,1.3,14.6,22.2,20.8,19.9,2.8
64,14.4,19.0,15.7,16.2,1.5,15.8,22.4,21.3,20.6,2.4
66,15.6,19.9,17.3,17.5,1.4,16.5,23.6,21.8,21.3,2.5
68,16.6,21.0,18.4,18.5,1.4,17.3,25.4,23.0,22.5,2.8
70,17.4,21.3,18.5,19.1,1.4,18.2,26.8,23.6,23.1,2.8
72,17.6,21.4,19.2,19.7,1.4,19.5,27.9,24.0,24.0,2.7
74,17.8,22.3,20.2,20.3,1.6,21.3,27.6,24.8,24.7,2.0
76,18.9,24.0,21.1,21.1,1.7,21.7,28.0,25.2,25.0,2.0
78,19.8,26.9,21.5,22.3,2.4,22.0,27.0,25.2,25.0,1.7
80,19.8,29.2,22.7,23.5,3.2,22.6,27.6,25.3,25.3,1.8
82,20.8,29.6,24.0,24.4,3.4,22.0,28.1,25.1,25.4,2.1
84,20.8,30.0,24.1,24.9,3.7,21.7,29.2,25.6,25.9,2.6
86,20.6,31.6,23.3,25.8,4.6,22.1,32.5,25.6,26.5,3.5
88,20.8,32.2,23.4,26.0,4.7,22.4,33.2,25.4,26.7,3.6
90,21.1,32.6,24.6,27.0,4.6,23.8,34.9,25.4,27.3,4.0
92,20.8,34.3,27.3,28.3,5.1,24.2,36.3,25.5,27.7,4.4
94,22.0,34.3,29.4,29.4,4.5,24.4,37.4,26.9,28.5,4.6
96,23.8,34.6,30.8,30.8,3.9,25.8,37.7,27.8,29.2,4.4
98,26.5,37.0,33.2,32.9,3.6,26.1,39.6,27.5,29.6,5.1
100,27.8,37.9,34.6,34.0,3.3,26.2,39.7,26.8,29.4,5.2
102,28.9,38.4,34.9,34.4,3.1,26.0,42.6,26.8,30.0,6.3
104,30.2,37.9,36.0,35.1,2.7,26.0,44.6,26.8,30.2,7.2
106,31.3,38.5,36.6,35.4,2.5,25.1,44.8,26.8,30.0,7.4
108,32.2,38.4,36.3,35.6,2.6,24.8,46.4,27.4,30.8,7.9
110,32.1,39.8,38.1,36.3,3.1,25.4,46.1,27.4,30.7,7.7
112,30.7,39.0,38.3,36.0,3.4,25.2,45.6,28.0,31.2,7.4
114,31.7,39.8,37.0,36.3,2.9,25.6,44.4,28.6,31.1,6.8
116,30.5,40.7,35.2,36.0,3.6,25.4,44.8,29.9,31.5,7.0
118,28.2,40.7,36.4,35.2,4.6,24.6,43.6,29.6,31.0,6.7
120,28.8,41.0,35.7,34.9,4.5,23.6,43.4,28.7,30.7,7.0
122,27.6,41.8,34.8,34.1,5.2,23.7,42.1,28.3,30.6,6.7
124,27.3,42.2,35.0,33.9,5.6,23.0,41.6,28.6,30.8,6.8
126,26.1,40.5,35.5,33.3,5.5,23.0,40.4,29.8,30.6,6.7
128,25.4,41.4,36.7,33.8,6.0,23.0,37.8,30.2,30.6,6.4
130,25.0,39.9,37.3,33.4,6.0,22.6,39.2,31.2,30.9,6.8
132,26.6,39.6,37.3,33.7,5.8,22.2,39.0,30.0,30.1,6.2
134,26.9,46.0,41.0,36.8,7.6,23.4,40.8,30.2,30.2,6.3
136,26.2,48.0,39.3,36.9,8.2,22.5,40.8,29.5,29.9,6.3
138,28.0,47.7,40.1,37.3,7.8,21.2,40.0,30.0,29.5,6.3
140,27.8,47.3,40.8,37.3,7.4,20.6,38.3,28.0,28.9,6.0
142,30.2,46.9,41.6,38.3,6.7,20.2,37.8,25.7,28.4,6.3
144,32.0,45.5,40.4,38.2,5.4,20.0,37.8,24.7,28.0,6.7
146,32.0,45.7,41.8,39.3,5.2,19.8,36.4,25.1,27.4,6.4
148,33.8,45.0,39.5,39.3,4.7,19.6,34.0,25.0,26.6,5.8
150,35.7,44.8,40.4,40.6,3.5,20.5,33.5,25.4,26.7,5.8
152,36.3,44.0,41.0,40.3,2.7,19.2,32.4,25.7,25.9,5.6
154,38.4,45.6,41.1,41.4,2.4,18.0,32.2,25.3,25.5,5.8
156,37.8,46.0,40.2,41.2,2.7,18.6,33.2,25.4,25.7,6.1
158,32.9,44.9,37.8,38.4,3.9,18.6,34.6,25.3,26.1,6.3
160,31.4,46.9,38.6,38.8,4.9,19.0,34.8,26.8,26.8,6.6
162,29.8,47.8,38.4,38.7,5.8,20.3,34.3,26.9,26.8,5.4
164,30.1,48.9,37.4,38.7,6.1,20.4,35.0,26.5,27.4,5.3
166,30.3,49.2,36.7,38.4,6.2,20.3,35.1,27.5,27.7,5.2
168,30.6,48.8,35.7,37.7,6.1,20.9,35.0,27.1,28.0,4.9
170,29.5,46.9,36.4,37.1,5.7,21.4,33.8,27.3,28.3,4.6
172,31.2,44.2,36.0,36.7,4.4,21.5,36.4,27.0,29.0,5.4
174,32.8,44.0,34.0,36.5,4.2,21.1,37.4,27.4,29.3,6.0
176,32.8,44.1,34.0,36.6,4.3,20.3,37.5,27.2,29.1,6.4
178,32.5,43.9,35.1,36.6,4.3,20.8,37.3,28.8,29.5,6.2
180,33.0,43.2,35.9,37.4,3.7,21.9,37.4,29.4,29.5,5.6
182,35.3,43.5,35.8,38.0,3.2,21.8,36.5,29.8,29.3,5.5
184,35.6,46.2,35.8,39.0,4.3,21.6,37.0,30.2,28.4,5.7
186,34.5,43.1,38.8,38.7,3.3,20.6,37.2,28.5,27.6,6.0
188,35.2,44.5,38.4,39.0,3.1,21.1,35.4,27.1,27.0,5.4
190,35.2,42.9,38.6,38.7,2.6,20.9,36.1,26.2,27.3,5.8
192,37.0,43.5,38.5,39.3,2.3,21.4,34.7,25.2,26.9,5.1
194,38.4,46.6,40.9,41.3,3.0,21.8,34.0,26.5,27.2,4.6
196,37.8,48.6,40.9,41.8,3.8,21.4,32.5,27.9,26.8,4.2
198,37.8,50.0,43.4,42.9,4.2,22.4,29.8,28.7,26.9,3.0
200,37.5,53.1,41.9,43.2,5.3,22.6,29.3,28.2,26.6,2.5
202,36.8,51.9,41.8,43.0,4.9,23.0,28.7,28.3,26.7,2.3
204,37.0,52.7,41.6,43.1,5.3,23.2,29.0,28.4,26.9,2.3
206,36.6,50.8,42.2,42.9,4.6,24.0,29.8,27.9,27.2,2.2
208,35.9,49.5,40.6,41.1,4.8,24.5,30.8,27.9,27.6,2.5
210,35.2,46.9,40.2,40.1,3.9,24.1,31.9,28.8,27.9,2.7
212,35.4,48.4,38.1,39.8,4.6,24.7,32.3,28.1,27.8,2.8
214,32.8,48.2,40.2,39.7,5.1,24.0,33.8,26.4,27.9,3.6
216,33.2,49.3,40.0,40.6,5.5,24.0,36.7,26.8,28.9,4.4
218,32.7,48.2,38.9,40.0,5.4,23.5,37.0,25.9,28.4,4.9
220,34.4,42.5,36.7,38.1,3.4,23.9,36.6,26.7,28.6,4.6
222,33.6,43.0,36.2,38.1,3.7,24.2,35.8,26.9,28.2,4.4
224,33.6,45.1,34.9,37.5,4.3,24.3,36.2,25.7,28.4,4.6
226,32.8,43.3,34.1,36.6,4.1,24.6,36.2,27.0,29.1,4.6
228,31.5,42.0,34.3,35.8,4.2,22.9,35.0,28.1,28.6,4.5
230,31.0,46.3,33.2,36.5,6.0,23.7,34.8,27.4,28.6,4.1
232,31.2,45.9,35.9,37.3,5.3,25.0,32.5,28.4,28.4,2.9
234,30.6,46.4,39.0,38.3,5.7,25.0,32.1,28.1,28.4,3.0
236,30.0,47.3,40.5,39.1,6.1,25.5,30.7,27.7,28.2,2.0
238,30.2,46.5,41.7,39.1,6.8,26.5,30.2,27.0,28.1,1.6
240,30.6,46.4,42.5,39.4,6.6,26.2,29.1,27.2,27.6,1.1
242,31.6,46.9,42.8,40.0,5.8,25.9,27.6,26.8,26.8,0.7
244,31.8,47.2,41.8,39.5,5.7,26.6,28.0,27.3,27.2,0.6
246,32.0,45.8,40.7,38.9,5.6,26.0,28.2,26.4,26.9,1.0
248,32.4,44.5,38.8,38.7,4.9,24.9,27.9,26.5,26.6,1.0
250,31.5,45.0,41.0,39.2,4.9,24.9,27.7,26.5,26.5,1.0
252,32.4,46.3,41.1,39.7,4.6,24.8,27.3,25.8,26.0,0.8
254,32.7,44.2,38.1,39.0,4.1,24.1,27.1,25.7,25.9,1.1
256,34.9,44.0,35.5,38.1,3.6,24.6,27.4,26.1,26.0,1.0
258,36.1,41.5,37.1,37.9,2.0,24.8,26.1,25.7,25.5,0.5
260,35.4,41.0,36.2,37.2,2.0,23.4,26.5,25.8,25.4,1.1
262,36.0,39.8,36.1,37.0,1.4,23.8,26.5,26.2,25.6,1.0
264,34.3,39.6,35.7,36.2,1.9,24.4,26.7,26.0,25.7,0.8
266,34.4,40.0,35.8,36.4,2.0,24.7,26.6,25.6,25.7,0.6
268,33.9,40.7,36.7,36.9,2.2,24.6,26.2,25.0,25.3,0.6
270,34.2,40.3,35.6,36.6,2.1,23.9,26.3,24.6,25.0,1.0
272,34.2,41.2,35.9,36.8,2.5,24.2,26.0,25.3,25.1,0.6
274,34.0,39.5,36.4,36.3,1.9,23.6,25.4,25.0,24.8,0.7
276,34.0,40.9,39.1,37.7,2.7,23.1,25.0,24.7,24.4,0.7
278,33.6,42.6,39.4,37.9,3.5,23.5,25.6,24.4,24.6,0.7
280,32.8,42.8,41.0,38.7,4.4,22.8,26.7,25.6,25.0,1.4
282,28.4,44.1,42.8,38.3,6.4,23.1,28.4,25.9,25.5,1.9
284,27.8,46.7,41.0,38.2,6.6,21.9,27.7,26.5,25.2,2.3
286,29.5,47.0,41.4,38.6,6.3,22.1,27.2,24.9,24.9,1.9
288,29.1,51.3,40.8,39.1,8.0,21.5,28.5,25.4,25.0,2.5
290,30.3,52.6,40.8,39.2,8.1,22.6,31.4,26.2,26.1,3.1
292,28.1,54.1,40.0,38.8,8.9,21.8,32.1,26.0,26.3,3.5
294,28.6,54.4,38.8,38.8,8.7,22.5,31.2,25.8,26.6,3.1
296,28.6,58.4,41.6,40.8,10.3,22.4,32.8,26.0,26.8,3.7
298,29.4,60.9,40.4,41.4,11.0,22.2,32.6,25.5,26.8,3.7
300,30.4,67.1,39.7,42.1,13.4,23.0,33.2,26.6,27.4,3.6
302,31.4,64.2,37.4,40.7,12.1,23.4,33.0,26.8,27.4,3.6
304,30.6,68.5,35.8,41.1,14.0,23.4,32.5,27.2,27.3,3.4
306,31.5,70.2,34.6,41.0,14.8,23.1,31.1,26.2,26.8,3.2
308,30.4,68.7,35.1,40.4,14.4,21.8,31.0,26.0,26.6,3.7
310,29.3,67.6,34.7,40.2,13.9,21.8,31.1,26.2,26.6,3.5
312,30.7,64.2,32.5,39.1,12.7,21.0,32.2,26.2,26.6,3.9
314,30.5,64.5,33.8,41.0,12.6,21.6,31.1,26.2,27.1,3.5
316,31.4,65.1,36.0,42.4,12.3,22.6,31.0,27.9,27.4,3.0
318,32.6,62.5,36.9,42.7,10.9,23.8,31.4,28.4,27.8,2.9
320,33.0,60.3,37.0,42.4,9.9,24.6,32.8,28.9,28.6,3.1
322,33.6,59.2,36.5,42.1,9.5,26.1,32.3,29.9,29.3,2.6
324,33.4,56.2,36.6,41.4,8.4,23.2,33.0,30.2,28.9,3.4
326,35.5,50.0,37.8,40.9,5.5,23.5,33.6,30.6,29.3,3.5
328,37.2,50.2,38.7,42.1,5.1,23.4,34.8,31.5,30.5,3.8
330,38.2,48.4,39.6,41.8,3.9,23.3,36.5,30.9,30.7,4.3
332,38.8,48.9,41.4,43.1,4.1,24.7,38.2,32.0,31.6,4.4
334,38.1,51.4,41.9,43.7,5.1,25.1,38.0,32.1,31.5,4.2
336,38.8,52.0,41.2,43.9,4.8,25.4,37.5,31.6,31.1,4.0
338,39.0,51.1,40.6,42.3,4.5,26.4,35.7,31.5,30.9,3.5
340,37.7,50.5,40.2,42.6,4.9,26.9,32.8,31.0,30.4,2.0
342,37.2,50.8,39.0,42.3,5.4,27.6,33.9,30.0,30.3,2.0
344,37.8,50.8,41.0,43.5,5.8,29.0,32.0,30.2,30.3,1.0
346,38.0,52.0,42.8,44.5,5.0,28.4,31.8,30.0,29.9,1.2
348,39.4,54.5,44.6,45.7,5.1,28.2,31.8,29.7,30.1,1.4
350,40.8,55.5,44.4,45.9,5.1,27.8,31.8,30.0,30.0,1.4
352,37.1,58.6,43.4,44.9,7.3,25.4,31.6,30.9,29.8,2.2
354,36.2,59.1,44.6,44.8,7.8,23.7,32.8,29.8,29.2,3.1
356,38.4,57.4,41.0,44.9,7.1,23.2,33.2,29.4,28.7,3.3
358,37.4,63.7,40.2,45.7,9.8,23.0,34.5,30.0,28.9,3.8
360,37.9,62.6,40.9,46.6,9.5,23.4,35.4,29.2,29.2,3.9
362,37.9,63.4,43.0,47.5,9.5,24.7,35.7,30.0,30.4,3.6
364,37.8,63.6,43.1,50.1,10.9,26.7,35.0,29.9,30.5,2.7
366,44.0,67.0,48.5,52.8,9.1,28.1,33.7,30.3,30.7,1.9
368,41.0,64.2,50.7,52.6,7.7,27.8,32.9,29.5,30.1,1.8
370,45.6,64.8,53.2,53.7,6.7,28.4,32.8,30.5,30.5,1.6
372,43.6,64.6,54.6,55.0,8.5,28.8,32.5,31.2,30.6,1.3
374,47.4,67.2,53.3,55.5,7.9,27.7,34.5,30.3,30.5,2.3
376,47.4,67.2,50.6,55.0,7.9,28.6,35.0,30.9,31.2,2.3
378,47.5,66.1,48.7,54.5,8.0,28.1,34.8,30.3,31.2,2.4
380,46.9,66.1,50.7,54.1,7.1,28.0,34.3,29.9,30.9,2.3
382,46.9,63.2,52.0,53.8,6.3,27.4,33.2,29.9,30.4,2.2
384,47.6,64.6,52.6,54.2,6.2,28.6,34.8,31.4,31.5,2.3
386,48.3,65.9,51.7,53.7,6.2,25.6,36.5,31.3,31.1,3.7
388,47.2,70.0,50.7,54.1,8.1,27.0,36.0,29.4,30.3,3.1
390,45.0,59.8,54.8,53.3,5.1,27.6,35.4,28.2,30.0,2.9
392,42.4,60.9,54.8,51.7,6.9,27.4,35.5,28.6,30.0,3.0
394,44.6,61.0,51.1,51.4,5.6,26.3,35.0,28.0,29.4,3.2
396,44.4,63.5,51.6,52.2,6.8,26.1,35.0,28.6,29.2,3.3
398,42.3,60.3,46.4,49.4,6.4,26.3,34.5,29.0,29.4,2.9
400,43.8,60.9,48.8,50.9,5.8,25.3,31.7,28.8,28.4,2.1
402,49.4,63.3,55.5,56.4,5.9,23.6,31.9,28.0,28.0,2.8
404,51.8,68.3,58.0,59.2,6.4,23.8,31.3,28.1,27.9,2.5
406,50.5,68.4,56.9,59.1,7.7,23.6,30.4,30.2,28.7,2.6
408,49.8,73.7,55.4,60.9,9.5,26.2,30.5,28.9,28.8,1.6
410,52.9,79.4,60.2,64.5,10.9,26.7,32.3,27.8,28.5,2.0
412,51.4,76.6,58.8,63.1,9.7,27.7,33.3,28.2,29.1,2.1
414,53.0,74.5,61.6,62.6,7.4,27.6,34.6,28.1,29.4,2.6
416,44.4,73.7,64.0,60.6,10.0,26.5,35.1,28.6,29.4,3.0
418,45.4,76.2,61.2,61.2,10.0,26.8,35.7,29.1,29.8,3.1
420,45.4,76.0,62.8,61.5,9.8,27.2,35.5,29.8,30.2,3.0
422,45.9,72.5,64.3,61.9,8.9,27.7,36.3,30.6,31.1,2.9
424,46.2,72.1,68.0,64.5,9.4,27.7,37.2,31.1,31.8,3.1
426,51.9,70.5,65.0,63.6,6.8,27.2,35.6,31.2,31.5,2.7
428,52.1,67.8,63.7,60.5,6.9,26.8,36.9,33.8,32.3,3.5
430,47.9,68.2,62.4,59.1,7.2,27.6,39.4,31.8,32.5,4.1
432,47.8,69.1,65.8,61.9,8.0,26.3,39.2,32.8,31.7,4.7
434,51.2,67.1,62.4,60.7,5.6,27.5,37.8,31.2,31.8,3.8
436,48.4,70.9,59.6,60.5,7.7,27.1,36.9,28.8,30.9,3.9
438,47.3,70.0,59.5,59.9,8.3,25.5,37.8,30.2,31.3,4.6
440,50.6,69.0,61.5,60.4,7.9,26.5,37.8,31.1,31.9,4.2
442,49.9,78.2,61.8,62.6,11.2,27.6,40.2,30.0,32.5,4.6
444,51.2,75.8,68.0,65.0,10.2,26.6,40.8,30.8,32.7,5.0
446,51.0,76.8,61.7,64.2,10.2,26.2,40.4,29.7,32.0,5.0
448,53.4,77.6,60.7,64.1,9.8,27.1,41.9,30.7,32.8,5.1
450,47.4,74.8,61.8,61.7,10.2,26.4,41.2,30.6,32.3,5.0
452,46.9,79.8,57.9,62.8,12.9,26.0,41.9,31.7,32.9,5.3
454,47.8,78.4,61.8,63.7,12.0,27.0,42.6,30.8,32.7,5.4
456,51.0,83.4,59.1,64.9,11.7,28.1,41.0,32.0,32.9,4.6
458,52.3,78.6,65.6,66.1,9.2,27.4,41.1,32.2,33.1,4.6
460,51.5,70.8,66.2,64.0,6.7,28.2,44.0,31.6,33.5,5.4
462,51.1,85.5,65.8,66.5,11.1,28.0,43.8,33.9,34.6,5.2
464,55.8,85.6,71.4,70.7,9.5,27.0,42.1,32.0,33.2,4.9
466,53.7,83.8,67.7,68.3,9.9,25.9,43.4,31.7,33.0,5.8
468,53.4,82.5,66.4,67.7,9.5,25.9,41.8,31.8,32.2,5.3
470,52.9,84.1,67.2,67.7,10.0,27.6,42.4,30.6,32.1,5.4
472,53.9,82.9,62.8,67.8,10.9,27.2,45.2,30.4,32.4,6.7
474,52.5,88.3,64.1,70.4,14.4,26.0,44.2,29.8,31.5,6.5
476,54.1,94.1,64.4,70.9,16.4,26.8,44.9,28.9,31.5,6.8
478,55.8,93.2,63.0,71.2,16.1,27.3,42.6,29.6,31.7,5.6
480,58.8,92.6,61.2,72.0,14.7,27.1,41.6,30.6,31.7,5.2
482,56.9,92.8,60.5,69.2,13.8,27.2,43.4,29.5,31.8,5.9
484,55.0,91.5,59.3,67.7,13.7,25.8,38.7,29.4,30.6,4.4
486,56.6,90.8,60.2,65.6,12.9,25.6,38.4,27.9,30.1,4.5
488,54.3,93.8,59.0,65.0,14.8,25.3,38.3,27.9,29.7,4.5
490,48.6,89.3,58.6,63.7,13.8,25.7,37.5,27.7,29.3,4.3
492,51.0,92.1,60.3,65.6,14.1,26.7,35.9,29.7,29.8,3.3
494,54.3,97.8,60.5,67.4,16.1,25.2,36.4,29.8,30.1,3.6
496,54.5,94.1,59.8,67.5,14.3,25.4,41.2,29.4,31.1,5.4
498,53.5,90.5,58.6,66.0,13.5,26.3,40.0,30.7,31.4,4.6
500,58.1,75.3,58.8,63.2,6.7,26.1,39.1,29.6,30.7,4.4
502,58.6,78.8,65.0,66.8,6.8,23.2,36.0,26.9,28.0,4.3
504,58.0,77.0,65.8,65.8,6.5,21.5,34.9,23.2,25.2,4.9
506,53.8,79.1,59.5,63.0,9.2,18.6,30.4,21.0,22.4,4.1
508,55.4,77.9,62.2,63.6,8.2,16.0,27.6,18.0,19.7,4.1
510,51.4,79.0,61.2,63.3,9.0,14.6,26.3,15.9,17.9,4.3
512,49.6,76.2,65.7,64.4,8.7,13.0,23.4,14.1,15.6,3.9
514,58.2,71.4,65.9,65.4,4.5,10.9,20.3,12.1,13.4,3.5
516,60.9,70.6,67.1,65.8,3.7,8.6,18.6,9.6,11.1,3.8
518,53.4,71.4,66.6,64.4,6.1,6.2,14.6,6.9,8.3,3.2
520,55.1,74.6,64.6,63.9,6.5,3.1,11.4,4.3,5.3,3.1
522,57.6,72.2,65.2,64.1,5.6,1.2,2.0,1.6,1.6,0.3
524,54.4,72.2,64.1,63.0,6.1,-1.0,-1.0,-1.0,-1.0,0.0
526,51.1,75.8,56.1,59.1,8.6,-1.0,-1.0,-1.0,-1.0,0.0
528,48.5,71.8,54.7,57.8,7.9,-1.0,-1.0,-1.0,-1.0,0.0
530,44.1,72.7,60.8,58.8,9.4,-1.0,-1.0,-1.0,-1.0,0.0
532,44.9,71.9,57.8,58.6,8.7,-1.0,-1.0,-1.0,-1.0,0.0
534,43.7,72.3,57.5,58.6,9.5,-1.0,-1.0,-1.0,-1.0,0.0
536,45.4,73.7,58.9,58.2,9.3,-1.0,-1.0,-1.0,-1.0,0.0
538,48.0,71.9,51.2,54.7,8.8,-1.0,-1.0,-1.0,-1.0,0.0
540,48.0,72.6,55.1,56.0,9.0,-1.0,-1.0,-1.0,-1.0,0.0
542,45.3,68.1,58.2,57.3,7.3,-1.0,-1.0,-1.0,-1.0,0.0
544,44.6,63.5,60.0,56.3,6.9,-1.0,-1.0,-1.0,-1.0,0.0
546,47.9,60.8,58.7,55.6,5.4,-1.0,-1.0,-1.0,-1.0,0.0
548,45.4,62.3,57.7,55.3,6.8,-1.0,-1.0,-1.0,-1.0,0.0
550,46.6,67.6,63.7,59.4,8.0,-1.0,-1.0,-1.0,-1.0,0.0
552,46.9,78.8,61.4,60.8,10.4,-1.0,-1.0,-1.0,-1.0,0.0
554,46.2,79.4,63.6,61.6,11.1,-1.0,-1.0,-1.0,-1.0,0.0
556,52.8,78.1,65.8,63.9,9.1,-1.0,-1.0,-1.0,-1.0,0.0
558,53.9,91.6,66.8,68.0,13.2,-1.0,-1.0,-1.0,-1.0,0.0
560,56.1,88.8,67.6,68.7,11.3,-1.0,-1.0,-1.0,-1.0,0.0
562,51.8,86.8,70.9,68.4,12.0,-1.0,-1.0,-1.0,-1.0,0.0
564,51.6,88.0,63.5,66.2,12.1,-1.0,-1.0,-1.0,-1.0,0.0
566,54.2,81.1,67.7,66.5,9.4,-1.0,-1.0,-1.0,-1.0,0.0
568,58.8,72.8,66.9,65.9,6.0,-1.0,-1.0,-1.0,-1.0,0.0
570,57.0,74.8,71.6,67.0,8.0,-1.0,-1.0,-1.0,-1.0,0.0
572,58.7,79.5,67.4,67.7,8.1,-1.0,-1.0,-1.0,-1.0,0.0
574,54.2,73.7,67.6,65.2,7.9,-1.0,-1.0,-1.0,-1.0,0.0
576,55.5,76.7,60.8,64.4,8.0,-1.0,-1.0,-1.0,-1.0,0.0
578,55.9,73.8,62.2,64.8,6.9,-1.0,-1.0,-1.0,-1.0,0.0
580,44.5,80.0,68.4,65.2,13.5,-1.0,-1.0,-1.0,-1.0,0.0
582,43.4,80.4,62.6,63.7,13.1,-1.0,-1.0,-1.0,-1.0,0.0
584,42.7,76.8,68.5,64.5,12.4,-1.0,-1.0,-1.0,-1.0,0.0
586,52.1,79.8,68.7,66.9,9.1,-1.0,-1.0,-1.0,-1.0,0.0
588,54.1,81.9,70.0,70.7,9.9,-1.0,-1.0,-1.0,-1.0,0.0
590,58.0,87.8,72.1,73.5,10.4,-1.0,-1.0,-1.0,-1.0,0.0
592,59.0,96.1,67.4,73.3,13.0,-1.0,-1.0,-1.0,-1.0,0.0
594,57.4,98.9,67.4,72.5,14.5,-1.0,-1.0,-1.0,-1.0,0.0
596,57.8,96.9,75.9,73.5,14.0,-1.0,-1.0,-1.0,-1.0,0.0
598,54.9,95.8,75.2,73.4,14.6,-1.0,-1.0,-1.0,-1.0,0.0
600,55.1,100.4,76.1,74.9,16.1,-1.0,-1.0,-1.0,-1.0,0.0
602,55.8,101.1,75.6,77.7,14.6,-1.0,-1.0,-1.0,-1.0,0.0
604,52.5,92.5,73.9,74.2,13.1,-1.0,-1.0,-1.0,-1.0,0.0
606,58.5,94.0,74.6,74.7,12.3,-1.0,-1.0,-1.0,-1.0,0.0
608,59.0,82.0,72.4,72.1,7.7,-1.0,-1.0,-1.0,-1.0,0.0
610,53.1,83.9,74.8,72.4,10.5,-1.0,-1.0,-1.0,-1.0,0.0
612,61.6,81.8,68.7,69.5,7.5,-1.0,-1.0,-1.0,-1.0,0.0
614,64.3,76.8,68.9,70.7,4.6,-1.0,-1.0,-1.0,-1.0,0.0
616,69.6,84.9,74.7,75.2,5.4,-1.0,-1.0,-1.0,-1.0,0.0
618,65.0,94.7,75.8,76.5,10.3,-1.0,-1.0,-1.0,-1.0,0.0
620,66.2,85.3,78.1,77.3,6.9,-1.0,-1.0,-1.0,-1.0,0.0
622,58.6,84.7,76.1,75.5,9.2,-1.0,-1.0,-1.0,-1.0,0.0
624,60.0,84.1,81.1,76.3,8.9,-1.0,-1.0,-1.0,-1.0,0.0
626,62.8,85.5,74.6,75.5,8.0,-1.0,-1.0,-1.0,-1.0,0.0
628,59.0,84.5,82.5,77.7,9.6,-1.0,-1.0,-1.0,-1.0,0.0
630,59.6,84.1,83.5,78.5,9.5,-1.0,-1.0,-1.0,-1.0,0.0
632,52.8,99.8,79.9,79.1,15.1,-1.0,-1.0,-1.0,-1.0,0.0
634,50.6,97.4,83.2,79.2,15.4,-1.0,-1.0,-1.0,-1.0,0.0
636,56.3,96.4,82.2,80.5,13.4,-1.0,-1.0,-1.0,-1.0,0.0
638,60.1,98.4,78.5,78.9,12.1,-1.0,-1.0,-1.0,-1.0,0.0
640,62.0,98.2,78.4,78.5,11.9,-1.0,-1.0,-1.0,-1.0,0.0
642,64.6,88.3,71.8,74.9,9.6,-1.0,-1.0,-1.0,-1.0,0.0
644,70.6,84.6,73.5,76.1,5.0,-1.0,-1.0,-1.0,-1.0,0.0
646,67.0,85.6,73.6,75.6,6.3,-1.0,-1.0,-1.0,-1.0,0.0
648,65.2,87.6,80.5,77.2,7.7,-1.0,-1.0,-1.0,-1.0,0.0
650,66.1,86.7,79.8,77.9,7.2,-1.0,-1.0,-1.0,-1.0,0.0
652,65.2,86.6,77.0,77.5,7.2,-1.0,-1.0,-1.0,-1.0,0.0
654,65.6,89.3,75.9,76.3,9.4,-1.0,-1.0,-1.0,-1.0,0.0
656,58.0,102.2,83.0,80.5,14.4,-1.0,-1.0,-1.0,-1.0,0.0
658,57.6,105.8,81.0,83.3,15.8,-1.0,-1.0,-1.0,-1.0,0.0
660,60.5,111.9,82.0,85.4,18.4,-1.0,-1.0,-1.0,-1.0,0.0
662,58.0,113.8,87.2,85.6,19.4,-1.0,-1.0,-1.0,-1.0,0.0
664,60.5,121.7,91.2,88.9,21.7,-1.0,-1.0,-1.0,-1.0,0.0
666,61.6,124.0,89.7,87.7,23.5,-1.0,-1.0,-1.0,-1.0,0.0
668,61.2,118.8,89.0,87.0,19.9,-1.0,-1.0,-1.0,-1.0,0.0
670,55.7,118.5,88.4,84.6,21.7,-1.0,-1.0,-1.0,-1.0,0.0
672,51.6,122.0,87.9,84.7,23.4,-1.0,-1.0,-1.0,-1.0,0.0
674,46.0,112.5,88.9,83.4,22.8,-1.0,-1.0,-1.0,-1.0,0.0
676,46.7,110.6,75.4,82.1,23.1,-1.0,-1.0,-1.0,-1.0,0.0
678,44.8,112.0,85.5,83.6,23.0,-1.0,-1.0,-1.0,-1.0,0.0
680,55.0,111.6,86.1,89.1,20.5,-1.0,-1.0,-1.0,-1.0,0.0
682,55.2,107.8,86.9,87.7,18.4,-1.0,-1.0,-1.0,-1.0,0.0
684,58.3,110.5,90.0,86.9,16.7,-1.0,-1.0,-1.0,-1.0,0.0
686,56.0,120.1,86.1,86.3,20.5,-1.0,-1.0,-1.0,-1.0,0.0
688,58.1,104.6,83.0,85.3,16.3,-1.0,-1.0,-1.0,-1.0,0.0
690,56.5,114.7,82.0,85.9,19.9,-1.0,-1.0,-1.0,-1.0,0.0
692,58.0,118.4,82.8,84.8,19.5,-1.0,-1.0,-1.0,-1.0,0.0
694,57.4,114.5,85.8,87.4,18.9,-1.0,-1.0,-1.0,-1.0,0.0
696,58.2,109.4,81.3,86.3,18.2,-1.0,-1.0,-1.0,-1.0,0.0
698,56.9,111.3,91.1,89.6,20.4,-1.0,-1.0,-1.0,-1.0,0.0
700,55.9,119.6,102.2,91.3,24.1,-1.0,-1.0,-1.0,-1.0,0.0
702,56.6,120.1,104.8,92.6,25.9,-1.0,-1.0,-1.0,-1.0,0.0
704,48.5,111.8,92.8,87.8,21.9,-1.0,-1.0,-1.0,-1.0,0.0
706,48.5,104.7,94.8,88.7,20.4,-1.0,-1.0,-1.0,-1.0,0.0
708,46.1,98.6,91.4,83.6,19.0,-1.0,-1.0,-1.0,-1.0,0.0
710,47.6,98.6,88.8,82.5,17.9,-1.0,-1.0,-1.0,-1.0,0.0
712,49.6,98.0,84.8,80.4,16.4,-1.0,-1.0,-1.0,-1.0,0.0
714,53.3,91.2,87.4,80.4,13.9,-1.0,-1.0,-1.0,-1.0,0.0
716,53.0,90.8,85.9,79.8,13.8,-1.0,-1.0,-1.0,-1.0,0.0
718,56.6,84.6,83.1,77.6,10.6,-1.0,-1.0,-1.0,-1.0,0.0
720,57.9,90.5,87.0,82.1,12.3,-1.0,-1.0,-1.0,-1.0,0.0
722,61.4,91.2,84.5,80.3,10.1,-1.0,-1.0,-1.0,-1.0,0.0
724,62.9,95.4,77.3,78.6,10.3,-1.0,-1.0,-1.0,-1.0,0.0
726,54.2,91.4,74.8,73.9,13.3,-1.0,-1.0,-1.0,-1.0,0.0
728,58.1,95.4,63.7,70.2,13.4,-1.0,-1.0,-1.0,-1.0,0.0
730,54.7,97.0,62.4,68.7,15.3,-1.0,-1.0,-1.0,-1.0,0.0
732,46.5,97.0,70.6,69.4,16.8,-1.0,-1.0,-1.0,-1.0,0.0
734,46.8,99.0,73.9,75.0,17.2,-1.0,-1.0,-1.0,-1.0,0.0
736,53.6,96.2,80.3,76.8,13.9,-1.0,-1.0,-1.0,-1.0,0.0
738,55.0,92.6,80.9,76.0,12.9,-1.0,-1.0,-1.0,-1.0,0.0
740,56.4,86.4,83.9,76.4,11.9,-1.0,-1.0,-1.0,-1.0,0.0
742,57.1,92.0,83.8,77.3,12.7,-1.0,-1.0,-1.0,-1.0,0.0
744,59.4,89.0,76.5,74.0,12.0,-1.0,-1.0,-1.0,-1.0,0.0
746,54.8,89.0,81.1,73.8,12.9,-1.0,-1.0,-1.0,-1.0,0.0
748,57.8,101.4,82.9,79.3,14.7,-1.0,-1.0,-1.0,-1.0,0.0
750,55.8,102.8,81.5,79.9,15.0,-1.0,-1.0,-1.0,-1.0,0.0
752,65.0,103.1,85.0,85.2,12.3,-1.0,-1.0,-1.0,-1.0,0.0
754,73.4,118.5,91.7,92.5,15.2,-1.0,-1.0,-1.0,-1.0,0.0
756,72.7,127.8,92.7,99.2,18.7,-1.0,-1.0,-1.0,-1.0,0.0
758,62.8,124.8,102.0,98.7,21.8,-1.0,-1.0,-1.0,-1.0,0.0
760,64.6,124.7,105.6,95.8,22.1,-1.0,-1.0,-1.0,-1.0,0.0
762,64.3,121.9,102.5,94.3,21.2,-1.0,-1.0,-1.0,-1.0,0.0
764,60.9,124.4,107.1,96.6,24.8,-1.0,-1.0,-1.0,-1.0,0.0
766,61.6,127.0,100.4,98.0,26.6,-1.0,-1.0,-1.0,-1.0,0.0
768,59.9,135.4,109.5,100.8,28.0,-1.0,-1.0,-1.0,-1.0,0.0
770,60.0,132.0,108.1,98.4,28.6,-1.0,-1.0,-1.0,-1.0,0.0
772,59.2,144.0,112.2,99.0,31.6,-1.0,-1.0,-1.0,-1.0,0.0
774,68.8,140.5,102.6,100.5,27.6,-1.0,-1.0,-1.0,-1.0,0.0
776,58.8,135.0,100.1,94.4,28.4,-1.0,-1.0,-1.0,-1.0,0.0
778,52.0,139.3,106.8,93.9,33.3,-1.0,-1.0,-1.0,-1.0,0.0
780,50.0,132.1,82.1,87.5,32.0,-1.0,-1.0,-1.0,-1.0,0.0
782,51.1,132.6,85.9,85.7,30.3,-1.0,-1.0,-1.0,-1.0,0.0
784,55.1,144.0,95.0,91.0,33.2,-1.0,-1.0,-1.0,-1.0,0.0
786,56.7,148.0,99.0,93.6,33.5,-1.0,-1.0,-1.0,-1.0,0.0
788,54.0,149.6,95.2,91.2,34.6,-1.0,-1.0,-1.0,-1.0,0.0
790,57.4,139.7,92.2,91.5,30.0,-1.0,-1.0,-1.0,-1.0,0.0
792,60.4,137.4,93.0,91.3,29.0,-1.0,-1.0,-1.0,-1.0,0.0
794,58.8,140.9,95.7,90.8,29.7,-1.0,-1.0,-1.0,-1.0,0.0
796,64.9,129.7,84.2,91.6,24.9,-1.0,-1.0,-1.0,-1.0,0.0
798,66.6,141.2,81.9,97.9,31.9,-1.0,-1.0,-1.0,-1.0,0.0
800,55.2,145.5,79.5,97.5,38.2,-1.0,-1.0,-1.0,-1.0,0.0
802,61.3,142.2,83.8,98.6,35.4,-1.0,-1.0,-1.0,-1.0,0.0
804,61.6,148.7,86.2,104.2,36.4,-1.0,-1.0,-1.0,-1.0,0.0
806,67.5,164.2,93.0,109.7,35.0,-1.0,-1.0,-1.0,-1.0,0.0
808,74.4,155.1,100.4,109.5,27.3,-1.0,-1.0,-1.0,-1.0,0.0
810,72.3,154.5,103.5,105.4,27.4,-1.0,-1.0,-1.0,-1.0,0.0
812,73.0,148.4,103.9,105.6,25.4,-1.0,-1.0,-1.0,-1.0,0.0
814,75.2,148.8,95.3,107.2,28.7,-1.0,-1.0,-1.0,-1.0,0.0
816,76.3,166.7,103.8,114.4,36.3,-1.0,-1.0,-1.0,-1.0,0.0
818,77.0,159.1,115.3,114.2,32.8,-1.0,-1.0,-1.0,-1.0,0.0
820,83.4,144.0,125.8,117.1,24.8,-1.0,-1.0,-1.0,-1.0,0.0
822,83.4,136.6,120.2,112.9,21.1,-1.0,-1.0,-1.0,-1.0,0.0
824,85.6,127.0,120.6,109.5,18.1,-1.0,-1.0,-1.0,-1.0,0.0
826,81.4,133.7,115.9,106.2,20.5,-1.0,-1.0,-1.0,-1.0,0.0
828,81.6,135.8,111.9,107.8,21.2,-1.0,-1.0,-1.0,-1.0,0.0
830,71.8,136.6,108.4,102.8,24.1,-1.0,-1.0,-1.0,-1.0,0.0
832,68.6,129.3,101.1,98.1,23.4,-1.0,-1.0,-1.0,-1.0,0.0
834,66.4,128.8,108.4,99.5,26.3,-1.0,-1.0,-1.0,-1.0,0.0
836,73.5,122.0,113.4,101.1,21.1,-1.0,-1.0,-1.0,-1.0,0.0
838,71.2,124.4,113.2,101.3,23.1,-1.0,-1.0,-1.0,-1.0,0.0
840,70.7,141.8,109.5,105.1,28.1,-1.0,-1.0,-1.0,-1.0,0.0
842,70.2,119.6,99.6,98.4,19.0,-1.0,-1.0,-1.0,-1.0,0.0
844,69.6,142.2,96.7,100.5,25.0,-1.0,-1.0,-1.0,-1.0,0.0
846,62.7,144.8,111.0,103.8,28.1,-1.0,-1.0,-1.0,-1.0,0.0
848,57.2,140.9,131.2,109.9,32.2,-1.0,-1.0,-1.0,-1.0,0.0
850,63.2,144.7,136.6,115.4,32.3,-1.0,-1.0,-1.0,-1.0,0.0
852,71.0,157.5,132.6,120.6,33.0,-1.0,-1.0,-1.0,-1.0,0.0
854,71.7,177.4,129.2,126.4,38.2,-1.0,-1.0,-1.0,-1.0,0.0
856,74.0,188.1,117.0,126.9,39.5,-1.0,-1.0,-1.0,-1.0,0.0
858,70.3,179.9,126.3,129.3,37.1,-1.0,-1.0,-1.0,-1.0,0.0
860,72.3,169.2,128.1,125.5,32.6,-1.0,-1.0,-1.0,-1.0,0.0
862,72.2,179.6,137.1,131.0,35.5,-1.0,-1.0,-1.0,-1.0,0.0
864,77.1,170.9,125.9,128.2,30.7,-1.0,-1.0,-1.0,-1.0,0.0
866,77.6,167.4,120.7,124.6,29.7,-1.0,-1.0,-1.0,-1.0,0.0
868,76.8,180.2,134.0,132.1,34.7,-1.0,-1.0,-1.0,-1.0,0.0
870,76.1,179.5,120.9,131.1,40.7,-1.0,-1.0,-1.0,-1.0,0.0
872,79.0,179.0,122.0,129.5,37.5,-1.0,-1.0,-1.0,-1.0,0.0
874,72.6,163.4,130.5,125.2,33.7,-1.0,-1.0,-1.0,-1.0,0.0
876,71.2,151.4,130.8,120.2,29.3,-1.0,-1.0,-1.0,-1.0,0.0
878,80.6,154.9,124.2,121.7,23.9,-1.0,-1.0,-1.0,-1.0,0.0
880,83.9,146.9,125.3,122.1,21.6,-1.0,-1.0,-1.0,-1.0,0.0
882,94.5,145.1,125.2,124.0,17.6,-1.0,-1.0,-1.0,-1.0,0.0
884,95.2,148.2,128.0,121.3,19.2,-1.0,-1.0,-1.0,-1.0,0.0
886,97.7,169.4,109.4,123.3,25.9,-1.0,-1.0,-1.0,-1.0,0.0
888,106.4,159.6,108.2,122.9,21.0,-1.0,-1.0,-1.0,-1.0,0.0
890,107.5,160.6,109.7,124.3,20.6,-1.0,-1.0,-1.0,-1.0,0.0
892,105.9,160.9,121.1,124.1,20.1,-1.0,-1.0,-1.0,-1.0,0.0
894,94.1,157.2,123.5,123.6,20.9,-1.0,-1.0,-1.0,-1.0,0.0
896,96.0,147.0,125.1,122.4,16.4,-1.0,-1.0,-1.0,-1.0,0.0
898,82.4,165.1,116.5,120.1,26.3,-1.0,-1.0,-1.0,-1.0,0.0
900,83.6,162.6,115.2,118.3,25.4,-1.0,-1.0,-1.0,-1.0,0.0
902,88.7,155.0,115.0,115.8,22.6,-1.0,-1.0,-1.0,-1.0,0.0
904,91.1,143.0,113.2,114.3,17.8,-1.0,-1.0,-1.0,-1.0,0.0
906,97.8,148.9,107.5,114.8,17.8,-1.0,-1.0,-1.0,-1.0,0.0
908,100.0,156.9,110.8,119.8,20.2,-1.0,-1.0,-1.0,-1.0,0.0
910,103.9,151.0,109.3,123.7,21.2,-1.0,-1.0,-1.0,-1.0,0.0
912,106.8,155.1,122.0,129.3,20.4,-1.0,-1.0,-1.0,-1.0,0.0
914,120.0,159.3,123.7,135.2,16.7,-1.0,-1.0,-1.0,-1.0,0.0
916,110.3,154.0,121.3,129.4,15.9,-1.0,-1.0,-1.0,-1.0,0.0
918,109.5,177.0,120.3,133.4,24.2,-1.0,-1.0,-1.0,-1.0,0.0
920,100.8,166.1,114.4,126.1,24.1,-1.0,-1.0,-1.0,-1.0,0.0
922,111.1,177.7,122.2,133.1,23.4,-1.0,-1.0,-1.0,-1.0,0.0
924,112.1,201.3,127.8,141.9,31.2,-1.0,-1.0,-1.0,-1.0,0.0
926,103.9,200.7,138.6,142.4,32.0,-1.0,-1.0,-1.0,-1.0,0.0
928,92.4,200.6,142.4,143.8,34.9,-1.0,-1.0,-1.0,-1.0,0.0
930,90.7,186.8,145.8,142.1,31.9,-1.0,-1.0,-1.0,-1.0,0.0
932,93.8,193.6,150.4,144.2,32.6,-1.0,-1.0,-1.0,-1.0,0.0
934,98.6,184.2,148.0,143.7,27.4,-1.0,-1.0,-1.0,-1.0,0.0
936,87.3,173.4,128.9,130.4,27.6,-1.0,-1.0,-1.0,-1.0,0.0
938,84.2,179.1,127.4,129.2,31.7,-1.0,-1.0,-1.0,-1.0,0.0
940,80.6,182.2,130.6,132.2,34.3,-1.0,-1.0,-1.0,-1.0,0.0
942,86.0,179.9,129.7,133.3,32.5,-1.0,-1.0,-1.0,-1.0,0.0
944,83.9,179.7,124.9,131.7,34.2,-1.0,-1.0,-1.0,-1.0,0.0
946,84.9,167.5,124.2,129.1,28.1,-1.0,-1.0,-1.0,-1.0,0.0
948,85.3,144.4,122.5,119.0,22.5,-1.0,-1.0,-1.0,-1.0,0.0
950,90.8,144.4,113.2,120.8,20.5,-1.0,-1.0,-1.0,-1.0,0.0
952,91.8,155.1,119.4,123.6,23.0,-1.0,-1.0,-1.0,-1.0,0.0
954,98.0,145.4,117.6,120.6,20.7,-1.0,-1.0,-1.0,-1.0,0.0
956,98.8,143.2,128.3,121.8,18.9,-1.0,-1.0,-1.0,-1.0,0.0
958,88.4,150.0,104.6,112.1,20.9,-1.0,-1.0,-1.0,-1.0,0.0
960,89.1,164.0,108.9,115.5,25.6,-1.0,-1.0,-1.0,-1.0,0.0
962,89.8,174.9,103.4,118.0,29.9,-1.0,-1.0,-1.0,-1.0,0.0
964,88.1,164.1,119.8,118.8,28.5,-1.0,-1.0,-1.0,-1.0,0.0
966,75.4,163.0,127.6,123.8,29.3,-1.0,-1.0,-1.0,-1.0,0.0
968,70.1,171.0,134.5,122.8,34.2,-1.0,-1.0,-1.0,-1.0,0.0
970,69.2,182.0,142.2,128.6,39.0,-1.0,-1.0,-1.0,-1.0,0.0
972,68.2,192.3,144.8,135.8,42.3,-1.0,-1.0,-1.0,-1.0,0.0
974,67.3,204.5,137.3,140.5,47.9,-1.0,-1.0,-1.0,-1.0,0.0
976,68.2,182.4,138.6,131.9,45.7,-1.0,-1.0,-1.0,-1.0,0.0
978,66.3,181.2,152.8,130.4,43.5,-1.0,-1.0,-1.0,-1.0,0.0
980,56.0,171.6,146.0,131.9,43.4,-1.0,-1.0,-1.0,-1.0,0.0
982,56.5,168.5,138.5,128.0,40.9,-1.0,-1.0,-1.0,-1.0,0.0
984,54.2,166.2,131.9,123.8,39.3,-1.0,-1.0,-1.0,-1.0,0.0
986,60.2,171.9,138.4,132.5,38.4,-1.0,-1.0,-1.0,-1.0,0.0
988,60.4,158.7,144.4,130.8,35.6,-1.0,-1.0,-1.0,-1.0,0.0
990,57.5,165.5,136.7,126.8,36.6,-1.0,-1.0,-1.0,-1.0,0.0
992,58.0,148.6,140.4,123.4,33.5,-1.0,-1.0,-1.0,-1.0,0.0
994,69.4,154.6,143.4,128.6,31.6,-1.0,-1.0,-1.0,-1.0,0.0
996,73.4,159.0,123.5,124.2,28.8,-1.0,-1.0,-1.0,-1.0,0.0
998,74.0,156.9,134.0,127.7,28.5,-1.0,-1.0,-1.0,-1.0,0.0


==> data/dqn_breakout_large_small3_slowdown_1_4.csv <==
iteration,dev1_min,dev1_max,dev1_median,dev1_avg,dev1_std,dev2_min,dev2_max,dev2_median,dev2_avg,dev2_std
0,0.0,11.0,0.0,2.2,4.4,0.0,11.0,0.0,2.2,4.4
2,0.0,10.3,0.0,2.1,4.1,0.0,7.3,0.3,1.7,2.8
4,0.0,10.6,0.0,2.1,4.2,0.0,7.2,0.8,1.8,2.7
6,0.0,7.9,0.1,1.9,3.0,0.0,6.7,0.6,2.1,2.5
8,0.2,6.3,1.4,2.1,2.2,0.0,5.2,0.6,1.7,1.9
10,0.5,5.3,1.2,2.0,1.7,0.0,5.3,1.5,1.9,1.8
12,0.4,4.5,2.1,2.1,1.4,0.0,4.8,2.0,2.0,1.6
14,0.9,3.9,1.8,2.3,1.1,0.2,4.4,1.9,2.0,1.4
16,1.1,4.5,2.0,2.4,1.2,0.5,4.3,1.8,1.9,1.3
18,1.4,4.6,1.8,2.4,1.2,0.8,4.1,1.7,1.9,1.1
20,1.3,4.2,2.0,2.4,1.0,1.1,3.8,1.7,1.9,1.0
22,1.5,3.8,2.0,2.4,0.8,1.4,3.7,1.9,2.1,0.9
24,1.4,3.8,1.8,2.3,0.9,1.7,3.6,2.0,2.3,0.7
26,1.4,3.4,2.3,2.4,0.7,2.0,3.0,2.7,2.6,0.4
28,1.4,3.4,2.3,2.4,0.7,2.2,3.4,3.2,3.0,0.4
30,1.9,3.7,2.3,2.6,0.6,2.5,4.0,3.8,3.6,0.6
32,1.9,3.4,2.6,2.7,0.6,3.3,4.9,4.5,4.3,0.6
34,1.8,4.2,2.9,2.9,0.8,4.3,5.6,5.1,4.9,0.6
36,2.0,4.7,2.9,3.2,1.0,4.6,7.3,5.2,5.5,0.9
38,2.4,4.5,3.2,3.4,0.8,5.7,8.4,6.1,6.6,1.0
40,2.5,5.3,3.3,3.6,0.9,6.5,9.9,7.6,7.7,1.2
42,2.3,5.6,4.2,4.1,1.1,7.7,11.0,8.8,9.0,1.1
44,3.2,6.2,5.3,4.9,1.0,8.8,13.5,10.2,10.6,1.6
46,3.8,6.2,5.8,5.4,0.9,9.9,15.0,11.5,11.9,1.7
48,4.4,7.0,6.2,6.0,0.9,10.8,17.2,13.5,13.5,2.1
50,5.1,8.0,6.9,6.8,1.0,11.9,18.6,14.4,14.7,2.2
52,5.2,9.1,7.4,7.4,1.3,13.2,19.8,15.7,16.1,2.2
54,5.3,11.0,8.0,8.2,2.0,13.8,20.8,16.1,16.9,2.4
56,6.5,11.6,8.8,8.8,1.9,14.6,21.4,17.4,17.8,2.2
58,7.2,12.5,9.4,9.4,2.0,15.6,21.7,18.1,18.5,2.0
60,7.6,14.4,10.3,10.4,2.5,16.4,21.9,19.4,19.5,1.8
62,7.7,15.8,11.8,11.6,2.7,16.7,21.9,20.4,20.0,1.8
64,8.2,16.4,13.2,12.7,2.7,17.0,22.1,21.2,20.6,1.8
66,9.0,17.8,14.6,13.9,2.9,17.6,23.8,22.2,21.4,2.1
68,10.1,18.9,16.3,15.2,3.0,18.0,23.6,21.9,21.5,1.9
70,12.3,19.8,17.5,16.6,2.5,18.7,23.8,22.2,22.0,1.8
72,13.8,20.7,18.7,17.7,2.3,19.4,24.4,22.1,22.2,2.0
74,14.0,22.9,20.0,18.9,3.0,18.3,24.8,21.5,22.1,2.3
76,15.1,23.4,20.8,19.8,2.8,18.5,25.8,22.2,22.7,2.7
78,16.7,25.0,22.4,21.4,2.8,18.8,28.2,21.8,23.4,3.5
80,18.4,33.8,23.6,24.3,5.1,18.7,29.2,22.4,24.1,3.9
82,19.4,35.5,25.2,26.3,5.3,19.2,30.5,23.2,24.7,4.1
84,21.3,36.8,26.7,28.3,5.1,19.9,30.6,24.4,25.3,3.8
86,22.5,36.4,28.0,29.1,4.6,20.4,30.4,25.1,25.9,3.5
88,23.1,37.8,30.4,30.8,4.8,21.2,32.5,25.4,26.8,3.9
90,23.8,40.4,32.1,32.3,5.4,21.8,33.4,26.3,27.2,3.9
92,24.4,40.0,32.5,32.9,5.3,22.2,34.3,27.2,27.6,4.1
94,23.9,42.5,35.0,34.8,6.3,22.4,36.4,28.2,28.1,4.7
96,25.6,42.7,35.7,35.6,6.0,21.7,37.9,27.9,28.7,5.5
98,26.0,43.8,35.9,36.8,6.5,21.8,40.9,28.4,29.7,6.5
100,28.3,47.5,36.0,38.6,7.1,22.3,41.8,28.1,30.0,6.7
102,29.1,48.2,37.2,39.7,7.2,21.6,39.4,29.9,29.7,6.3
104,31.6,50.2,38.9,39.6,6.0,21.4,38.7,29.6,29.3,6.1
106,33.1,52.2,39.3,41.0,6.2,21.2,39.0,29.8,29.2,6.4
108,36.1,53.0,39.2,41.7,6.0,20.4,38.6,29.6,29.0,6.4
110,37.0,52.2,40.5,42.8,5.3,20.2,38.3,28.9,28.8,6.7
112,39.0,52.7,42.6,43.9,4.9,20.2,36.7,29.8,28.3,6.0
114,40.0,54.2,41.0,44.3,5.5,19.9,36.5,29.3,28.3,6.1
116,40.6,56.3,41.4,45.2,6.0,19.2,35.4,29.4,28.2,5.9
118,40.5,55.4,43.3,45.3,5.5,19.2,33.3,29.2,27.6,5.2
120,41.9,53.0,44.2,45.8,4.2,19.2,32.4,28.7,27.2,4.9
122,42.0,52.3,45.0,46.3,3.7,19.4,30.7,28.8,26.4,4.1
124,40.8,60.9,47.6,47.7,7.2,20.9,29.2,28.1,26.1,3.3
126,41.4,59.8,47.6,47.8,6.7,22.0,28.4,27.2,25.9,2.7
128,40.9,61.6,45.6,47.9,7.5,23.6,28.9,25.4,26.0,2.3
130,40.8,62.8,44.5,48.1,7.9,24.6,29.4,25.3,26.3,1.8
132,40.4,64.0,44.2,47.9,8.6,25.1,30.2,26.2,26.9,1.9
134,40.6,63.1,44.5,47.1,8.3,24.2,30.5,27.1,26.8,2.4
136,41.6,65.5,43.1,47.6,9.1,23.2,31.7,27.1,26.8,3.0
138,41.2,65.1,44.5,47.7,8.9,21.8,33.0,26.2,26.6,3.8
140,42.3,73.8,44.5,49.8,12.0,21.5,33.7,25.6,26.4,4.2
142,40.5,73.5,46.2,49.8,12.1,22.1,35.2,25.2,26.8,4.7
144,37.8,73.9,46.7,49.3,12.9,23.4,37.0,25.5,27.7,5.0
146,39.8,74.9,44.7,49.9,13.0,23.1,37.0,25.0,27.5,5.0
148,41.0,74.5,45.5,50.6,12.5,23.2,39.1,25.2,27.8,5.7
150,39.8,68.6,47.2,50.4,10.2,24.3,40.2,25.7,28.2,6.1
152,38.9,68.0,45.3,50.4,10.6,24.4,41.7,25.9,28.8,6.5
154,40.2,68.2,47.2,51.1,10.2,24.1,43.6,25.0,29.3,7.4
156,39.6,69.3,48.2,51.5,10.6,22.9,43.8,23.8,29.0,8.0
158,37.8,68.2,48.4,51.5,10.9,23.4,42.0,23.8,29.0,7.3
160,35.5,67.8,48.0,50.7,11.4,23.4,42.3,23.7,29.5,7.7
162,34.3,67.1,50.8,52.0,11.2,23.4,41.5,24.2,30.0,7.8
164,31.2,67.6,51.3,51.1,12.4,23.4,41.5,25.0,30.6,7.9
166,31.7,58.3,54.8,49.2,10.2,23.6,39.7,25.8,30.6,7.5
168,32.2,58.4,56.4,49.4,10.2,22.4,39.0,25.5,29.6,7.3
170,31.4,57.8,55.0,48.4,10.3,22.2,37.8,25.4,29.3,7.0
172,28.9,55.4,52.4,46.5,10.3,22.2,38.6,26.3,29.6,7.0
174,29.5,55.4,48.9,45.2,9.6,22.5,37.8,28.6,29.2,6.2
176,28.8,62.4,47.8,46.2,11.0,22.5,36.8,29.3,29.0,5.6
178,28.8,63.2,46.8,45.8,11.1,22.1,36.4,28.6,28.4,5.4
180,29.5,63.5,45.6,44.9,11.1,21.8,33.4,29.2,27.6,4.3
182,30.4,62.8,45.4,44.6,10.9,22.0,33.9,29.7,28.2,4.4
184,30.6,64.4,43.8,44.5,11.5,22.2,32.2,29.0,27.5,3.6
186,29.5,68.4,45.3,46.1,12.8,22.4,30.7,30.0,27.7,3.3
188,31.7,62.6,45.2,45.3,10.4,22.9,31.0,29.4,27.7,3.0
190,34.1,63.2,46.3,46.4,10.0,23.2,31.8,27.9,27.9,2.9
192,34.2,61.9,47.4,47.4,9.5,23.2,31.8,27.6,27.7,2.7
194,33.1,64.5,48.5,48.1,10.5,23.0,32.1,28.2,28.0,2.9
196,33.9,62.9,53.1,49.3,10.3,23.1,33.2,28.0,28.6,3.4
198,35.0,62.5,54.1,49.5,10.2,22.7,32.8,28.4,28.1,3.3
200,34.4,59.2,54.8,49.0,10.3,23.0,33.7,28.6,28.3,3.5
202,33.6,60.7,52.0,48.5,10.7,23.0,33.9,28.9,28.3,3.6
204,31.7,60.5,52.0,48.6,11.4,23.1,36.5,28.8,28.9,4.4
206,31.4,61.3,51.7,49.1,11.6,23.0,37.2,29.1,29.1,4.7
208,33.4,64.3,52.1,50.5,11.4,23.4,38.5,29.3,29.2,5.2
210,33.0,64.0,48.6,49.6,11.7,23.0,36.7,29.9,29.0,4.8
212,31.8,61.8,44.4,47.8,11.5,24.0,35.9,30.1,29.0,4.5
214,32.2,59.6,42.4,46.5,11.2,23.0,35.9,29.9,29.3,5.0
216,30.8,61.8,44.0,46.6,11.7,22.0,37.5,30.4,29.9,6.0
218,32.5,61.0,44.8,45.8,11.2,21.2,37.0,30.4,30.1,6.1
220,33.3,61.4,42.2,45.7,11.5,21.8,36.3,28.0,29.5,5.6
222,32.6,63.6,41.7,45.1,11.7,21.4,36.2,26.6,29.2,5.8
224,33.5,63.0,40.8,44.9,11.2,21.4,37.1,26.9,29.5,5.9
226,34.8,67.0,39.2,46.4,12.5,20.8,38.6,26.9,29.6,6.3
228,34.8,68.4,41.4,47.1,12.1,20.4,39.5,26.9,29.3,6.7
230,36.8,69.2,42.9,47.8,12.0,20.4,38.0,27.5,28.9,5.9
232,33.6,66.2,42.5,48.8,12.9,20.4,38.3,27.0,28.7,5.9
234,34.8,67.8,42.9,48.8,12.8,21.4,37.1,27.1,28.3,5.1
236,34.7,67.0,44.3,49.2,12.9,21.9,36.4,28.2,28.8,4.8
238,33.9,66.3,45.8,50.1,12.3,23.4,34.6,27.1,28.6,4.0
240,33.3,65.0,43.4,49.4,12.2,23.2,31.1,27.2,27.8,2.8
242,33.4,64.5,44.9,49.2,12.7,23.6,30.3,28.1,27.6,2.4
244,34.1,65.3,44.8,49.4,12.5,24.1,30.2,28.2,27.8,2.1
246,34.0,64.0,43.2,48.8,11.9,24.4,31.6,28.6,28.4,2.3
248,33.1,64.8,45.5,50.1,11.8,24.8,31.5,28.8,28.3,2.4
250,33.1,69.3,47.6,49.9,12.2,24.0,29.5,28.7,27.3,2.2
252,32.1,68.5,47.4,49.2,12.6,21.9,27.5,26.4,24.9,2.5
254,31.4,70.4,47.2,49.8,13.3,20.2,25.1,25.0,23.1,2.4
256,31.1,69.6,46.5,49.2,13.1,17.6,23.0,22.5,20.9,2.3
258,29.2,68.6,47.8,49.5,13.1,15.0,21.1,19.7,18.5,2.4
260,29.0,67.4,47.9,48.5,12.5,13.1,19.0,17.2,16.3,2.3
262,28.2,65.3,45.6,48.7,12.8,10.3,15.5,14.9,13.6,2.1
264,27.1,65.6,45.4,47.1,13.0,8.6,13.8,13.0,11.6,2.2
266,28.8,64.3,45.4,47.5,12.6,6.5,11.7,9.2,8.9,1.9
268,31.3,64.8,46.2,48.1,12.4,5.0,8.8,7.0,6.9,1.7
270,30.9,68.0,45.3,48.3,13.5,2.1,5.8,4.4,4.2,1.4
272,32.2,64.2,42.4,47.3,12.2,0.6,2.2,1.9,1.7,0.6
274,34.7,68.2,40.7,47.9,12.3,-1.0,-1.0,-1.0,-1.0,0.0
276,34.1,62.4,40.2,46.1,11.3,-1.0,-1.0,-1.0,-1.0,0.0
278,36.4,61.3,39.6,46.1,10.7,-1.0,-1.0,-1.0,-1.0,0.0
280,34.2,61.8,37.6,44.9,11.3,-1.0,-1.0,-1.0,-1.0,0.0
282,32.2,59.7,40.5,44.9,10.1,-1.0,-1.0,-1.0,-1.0,0.0
284,33.3,60.5,41.7,46.6,11.5,-1.0,-1.0,-1.0,-1.0,0.0
286,35.9,68.9,44.0,49.1,13.3,-1.0,-1.0,-1.0,-1.0,0.0
288,36.6,69.6,44.7,49.9,13.4,-1.0,-1.0,-1.0,-1.0,0.0
290,35.0,75.0,45.5,50.8,14.9,-1.0,-1.0,-1.0,-1.0,0.0
292,36.3,75.9,46.5,50.9,14.4,-1.0,-1.0,-1.0,-1.0,0.0
294,37.6,72.5,43.4,50.1,13.5,-1.0,-1.0,-1.0,-1.0,0.0
296,37.2,72.5,42.6,50.3,14.2,-1.0,-1.0,-1.0,-1.0,0.0
298,37.9,83.8,47.0,55.3,18.3,-1.0,-1.0,-1.0,-1.0,0.0
300,35.8,90.5,47.7,56.8,21.1,-1.0,-1.0,-1.0,-1.0,0.0
302,35.8,87.7,48.2,56.0,19.6,-1.0,-1.0,-1.0,-1.0,0.0
304,35.5,90.4,49.5,57.5,21.2,-1.0,-1.0,-1.0,-1.0,0.0
306,36.0,85.7,50.4,57.0,19.5,-1.0,-1.0,-1.0,-1.0,0.0
308,36.2,82.2,46.2,55.5,18.8,-1.0,-1.0,-1.0,-1.0,0.0
310,35.0,73.4,45.5,51.7,16.5,-1.0,-1.0,-1.0,-1.0,0.0
312,33.9,78.1,44.3,51.7,17.5,-1.0,-1.0,-1.0,-1.0,0.0
314,33.0,72.6,43.9,50.5,16.3,-1.0,-1.0,-1.0,-1.0,0.0
316,31.9,70.8,44.5,50.5,15.2,-1.0,-1.0,-1.0,-1.0,0.0
318,29.8,71.3,47.8,51.3,15.2,-1.0,-1.0,-1.0,-1.0,0.0
320,30.0,72.8,47.5,52.2,15.5,-1.0,-1.0,-1.0,-1.0,0.0
322,32.8,61.7,45.5,48.7,11.0,-1.0,-1.0,-1.0,-1.0,0.0
324,32.8,61.7,43.6,47.9,10.8,-1.0,-1.0,-1.0,-1.0,0.0
326,35.1,60.1,42.5,46.8,9.8,-1.0,-1.0,-1.0,-1.0,0.0
328,36.9,66.0,47.5,49.5,9.8,-1.0,-1.0,-1.0,-1.0,0.0
330,39.1,59.4,45.0,48.2,7.2,-1.0,-1.0,-1.0,-1.0,0.0
332,39.4,55.9,51.4,49.2,6.4,-1.0,-1.0,-1.0,-1.0,0.0
334,40.2,61.1,51.8,50.7,7.3,-1.0,-1.0,-1.0,-1.0,0.0
336,41.0,58.4,52.4,51.2,6.4,-1.0,-1.0,-1.0,-1.0,0.0
338,40.2,55.4,52.9,49.6,5.5,-1.0,-1.0,-1.0,-1.0,0.0
340,40.0,56.2,52.5,49.7,6.4,-1.0,-1.0,-1.0,-1.0,0.0
342,40.4,58.3,52.6,49.5,7.4,-1.0,-1.0,-1.0,-1.0,0.0
344,39.3,59.2,54.1,49.7,8.4,-1.0,-1.0,-1.0,-1.0,0.0
346,38.9,58.9,53.7,49.3,7.8,-1.0,-1.0,-1.0,-1.0,0.0
348,39.5,59.0,52.4,49.2,7.3,-1.0,-1.0,-1.0,-1.0,0.0
350,40.4,62.7,47.0,50.9,8.6,-1.0,-1.0,-1.0,-1.0,0.0
352,35.5,66.9,47.7,49.8,10.7,-1.0,-1.0,-1.0,-1.0,0.0
354,34.8,68.1,44.8,49.1,11.5,-1.0,-1.0,-1.0,-1.0,0.0
356,35.6,71.7,48.2,51.5,12.7,-1.0,-1.0,-1.0,-1.0,0.0
358,37.2,76.0,49.9,51.9,13.5,-1.0,-1.0,-1.0,-1.0,0.0
360,35.9,84.5,49.8,54.2,17.1,-1.0,-1.0,-1.0,-1.0,0.0
362,39.2,83.6,49.3,54.8,16.1,-1.0,-1.0,-1.0,-1.0,0.0
364,39.7,86.8,52.1,57.3,17.7,-1.0,-1.0,-1.0,-1.0,0.0
366,39.6,81.5,52.7,59.6,15.1,-1.0,-1.0,-1.0,-1.0,0.0
368,39.5,80.2,53.5,60.2,14.9,-1.0,-1.0,-1.0,-1.0,0.0
370,41.9,84.0,49.3,61.4,18.2,-1.0,-1.0,-1.0,-1.0,0.0
372,40.2,87.9,55.3,63.3,18.7,-1.0,-1.0,-1.0,-1.0,0.0
374,42.1,93.5,57.1,64.6,18.7,-1.0,-1.0,-1.0,-1.0,0.0
376,41.1,95.2,56.9,63.6,18.7,-1.0,-1.0,-1.0,-1.0,0.0
378,42.6,100.3,61.0,64.8,19.3,-1.0,-1.0,-1.0,-1.0,0.0
380,39.6,99.5,60.6,63.3,20.1,-1.0,-1.0,-1.0,-1.0,0.0
382,39.0,92.0,58.6,61.6,17.2,-1.0,-1.0,-1.0,-1.0,0.0
384,38.4,90.4,60.3,61.2,16.8,-1.0,-1.0,-1.0,-1.0,0.0
386,38.2,87.5,61.0,60.7,16.0,-1.0,-1.0,-1.0,-1.0,0.0
388,34.8,85.6,64.2,61.2,16.6,-1.0,-1.0,-1.0,-1.0,0.0
390,34.3,85.1,66.4,60.9,18.4,-1.0,-1.0,-1.0,-1.0,0.0
392,36.6,82.3,70.3,60.7,17.5,-1.0,-1.0,-1.0,-1.0,0.0
394,36.2,81.3,71.1,61.1,17.4,-1.0,-1.0,-1.0,-1.0,0.0
396,35.2,72.8,71.7,59.6,15.8,-1.0,-1.0,-1.0,-1.0,0.0
398,33.9,74.4,66.9,58.3,16.3,-1.0,-1.0,-1.0,-1.0,0.0
400,34.2,79.3,60.6,57.9,17.7,-1.0,-1.0,-1.0,-1.0,0.0
402,34.0,83.8,60.2,59.7,17.3,-1.0,-1.0,-1.0,-1.0,0.0
404,35.5,78.2,59.1,60.3,15.5,-1.0,-1.0,-1.0,-1.0,0.0
406,38.7,80.7,61.8,62.1,15.1,-1.0,-1.0,-1.0,-1.0,0.0
408,38.5,86.3,60.5,62.4,15.8,-1.0,-1.0,-1.0,-1.0,0.0
410,39.2,85.4,62.7,63.4,16.0,-1.0,-1.0,-1.0,-1.0,0.0
412,39.1,84.9,68.8,64.4,15.8,-1.0,-1.0,-1.0,-1.0,0.0
414,40.6,77.5,68.7,64.2,13.1,-1.0,-1.0,-1.0,-1.0,0.0
416,38.7,74.3,71.0,63.7,13.2,-1.0,-1.0,-1.0,-1.0,0.0
418,40.2,77.6,73.6,66.5,13.9,-1.0,-1.0,-1.0,-1.0,0.0
420,39.6,78.5,73.4,67.5,14.4,-1.0,-1.0,-1.0,-1.0,0.0
422,41.2,91.2,76.0,71.5,16.9,-1.0,-1.0,-1.0,-1.0,0.0
424,39.9,92.5,71.2,70.8,18.3,-1.0,-1.0,-1.0,-1.0,0.0
426,40.4,93.1,71.6,72.6,19.6,-1.0,-1.0,-1.0,-1.0,0.0
428,40.2,94.5,66.8,71.7,19.5,-1.0,-1.0,-1.0,-1.0,0.0
430,41.2,91.9,65.6,70.7,19.1,-1.0,-1.0,-1.0,-1.0,0.0
432,46.1,92.2,68.0,71.8,17.8,-1.0,-1.0,-1.0,-1.0,0.0
434,47.2,96.2,71.4,74.2,17.5,-1.0,-1.0,-1.0,-1.0,0.0
436,54.2,88.4,72.3,73.8,12.5,-1.0,-1.0,-1.0,-1.0,0.0
438,55.7,88.6,76.0,74.6,11.4,-1.0,-1.0,-1.0,-1.0,0.0
440,58.0,93.5,76.0,76.2,11.8,-1.0,-1.0,-1.0,-1.0,0.0
442,57.3,87.5,75.0,74.9,10.8,-1.0,-1.0,-1.0,-1.0,0.0
444,55.7,81.7,67.7,69.1,9.8,-1.0,-1.0,-1.0,-1.0,0.0
446,57.0,83.0,69.2,71.2,10.2,-1.0,-1.0,-1.0,-1.0,0.0
448,56.9,82.0,75.9,72.6,9.0,-1.0,-1.0,-1.0,-1.0,0.0
450,58.9,79.8,76.0,73.6,7.6,-1.0,-1.0,-1.0,-1.0,0.0
452,57.8,86.2,72.7,72.6,9.4,-1.0,-1.0,-1.0,-1.0,0.0
454,53.2,82.6,71.6,72.0,10.5,-1.0,-1.0,-1.0,-1.0,0.0
456,50.2,83.7,71.8,71.0,11.9,-1.0,-1.0,-1.0,-1.0,0.0
458,52.6,82.9,67.4,70.1,11.0,-1.0,-1.0,-1.0,-1.0,0.0
460,52.7,81.6,76.4,71.1,11.0,-1.0,-1.0,-1.0,-1.0,0.0
462,55.3,82.0,78.4,71.6,11.1,-1.0,-1.0,-1.0,-1.0,0.0
464,60.3,92.4,64.2,70.5,12.0,-1.0,-1.0,-1.0,-1.0,0.0
466,59.0,88.8,63.7,69.8,11.1,-1.0,-1.0,-1.0,-1.0,0.0
468,61.2,94.9,69.6,74.6,12.2,-1.0,-1.0,-1.0,-1.0,0.0
470,68.0,95.0,69.9,77.0,10.5,-1.0,-1.0,-1.0,-1.0,0.0
472,63.1,85.1,69.5,73.8,8.5,-1.0,-1.0,-1.0,-1.0,0.0
474,56.7,80.7,70.8,70.0,9.5,-1.0,-1.0,-1.0,-1.0,0.0
476,58.4,76.4,72.7,70.6,6.4,-1.0,-1.0,-1.0,-1.0,0.0
478,50.5,85.5,76.0,72.0,11.6,-1.0,-1.0,-1.0,-1.0,0.0
480,50.4,89.0,81.7,76.7,13.7,-1.0,-1.0,-1.0,-1.0,0.0
482,57.5,94.1,90.5,82.0,13.7,-1.0,-1.0,-1.0,-1.0,0.0
484,59.3,100.2,85.5,83.4,14.0,-1.0,-1.0,-1.0,-1.0,0.0
486,58.3,101.0,83.4,83.2,14.9,-1.0,-1.0,-1.0,-1.0,0.0
488,57.0,99.8,82.9,81.5,15.4,-1.0,-1.0,-1.0,-1.0,0.0
490,56.2,100.0,87.2,83.7,14.8,-1.0,-1.0,-1.0,-1.0,0.0
492,59.2,99.0,84.2,83.3,13.5,-1.0,-1.0,-1.0,-1.0,0.0
494,60.2,92.0,81.0,78.8,10.3,-1.0,-1.0,-1.0,-1.0,0.0
496,62.0,95.4,83.8,81.2,11.0,-1.0,-1.0,-1.0,-1.0,0.0
498,69.2,94.8,85.6,84.2,8.4,-1.0,-1.0,-1.0,-1.0,0.0
500,68.7,102.0,94.4,88.5,11.6,-1.0,-1.0,-1.0,-1.0,0.0
502,69.0,117.2,87.9,91.0,15.7,-1.0,-1.0,-1.0,-1.0,0.0
504,70.4,103.2,84.4,85.7,10.5,-1.0,-1.0,-1.0,-1.0,0.0
506,60.3,116.5,84.1,85.8,18.9,-1.0,-1.0,-1.0,-1.0,0.0
508,64.8,106.2,83.9,86.5,14.2,-1.0,-1.0,-1.0,-1.0,0.0
510,60.6,98.6,89.4,85.2,13.3,-1.0,-1.0,-1.0,-1.0,0.0
512,60.0,116.6,89.9,88.3,18.0,-1.0,-1.0,-1.0,-1.0,0.0
514,61.9,123.6,84.5,89.3,19.9,-1.0,-1.0,-1.0,-1.0,0.0
516,60.7,130.6,88.9,92.9,22.6,-1.0,-1.0,-1.0,-1.0,0.0
518,54.4,129.0,91.1,90.6,23.7,-1.0,-1.0,-1.0,-1.0,0.0
520,58.9,132.0,89.4,92.1,23.3,-1.0,-1.0,-1.0,-1.0,0.0
522,54.7,135.9,88.0,91.6,25.9,-1.0,-1.0,-1.0,-1.0,0.0
524,54.6,137.8,94.1,93.7,26.6,-1.0,-1.0,-1.0,-1.0,0.0
526,55.3,138.7,84.5,88.4,28.1,-1.0,-1.0,-1.0,-1.0,0.0
528,65.1,140.4,91.6,93.5,26.8,-1.0,-1.0,-1.0,-1.0,0.0
530,66.0,136.9,92.7,95.2,25.7,-1.0,-1.0,-1.0,-1.0,0.0
532,62.2,126.3,91.1,92.6,26.5,-1.0,-1.0,-1.0,-1.0,0.0
534,61.8,131.7,81.1,91.4,28.1,-1.0,-1.0,-1.0,-1.0,0.0
536,65.9,118.0,82.7,90.0,23.0,-1.0,-1.0,-1.0,-1.0,0.0
538,65.0,116.0,75.7,86.5,21.0,-1.0,-1.0,-1.0,-1.0,0.0
540,69.6,121.5,71.0,89.2,23.2,-1.0,-1.0,-1.0,-1.0,0.0
542,64.7,123.0,69.7,87.9,24.7,-1.0,-1.0,-1.0,-1.0,0.0
544,67.9,129.1,71.2,92.7,28.1,-1.0,-1.0,-1.0,-1.0,0.0
546,64.5,132.7,68.0,91.4,30.3,-1.0,-1.0,-1.0,-1.0,0.0
548,62.0,125.1,69.2,88.8,27.2,-1.0,-1.0,-1.0,-1.0,0.0
550,63.4,123.9,80.4,92.0,26.1,-1.0,-1.0,-1.0,-1.0,0.0
552,68.2,125.5,81.7,94.2,23.5,-1.0,-1.0,-1.0,-1.0,0.0
554,65.4,126.1,91.4,93.5,25.4,-1.0,-1.0,-1.0,-1.0,0.0
556,64.1,123.3,101.2,96.5,23.4,-1.0,-1.0,-1.0,-1.0,0.0
558,64.2,125.8,100.4,98.0,23.2,-1.0,-1.0,-1.0,-1.0,0.0
560,61.7,132.7,98.0,98.1,25.3,-1.0,-1.0,-1.0,-1.0,0.0
562,69.2,133.3,96.5,99.1,22.6,-1.0,-1.0,-1.0,-1.0,0.0
564,70.8,130.1,99.6,101.2,23.0,-1.0,-1.0,-1.0,-1.0,0.0
566,67.5,137.4,98.8,102.2,23.8,-1.0,-1.0,-1.0,-1.0,0.0
568,69.0,122.1,95.9,97.1,19.4,-1.0,-1.0,-1.0,-1.0,0.0
570,71.5,125.9,109.4,102.0,18.5,-1.0,-1.0,-1.0,-1.0,0.0
572,68.6,120.5,105.4,100.0,18.1,-1.0,-1.0,-1.0,-1.0,0.0
574,75.7,122.6,96.8,101.7,16.8,-1.0,-1.0,-1.0,-1.0,0.0
576,65.1,127.6,102.4,101.4,21.3,-1.0,-1.0,-1.0,-1.0,0.0
578,71.0,123.0,95.4,100.7,18.9,-1.0,-1.0,-1.0,-1.0,0.0
580,74.2,124.4,102.0,97.5,18.6,-1.0,-1.0,-1.0,-1.0,0.0
582,78.4,127.6,93.5,98.5,18.5,-1.0,-1.0,-1.0,-1.0,0.0
584,77.3,131.2,88.4,99.6,20.7,-1.0,-1.0,-1.0,-1.0,0.0
586,85.8,129.8,94.2,101.5,16.7,-1.0,-1.0,-1.0,-1.0,0.0
588,78.0,133.4,88.8,97.6,20.2,-1.0,-1.0,-1.0,-1.0,0.0
590,78.3,132.5,94.5,98.2,19.0,-1.0,-1.0,-1.0,-1.0,0.0
592,76.9,138.0,101.3,101.5,20.5,-1.0,-1.0,-1.0,-1.0,0.0
594,77.6,141.0,103.2,104.8,20.6,-1.0,-1.0,-1.0,-1.0,0.0
596,63.1,136.8,105.4,102.4,23.5,-1.0,-1.0,-1.0,-1.0,0.0
598,66.0,142.4,103.6,104.0,24.2,-1.0,-1.0,-1.0,-1.0,0.0
600,69.0,144.7,102.5,106.1,24.2,-1.0,-1.0,-1.0,-1.0,0.0
602,58.1,150.3,110.0,107.8,29.3,-1.0,-1.0,-1.0,-1.0,0.0
604,58.8,156.0,103.4,107.3,31.2,-1.0,-1.0,-1.0,-1.0,0.0
606,60.0,159.9,107.0,110.6,32.3,-1.0,-1.0,-1.0,-1.0,0.0
608,50.8,157.4,101.1,106.9,34.9,-1.0,-1.0,-1.0,-1.0,0.0
610,50.3,157.5,102.3,105.0,34.8,-1.0,-1.0,-1.0,-1.0,0.0
612,54.3,167.7,109.3,110.3,37.3,-1.0,-1.0,-1.0,-1.0,0.0
614,54.9,168.1,113.9,113.7,36.6,-1.0,-1.0,-1.0,-1.0,0.0
616,57.0,168.4,119.9,113.1,36.1,-1.0,-1.0,-1.0,-1.0,0.0
618,69.4,162.8,105.4,112.5,30.2,-1.0,-1.0,-1.0,-1.0,0.0
620,82.1,160.6,111.5,115.4,25.7,-1.0,-1.0,-1.0,-1.0,0.0
622,74.4,167.2,121.5,118.8,30.2,-1.0,-1.0,-1.0,-1.0,0.0
624,86.8,162.0,120.4,119.2,25.0,-1.0,-1.0,-1.0,-1.0,0.0
626,83.6,140.8,106.6,111.1,20.3,-1.0,-1.0,-1.0,-1.0,0.0
628,94.1,137.5,112.9,114.3,14.1,-1.0,-1.0,-1.0,-1.0,0.0
630,94.4,134.6,109.0,109.9,13.8,-1.0,-1.0,-1.0,-1.0,0.0
632,93.5,133.5,108.8,110.7,13.5,-1.0,-1.0,-1.0,-1.0,0.0
634,104.2,139.5,108.0,114.4,13.2,-1.0,-1.0,-1.0,-1.0,0.0
636,103.4,133.1,109.5,115.0,11.3,-1.0,-1.0,-1.0,-1.0,0.0
638,95.6,127.2,105.4,109.7,10.7,-1.0,-1.0,-1.0,-1.0,0.0
640,108.1,124.9,116.4,115.5,6.3,-1.0,-1.0,-1.0,-1.0,0.0
642,111.2,125.3,114.7,117.0,5.3,-1.0,-1.0,-1.0,-1.0,0.0
644,110.8,127.3,120.2,119.6,5.6,-1.0,-1.0,-1.0,-1.0,0.0
646,104.0,120.5,114.5,113.8,6.3,-1.0,-1.0,-1.0,-1.0,0.0
648,102.2,123.2,107.2,110.6,7.3,-1.0,-1.0,-1.0,-1.0,0.0
650,96.3,120.8,107.6,109.5,8.7,-1.0,-1.0,-1.0,-1.0,0.0
652,86.4,129.8,113.4,110.5,14.3,-1.0,-1.0,-1.0,-1.0,0.0
654,94.6,133.7,110.1,112.5,12.9,-1.0,-1.0,-1.0,-1.0,0.0
656,93.9,132.1,114.8,113.7,13.0,-1.0,-1.0,-1.0,-1.0,0.0
658,95.4,125.5,107.1,109.9,11.3,-1.0,-1.0,-1.0,-1.0,0.0
660,96.2,128.8,120.4,116.2,11.2,-1.0,-1.0,-1.0,-1.0,0.0
662,106.6,141.2,118.4,120.4,13.2,-1.0,-1.0,-1.0,-1.0,0.0
664,95.7,138.4,120.1,120.5,15.0,-1.0,-1.0,-1.0,-1.0,0.0
666,81.2,137.8,119.3,116.1,19.2,-1.0,-1.0,-1.0,-1.0,0.0
668,81.8,143.0,118.3,118.9,22.6,-1.0,-1.0,-1.0,-1.0,0.0
670,71.5,147.6,114.4,118.0,28.2,-1.0,-1.0,-1.0,-1.0,0.0
672,70.5,160.8,118.2,120.4,32.1,-1.0,-1.0,-1.0,-1.0,0.0
674,82.2,160.0,125.1,124.2,27.3,-1.0,-1.0,-1.0,-1.0,0.0
676,91.1,157.3,129.2,123.1,22.8,-1.0,-1.0,-1.0,-1.0,0.0
678,102.7,163.4,130.8,128.5,22.8,-1.0,-1.0,-1.0,-1.0,0.0
680,102.8,165.2,117.0,125.0,22.5,-1.0,-1.0,-1.0,-1.0,0.0
682,106.0,175.9,112.9,126.7,26.4,-1.0,-1.0,-1.0,-1.0,0.0
684,100.4,165.8,118.0,128.3,23.3,-1.0,-1.0,-1.0,-1.0,0.0
686,96.2,155.3,120.8,123.9,22.4,-1.0,-1.0,-1.0,-1.0,0.0
688,93.2,145.8,104.6,117.3,22.2,-1.0,-1.0,-1.0,-1.0,0.0
690,91.2,142.4,102.8,114.3,19.9,-1.0,-1.0,-1.0,-1.0,0.0
692,94.5,140.2,104.2,113.4,18.7,-1.0,-1.0,-1.0,-1.0,0.0
694,84.0,138.0,105.6,110.8,20.0,-1.0,-1.0,-1.0,-1.0,0.0
696,92.5,131.0,106.6,111.3,16.1,-1.0,-1.0,-1.0,-1.0,0.0
698,81.6,128.6,100.1,105.6,18.2,-1.0,-1.0,-1.0,-1.0,0.0
700,75.5,134.2,96.6,106.3,23.4,-1.0,-1.0,-1.0,-1.0,0.0
702,79.0,125.8,95.9,102.3,19.3,-1.0,-1.0,-1.0,-1.0,0.0
704,76.4,132.7,96.2,105.5,22.5,-1.0,-1.0,-1.0,-1.0,0.0
706,80.3,123.9,94.1,101.8,17.5,-1.0,-1.0,-1.0,-1.0,0.0
708,78.2,125.5,88.3,99.1,18.6,-1.0,-1.0,-1.0,-1.0,0.0
710,65.4,125.6,91.1,96.2,21.6,-1.0,-1.0,-1.0,-1.0,0.0
712,55.0,122.6,90.1,94.3,24.1,-1.0,-1.0,-1.0,-1.0,0.0
714,65.3,123.4,96.4,99.6,21.2,-1.0,-1.0,-1.0,-1.0,0.0
716,78.5,120.4,105.2,104.3,14.5,-1.0,-1.0,-1.0,-1.0,0.0
718,75.0,127.8,107.4,105.0,19.4,-1.0,-1.0,-1.0,-1.0,0.0
720,82.8,135.7,108.9,110.7,20.6,-1.0,-1.0,-1.0,-1.0,0.0
722,98.2,134.4,112.5,116.3,15.2,-1.0,-1.0,-1.0,-1.0,0.0
724,99.4,141.8,111.5,118.3,17.9,-1.0,-1.0,-1.0,-1.0,0.0
726,91.2,141.0,122.7,118.1,20.6,-1.0,-1.0,-1.0,-1.0,0.0
728,91.8,144.4,110.5,117.4,21.5,-1.0,-1.0,-1.0,-1.0,0.0
730,99.0,147.4,115.8,120.8,20.6,-1.0,-1.0,-1.0,-1.0,0.0
732,96.3,147.8,114.1,120.3,20.5,-1.0,-1.0,-1.0,-1.0,0.0
734,105.0,157.6,116.9,125.3,20.4,-1.0,-1.0,-1.0,-1.0,0.0
736,100.9,162.5,119.5,127.4,23.5,-1.0,-1.0,-1.0,-1.0,0.0
738,95.6,160.1,116.3,124.8,23.2,-1.0,-1.0,-1.0,-1.0,0.0
740,94.2,169.3,114.9,124.8,28.2,-1.0,-1.0,-1.0,-1.0,0.0
742,84.9,170.2,100.2,119.4,32.2,-1.0,-1.0,-1.0,-1.0,0.0
744,92.6,162.5,103.2,118.4,27.8,-1.0,-1.0,-1.0,-1.0,0.0
746,70.0,157.2,101.4,111.5,32.4,-1.0,-1.0,-1.0,-1.0,0.0
748,64.3,151.6,100.0,108.5,29.8,-1.0,-1.0,-1.0,-1.0,0.0
750,63.2,141.5,111.8,110.9,28.1,-1.0,-1.0,-1.0,-1.0,0.0
752,62.8,136.6,116.6,112.2,26.5,-1.0,-1.0,-1.0,-1.0,0.0
754,50.9,138.2,126.1,113.7,32.5,-1.0,-1.0,-1.0,-1.0,0.0
756,54.2,142.1,126.5,114.7,32.0,-1.0,-1.0,-1.0,-1.0,0.0
758,51.9,146.2,134.7,118.8,34.8,-1.0,-1.0,-1.0,-1.0,0.0
760,42.7,144.6,136.5,115.1,37.8,-1.0,-1.0,-1.0,-1.0,0.0
762,41.7,148.6,132.4,113.3,38.7,-1.0,-1.0,-1.0,-1.0,0.0
764,43.0,144.0,128.6,111.7,37.0,-1.0,-1.0,-1.0,-1.0,0.0
766,43.3,145.4,138.2,114.9,38.0,-1.0,-1.0,-1.0,-1.0,0.0
768,43.4,153.3,136.6,116.9,39.6,-1.0,-1.0,-1.0,-1.0,0.0
770,55.8,150.6,132.5,118.7,33.6,-1.0,-1.0,-1.0,-1.0,0.0
772,56.6,146.6,126.2,118.9,33.0,-1.0,-1.0,-1.0,-1.0,0.0
774,70.4,163.1,127.2,125.1,31.9,-1.0,-1.0,-1.0,-1.0,0.0
776,81.2,159.7,119.3,122.7,29.4,-1.0,-1.0,-1.0,-1.0,0.0
778,91.9,160.7,110.9,124.5,26.3,-1.0,-1.0,-1.0,-1.0,0.0
780,104.0,155.0,116.4,126.6,19.9,-1.0,-1.0,-1.0,-1.0,0.0
782,97.9,155.0,121.8,128.2,20.3,-1.0,-1.0,-1.0,-1.0,0.0
784,99.5,158.2,123.0,127.4,22.5,-1.0,-1.0,-1.0,-1.0,0.0
786,96.7,148.3,121.3,124.9,20.5,-1.0,-1.0,-1.0,-1.0,0.0
788,101.2,147.8,122.9,127.0,16.9,-1.0,-1.0,-1.0,-1.0,0.0
790,112.7,142.1,132.2,128.3,12.8,-1.0,-1.0,-1.0,-1.0,0.0
792,107.1,144.6,132.4,129.0,14.6,-1.0,-1.0,-1.0,-1.0,0.0
794,116.7,153.1,122.2,128.4,13.1,-1.0,-1.0,-1.0,-1.0,0.0
796,119.9,149.3,123.4,128.5,10.6,-1.0,-1.0,-1.0,-1.0,0.0
798,109.7,148.0,121.4,125.8,12.9,-1.0,-1.0,-1.0,-1.0,0.0
800,104.5,151.7,121.6,124.8,15.6,-1.0,-1.0,-1.0,-1.0,0.0
802,103.5,160.2,127.1,127.0,19.9,-1.0,-1.0,-1.0,-1.0,0.0
804,107.3,156.2,118.0,123.6,17.1,-1.0,-1.0,-1.0,-1.0,0.0
806,98.0,148.0,115.1,118.6,16.3,-1.0,-1.0,-1.0,-1.0,0.0
808,98.1,146.0,120.9,120.8,16.0,-1.0,-1.0,-1.0,-1.0,0.0
810,108.0,138.3,122.8,121.8,11.4,-1.0,-1.0,-1.0,-1.0,0.0
812,109.8,141.3,129.8,126.1,13.3,-1.0,-1.0,-1.0,-1.0,0.0
814,107.1,137.0,133.8,124.3,13.1,-1.0,-1.0,-1.0,-1.0,0.0
816,88.3,136.1,134.7,121.5,18.6,-1.0,-1.0,-1.0,-1.0,0.0
818,103.7,138.3,126.4,124.3,12.9,-1.0,-1.0,-1.0,-1.0,0.0
820,104.1,139.2,124.8,124.9,12.0,-1.0,-1.0,-1.0,-1.0,0.0
822,114.3,142.9,119.4,125.0,10.4,-1.0,-1.0,-1.0,-1.0,0.0
824,105.8,147.9,125.4,127.1,15.0,-1.0,-1.0,-1.0,-1.0,0.0
826,104.3,141.3,113.9,122.6,15.1,-1.0,-1.0,-1.0,-1.0,0.0
828,102.4,153.6,116.2,126.7,19.4,-1.0,-1.0,-1.0,-1.0,0.0
830,94.5,151.3,122.5,126.3,20.3,-1.0,-1.0,-1.0,-1.0,0.0
832,94.2,153.1,129.9,125.9,19.9,-1.0,-1.0,-1.0,-1.0,0.0
834,82.0,150.2,129.4,124.5,23.0,-1.0,-1.0,-1.0,-1.0,0.0
836,93.7,140.7,126.2,124.7,16.8,-1.0,-1.0,-1.0,-1.0,0.0
838,104.2,137.3,126.8,125.6,11.5,-1.0,-1.0,-1.0,-1.0,0.0
840,104.8,136.8,125.1,123.6,10.5,-1.0,-1.0,-1.0,-1.0,0.0
842,90.7,133.5,122.0,118.3,15.0,-1.0,-1.0,-1.0,-1.0,0.0
844,98.9,128.0,117.1,117.1,10.5,-1.0,-1.0,-1.0,-1.0,0.0
846,98.3,127.6,116.9,115.3,9.5,-1.0,-1.0,-1.0,-1.0,0.0
848,110.6,133.0,118.2,120.7,7.9,-1.0,-1.0,-1.0,-1.0,0.0
850,102.8,141.9,125.3,123.3,12.7,-1.0,-1.0,-1.0,-1.0,0.0
852,110.3,130.4,125.6,120.9,8.5,-1.0,-1.0,-1.0,-1.0,0.0
854,100.1,139.8,121.5,121.1,16.7,-1.0,-1.0,-1.0,-1.0,0.0
856,101.8,145.8,129.0,124.6,15.8,-1.0,-1.0,-1.0,-1.0,0.0
858,101.7,148.8,132.9,126.2,17.1,-1.0,-1.0,-1.0,-1.0,0.0
860,101.6,154.3,121.8,125.0,17.9,-1.0,-1.0,-1.0,-1.0,0.0
862,91.1,159.8,121.4,123.9,23.6,-1.0,-1.0,-1.0,-1.0,0.0
864,90.7,163.7,121.7,123.9,24.1,-1.0,-1.0,-1.0,-1.0,0.0
866,92.2,169.0,119.8,126.4,25.3,-1.0,-1.0,-1.0,-1.0,0.0
868,91.1,164.8,121.6,125.8,23.8,-1.0,-1.0,-1.0,-1.0,0.0
870,91.4,176.1,120.8,127.1,27.4,-1.0,-1.0,-1.0,-1.0,0.0
872,79.8,163.1,129.2,124.1,26.9,-1.0,-1.0,-1.0,-1.0,0.0
874,57.6,164.4,124.8,121.8,35.4,-1.0,-1.0,-1.0,-1.0,0.0
876,56.2,166.4,131.3,121.1,36.5,-1.0,-1.0,-1.0,-1.0,0.0
878,54.6,163.4,137.4,122.5,37.3,-1.0,-1.0,-1.0,-1.0,0.0
880,67.6,152.8,133.5,121.7,30.4,-1.0,-1.0,-1.0,-1.0,0.0
882,66.8,148.9,132.2,119.9,29.1,-1.0,-1.0,-1.0,-1.0,0.0
884,81.0,153.3,130.2,124.4,23.8,-1.0,-1.0,-1.0,-1.0,0.0
886,105.8,161.1,133.3,133.3,17.5,-1.0,-1.0,-1.0,-1.0,0.0
888,114.8,147.6,139.1,135.1,11.0,-1.0,-1.0,-1.0,-1.0,0.0
890,103.1,142.5,134.4,130.5,14.1,-1.0,-1.0,-1.0,-1.0,0.0
892,102.4,142.6,138.3,132.3,15.2,-1.0,-1.0,-1.0,-1.0,0.0
894,104.7,147.4,134.9,133.1,15.1,-1.0,-1.0,-1.0,-1.0,0.0
896,117.4,158.4,131.8,136.3,15.4,-1.0,-1.0,-1.0,-1.0,0.0
898,116.4,156.8,129.0,136.3,15.2,-1.0,-1.0,-1.0,-1.0,0.0
900,115.1,162.0,151.8,143.2,18.2,-1.0,-1.0,-1.0,-1.0,0.0
902,119.4,159.8,147.0,141.3,14.8,-1.0,-1.0,-1.0,-1.0,0.0
904,123.7,163.6,138.9,140.1,13.1,-1.0,-1.0,-1.0,-1.0,0.0
906,129.2,160.4,151.3,146.8,13.0,-1.0,-1.0,-1.0,-1.0,0.0
908,125.6,151.0,148.7,140.8,11.2,-1.0,-1.0,-1.0,-1.0,0.0
910,123.6,154.2,135.9,136.3,10.6,-1.0,-1.0,-1.0,-1.0,0.0
912,123.6,151.4,132.4,133.4,10.2,-1.0,-1.0,-1.0,-1.0,0.0
914,123.7,149.5,131.9,134.7,8.6,-1.0,-1.0,-1.0,-1.0,0.0
916,126.9,159.4,140.0,142.2,10.6,-1.0,-1.0,-1.0,-1.0,0.0
918,114.5,159.9,138.2,140.2,16.4,-1.0,-1.0,-1.0,-1.0,0.0
920,113.8,168.2,140.9,141.9,18.5,-1.0,-1.0,-1.0,-1.0,0.0
922,136.6,170.7,144.7,149.8,12.7,-1.0,-1.0,-1.0,-1.0,0.0
924,114.6,174.8,140.2,142.4,19.6,-1.0,-1.0,-1.0,-1.0,0.0
926,115.8,161.1,132.8,138.1,16.2,-1.0,-1.0,-1.0,-1.0,0.0
928,125.2,165.4,130.4,140.9,16.3,-1.0,-1.0,-1.0,-1.0,0.0
930,124.8,170.2,129.3,141.4,17.9,-1.0,-1.0,-1.0,-1.0,0.0
932,120.8,175.2,135.7,142.4,19.5,-1.0,-1.0,-1.0,-1.0,0.0
934,126.6,172.2,148.8,147.9,15.8,-1.0,-1.0,-1.0,-1.0,0.0
936,127.3,174.0,153.0,151.8,15.1,-1.0,-1.0,-1.0,-1.0,0.0
938,134.0,169.6,163.4,155.8,12.9,-1.0,-1.0,-1.0,-1.0,0.0
940,128.4,169.7,160.1,156.5,14.5,-1.0,-1.0,-1.0,-1.0,0.0
942,130.0,171.4,161.6,155.3,14.1,-1.0,-1.0,-1.0,-1.0,0.0
944,129.2,170.4,156.0,154.2,13.9,-1.0,-1.0,-1.0,-1.0,0.0
946,129.2,159.4,153.9,149.1,10.7,-1.0,-1.0,-1.0,-1.0,0.0
948,124.8,154.5,153.0,144.3,12.1,-1.0,-1.0,-1.0,-1.0,0.0
950,124.8,165.6,162.1,150.0,17.4,-1.0,-1.0,-1.0,-1.0,0.0
952,121.8,164.8,154.6,149.5,15.1,-1.0,-1.0,-1.0,-1.0,0.0
954,99.8,163.2,153.4,144.0,23.0,-1.0,-1.0,-1.0,-1.0,0.0
956,110.8,165.7,161.0,149.4,20.4,-1.0,-1.0,-1.0,-1.0,0.0
958,102.7,166.6,156.8,146.4,23.0,-1.0,-1.0,-1.0,-1.0,0.0
960,104.1,165.4,154.7,146.5,21.9,-1.0,-1.0,-1.0,-1.0,0.0
962,112.9,167.1,152.6,148.8,19.8,-1.0,-1.0,-1.0,-1.0,0.0
964,113.8,173.1,154.3,149.8,19.5,-1.0,-1.0,-1.0,-1.0,0.0
966,112.9,168.1,150.8,146.2,19.3,-1.0,-1.0,-1.0,-1.0,0.0
968,113.4,160.4,150.2,144.2,17.3,-1.0,-1.0,-1.0,-1.0,0.0
970,125.7,165.6,141.7,144.1,13.0,-1.0,-1.0,-1.0,-1.0,0.0
972,125.2,165.7,140.6,142.8,13.9,-1.0,-1.0,-1.0,-1.0,0.0
974,125.7,157.2,144.6,142.8,10.2,-1.0,-1.0,-1.0,-1.0,0.0
976,131.4,151.8,139.5,142.2,8.1,-1.0,-1.0,-1.0,-1.0,0.0
978,120.4,153.0,136.4,137.2,11.6,-1.0,-1.0,-1.0,-1.0,0.0
980,117.9,147.5,145.8,137.8,11.7,-1.0,-1.0,-1.0,-1.0,0.0
982,118.8,146.1,133.0,132.9,10.3,-1.0,-1.0,-1.0,-1.0,0.0
984,112.7,142.8,131.4,128.0,11.1,-1.0,-1.0,-1.0,-1.0,0.0
986,117.5,141.8,125.9,127.4,9.4,-1.0,-1.0,-1.0,-1.0,0.0
988,103.2,146.8,116.4,124.5,16.4,-1.0,-1.0,-1.0,-1.0,0.0
990,111.0,144.6,127.5,127.5,12.4,-1.0,-1.0,-1.0,-1.0,0.0
992,112.8,153.8,128.6,128.2,14.5,-1.0,-1.0,-1.0,-1.0,0.0
994,120.5,168.0,125.7,132.9,17.7,-1.0,-1.0,-1.0,-1.0,0.0
996,115.4,169.1,126.7,135.1,18.5,-1.0,-1.0,-1.0,-1.0,0.0
998,113.7,155.7,135.4,135.8,16.5,-1.0,-1.0,-1.0,-1.0,0.0


==> data/dqn_breakout_small3.csv <==
iteration,dev1_min,dev1_max,dev1_median,dev1_avg,dev1_std
0,0.0,11.0,0.0,2.2,4.4
2,0.0,10.0,0.0,2.0,4.0
4,0.0,10.4,0.0,2.1,4.2
6,0.0,9.0,0.0,1.9,3.6
8,0.0,8.2,0.0,1.7,3.3
10,0.0,6.7,1.0,1.8,2.5
12,0.1,7.4,0.8,1.9,2.8
14,0.2,6.4,0.9,1.9,2.3
16,0.3,6.3,0.8,1.9,2.2
18,0.3,6.2,0.8,2.0,2.2
20,0.7,6.1,0.9,2.1,2.1
22,0.7,5.6,0.8,1.9,1.9
24,0.7,5.6,1.6,2.2,1.8
26,1.1,5.3,2.0,2.5,1.5
28,1.6,5.3,2.3,2.7,1.3
30,2.0,4.8,2.7,2.9,1.0
32,2.2,4.8,3.4,3.4,0.9
34,2.5,5.3,4.1,3.8,1.0
36,2.6,5.3,4.1,4.0,1.0
38,3.5,5.7,4.1,4.5,0.9
40,3.9,6.2,4.8,4.9,0.9
42,4.2,7.2,4.8,5.3,1.1
44,4.7,8.0,5.1,5.7,1.2
46,4.7,9.2,5.6,6.1,1.6
48,4.9,10.2,5.7,6.6,1.9
50,5.2,11.1,6.6,7.1,2.1
52,5.0,11.6,6.6,7.4,2.3
54,4.8,12.0,6.8,7.6,2.5
56,5.0,12.4,6.8,7.8,2.5
58,5.8,13.0,7.0,8.0,2.6
60,6.2,13.9,7.4,8.5,2.8
62,6.4,15.4,7.0,8.7,3.4
64,6.6,16.6,7.4,9.0,3.8
66,6.6,16.8,7.5,9.3,3.8
68,7.3,17.5,7.5,9.6,4.0
70,7.3,17.4,8.2,9.8,3.8
72,7.6,18.9,8.0,10.2,4.4
74,7.5,19.9,8.0,10.5,4.7
76,7.1,20.8,8.0,10.6,5.2
78,7.0,21.8,8.4,11.1,5.5
80,7.5,22.8,8.4,11.5,5.8
82,7.4,24.5,8.7,11.9,6.4
84,8.3,25.3,8.6,12.4,6.6
86,8.3,26.1,8.9,12.8,6.8
88,7.8,27.0,8.9,13.1,7.2
90,7.4,27.3,8.7,13.1,7.4
92,7.8,27.6,9.2,13.3,7.4
94,7.4,28.6,8.9,13.4,7.9
96,8.3,29.4,9.0,13.7,8.1
98,7.8,30.0,9.2,13.8,8.3
100,7.8,32.1,9.6,14.5,9.0
102,7.4,31.4,9.6,14.3,8.8
104,7.4,30.8,9.6,14.4,8.7
106,7.1,30.7,9.2,14.3,8.9
108,7.1,29.6,9.7,14.1,8.4
110,7.5,29.6,9.7,14.3,8.3
112,8.1,31.1,9.2,14.7,8.8
114,7.5,31.0,8.8,14.5,9.0
116,7.1,31.0,8.8,14.5,9.1
118,7.6,30.7,9.2,14.9,8.9
120,7.0,29.3,9.3,14.9,8.8
122,7.0,27.5,8.9,14.5,8.4
124,6.6,28.0,8.9,14.5,8.7
126,6.6,27.9,8.5,14.4,8.7
128,7.3,28.0,8.5,14.6,8.6
130,7.3,29.3,8.0,14.8,9.1
132,7.3,28.9,8.4,14.9,8.9
134,7.3,27.8,8.4,14.7,8.7
136,7.3,27.2,8.3,14.4,8.5
138,7.3,27.0,8.3,14.5,8.3
140,8.2,28.4,8.3,14.8,8.4
142,7.8,28.1,8.6,14.6,8.2
144,8.0,29.0,8.7,14.8,8.3
146,8.0,29.6,8.8,14.8,8.5
148,8.1,28.6,8.9,14.9,8.2
150,8.0,29.2,9.1,15.2,8.4
152,8.0,28.1,9.1,14.8,8.0
154,8.0,28.3,8.8,14.7,8.1
156,8.4,28.3,9.2,14.8,7.9
158,8.6,28.8,9.0,15.2,8.2
160,8.4,29.4,8.6,15.0,8.4
162,8.6,28.2,8.7,14.9,8.1
164,8.6,26.2,9.6,14.8,7.4
166,7.7,25.9,9.0,14.8,7.7
168,7.3,27.4,8.9,15.0,8.4
170,8.1,28.9,9.0,15.6,8.8
172,8.0,28.2,9.2,15.6,8.5
174,8.4,28.8,9.6,15.7,8.4
176,8.0,28.8,9.6,15.8,8.5
178,8.0,29.7,10.0,16.2,8.8
180,8.0,29.1,10.0,16.0,8.4
182,7.4,28.8,10.0,15.7,8.4
184,7.4,29.2,10.6,15.8,8.3
186,7.8,28.0,10.2,15.7,8.0
188,7.4,29.6,10.1,15.8,8.7
190,7.2,30.6,10.0,15.9,9.1
192,7.7,29.8,10.5,15.9,8.6
194,7.2,28.2,10.0,15.2,8.3
196,6.8,28.6,10.0,14.9,8.4
198,7.7,28.6,10.0,15.1,8.3
200,7.7,27.6,9.9,14.7,7.9
202,8.0,26.4,9.4,14.4,7.5
204,8.0,27.3,9.0,14.7,8.0
206,8.0,27.2,8.8,14.7,8.1
208,7.6,28.4,8.8,15.2,8.7
210,7.4,30.1,8.5,15.5,9.5
212,7.0,31.1,8.4,15.6,9.8
214,7.8,29.0,8.9,15.6,9.0
216,7.9,30.3,8.4,15.6,9.4
218,8.3,31.3,8.9,16.0,9.5
220,8.4,32.2,9.3,16.5,9.6
222,8.4,32.8,9.7,16.7,9.9
224,8.4,33.8,9.7,16.8,10.2
226,8.5,34.0,9.7,17.0,10.3
228,8.5,35.1,9.7,17.2,10.6
230,8.1,34.8,9.7,17.0,10.5
232,8.1,36.8,9.3,17.2,11.2
234,8.4,35.7,9.3,17.0,10.7
236,8.8,34.9,9.0,16.8,10.4
238,8.4,35.2,9.0,16.8,10.6
240,8.8,36.4,9.6,17.3,10.9
242,8.6,36.6,9.1,17.4,11.2
244,8.2,36.0,9.1,17.2,11.1
246,8.3,34.2,9.2,16.9,10.5
248,8.0,32.8,9.0,16.5,10.1
250,8.5,33.7,8.9,16.7,10.3
252,8.4,33.2,8.9,16.6,10.2
254,7.6,33.1,9.3,16.5,10.3
256,8.0,33.6,8.9,16.4,10.4
258,7.3,33.6,9.2,16.2,10.5
260,8.1,33.4,8.7,16.0,10.1
262,7.7,33.2,8.7,15.9,10.2
264,7.7,31.8,9.2,15.7,9.7
266,7.8,29.5,9.2,15.4,8.9
268,7.2,29.9,9.2,15.5,9.4
270,7.4,30.8,8.7,15.7,9.8
272,6.9,31.1,9.1,16.1,10.4
274,7.3,32.1,8.6,16.5,10.6
276,6.9,32.8,8.5,16.7,11.0
278,6.4,32.4,8.5,17.0,11.3
280,7.1,32.9,9.0,17.5,11.2
282,7.9,31.7,8.8,17.0,10.6
284,7.4,29.8,8.8,16.6,10.4
286,7.9,29.3,8.7,16.6,10.0
288,7.9,30.4,9.2,17.0,10.5
290,7.4,30.3,8.4,16.6,10.5
292,7.9,31.9,8.4,16.8,10.6
294,7.8,32.4,8.9,16.8,10.6
296,7.8,31.6,8.7,16.4,10.1
298,7.4,31.4,9.1,15.9,9.7
300,7.8,29.7,9.6,15.8,9.0
302,7.4,30.3,10.0,15.9,9.2
304,7.4,29.5,10.0,15.4,8.7
306,7.3,30.6,10.1,15.7,9.1
308,6.9,31.1,10.1,15.8,9.3
310,7.3,31.8,10.1,16.2,9.6
312,7.2,31.0,9.7,16.1,9.6
314,7.6,29.4,10.1,15.9,8.9
316,7.2,29.1,10.1,15.6,8.6
318,7.6,27.9,10.0,15.4,8.3
320,8.1,26.1,9.5,15.2,7.8
322,8.5,27.6,9.5,15.7,8.3
324,8.6,29.0,9.2,15.9,8.7
326,8.8,29.2,9.1,16.2,8.9
328,8.2,29.6,9.1,16.0,9.1
330,7.3,27.9,9.5,15.5,8.8
332,7.3,28.4,10.0,15.8,9.4
334,7.2,28.8,10.0,16.0,9.4
336,6.8,29.3,9.7,15.7,9.4
338,6.4,31.8,9.6,16.3,10.2
340,6.4,31.0,10.0,16.6,10.3
342,6.1,32.7,10.0,16.8,10.8
344,6.2,31.8,10.4,16.8,10.4
346,6.7,31.9,10.4,16.9,10.3
348,6.2,32.5,10.4,17.1,10.7
350,6.2,31.0,10.4,16.9,10.4
352,6.7,29.9,10.4,16.7,10.0
354,7.6,31.1,10.3,17.5,10.4
356,8.0,31.4,9.8,17.6,10.5
358,8.4,31.2,9.8,17.5,10.2
360,9.0,31.5,10.1,17.9,10.3
362,8.7,32.0,10.2,18.1,10.6
364,8.7,32.4,10.2,18.1,10.7
366,8.6,33.7,10.2,18.3,11.0
368,8.6,36.0,9.8,18.5,11.7
370,8.2,35.9,9.8,18.4,11.9
372,7.8,35.6,9.8,18.2,11.7
374,7.8,36.0,9.8,18.2,11.7
376,7.3,37.2,9.8,18.2,11.9
378,7.7,36.9,10.0,18.2,11.7
380,7.6,36.8,10.4,18.3,11.7
382,7.6,36.5,10.4,18.1,11.5
384,7.6,36.4,10.1,17.8,11.5
386,7.8,35.0,9.8,17.4,10.8
388,8.2,35.7,9.8,17.7,11.1
390,8.6,35.4,9.6,17.6,11.0
392,8.6,33.7,9.6,17.4,10.5
394,8.8,32.2,9.6,17.1,9.9
396,9.0,31.8,9.2,17.2,10.0
398,8.8,31.4,9.4,17.0,9.8
400,8.2,29.4,9.9,16.5,9.5
402,8.1,29.7,9.4,16.2,9.4
404,7.6,29.7,9.5,15.8,9.2
406,7.6,28.1,9.5,15.6,8.9
408,7.6,28.5,9.5,15.4,8.9
410,7.4,28.2,10.0,15.6,8.9
412,6.9,27.2,9.8,15.4,8.8
414,6.6,28.0,9.8,15.6,9.2
416,7.4,29.2,9.0,15.6,9.0
418,7.9,29.6,8.5,15.8,9.4
420,7.4,30.0,8.7,16.0,9.7
422,7.8,29.7,8.7,16.0,9.5
424,7.8,31.3,9.3,16.6,10.0
426,7.8,32.2,9.8,16.9,10.4
428,7.4,33.0,9.8,17.1,10.8
430,6.6,33.6,9.8,17.0,11.2
432,7.1,34.3,9.4,17.3,11.5
434,7.5,33.5,9.0,17.1,11.3
436,7.5,33.8,9.2,17.5,11.5
438,7.4,31.6,9.2,16.7,10.5
440,7.4,30.0,9.2,16.5,10.0
442,7.4,28.0,9.2,16.2,9.6
444,7.6,28.0,9.7,16.0,9.3
446,6.8,30.6,9.7,16.3,10.1
448,6.5,30.0,9.7,15.9,9.9
450,6.0,30.1,9.2,15.6,10.0
452,6.0,31.5,9.7,16.4,10.8
454,6.9,30.0,9.2,16.2,10.1
456,6.1,32.1,8.8,16.5,10.9
458,5.8,32.4,9.2,16.6,11.1
460,5.9,33.6,9.2,17.1,11.6
462,6.3,34.1,9.2,17.0,11.8
464,6.3,36.9,9.1,17.9,12.9
466,6.3,36.2,9.0,17.7,12.6
468,6.3,39.0,9.0,18.1,13.4
470,6.9,39.0,9.0,18.6,13.3
472,7.6,38.2,8.6,18.4,12.8
474,7.6,37.2,8.9,18.2,12.3
476,7.6,36.7,8.9,17.7,11.9
478,7.7,37.4,9.2,17.9,12.0
480,8.1,35.6,9.7,17.8,11.1
482,8.5,35.3,10.1,18.0,10.9
484,8.9,35.0,10.2,17.8,10.6
486,8.4,34.9,10.2,17.6,10.7
488,8.4,36.8,10.2,17.9,11.3
490,8.4,37.6,9.7,18.0,11.6
492,9.3,39.0,9.3,18.2,11.9
494,8.8,36.9,9.3,17.8,11.3
496,8.8,36.5,9.3,17.9,11.3
498,8.8,36.0,9.8,18.0,11.1
500,8.4,37.4,9.8,18.2,11.8
502,8.8,37.0,10.2,18.1,11.4
504,8.4,36.3,10.2,18.1,11.5
506,8.4,36.5,10.2,18.3,11.7
508,8.0,35.5,10.0,18.1,11.6
510,8.0,37.0,10.5,18.5,12.0
512,8.0,37.5,10.5,19.0,12.3
514,8.4,36.2,10.5,18.7,12.0
516,8.4,35.0,10.5,18.7,11.5
518,8.0,34.2,10.0,18.7,11.8
520,8.4,34.2,10.0,18.9,11.9
522,8.4,35.1,10.0,19.0,12.2
524,8.5,34.6,10.0,19.3,12.3
526,8.5,35.5,9.9,19.6,12.7
528,9.0,36.0,9.9,19.7,12.7
530,9.2,36.3,9.9,20.0,12.9
532,9.2,37.6,9.4,20.2,13.2
534,9.0,39.3,10.1,20.4,13.6
536,8.5,39.8,10.1,20.4,13.7
538,9.0,38.3,9.7,20.1,13.3
540,8.7,39.1,9.7,19.9,13.4
542,8.7,39.0,9.4,20.1,13.5
544,8.7,40.2,9.2,19.7,13.5
546,8.5,38.6,9.2,19.1,12.9
548,8.3,37.0,9.2,18.5,12.4
550,8.0,38.0,9.2,18.2,12.5
552,7.5,39.9,9.2,18.4,13.0
554,7.1,38.6,9.2,17.7,12.7
556,6.7,37.2,9.7,17.4,12.1
558,7.1,35.5,9.7,17.1,11.5
560,7.4,33.6,9.2,16.7,10.7
562,7.4,32.7,9.3,16.6,10.5
564,7.5,32.6,9.3,16.8,10.7
566,7.1,32.2,9.8,16.8,10.6
568,6.6,32.1,9.6,16.6,10.6
570,7.1,33.6,9.2,17.0,11.1
572,7.5,35.8,9.3,17.7,11.5
574,7.9,35.4,9.3,17.7,11.5
576,7.7,35.6,9.3,18.0,11.7
578,8.1,34.8,8.8,17.6,11.4
580,8.2,33.6,8.8,17.4,11.0
582,8.2,34.0,8.9,17.6,11.2
584,8.1,35.9,8.9,17.6,11.6
586,8.0,36.2,8.5,17.5,11.7
588,8.0,37.3,8.9,17.7,11.9
590,8.0,39.6,8.9,18.1,12.6
592,7.9,40.8,9.8,18.4,12.9
594,7.4,40.9,9.8,18.5,13.1
596,7.1,39.5,9.4,18.1,12.8
598,7.5,38.8,8.8,17.9,12.4
600,7.5,38.5,8.8,17.9,12.5
602,7.9,40.2,8.6,18.3,13.0
604,8.4,40.6,9.0,18.7,13.0
606,7.9,42.6,9.1,19.0,13.8
608,7.9,41.2,9.1,18.8,13.3
610,7.9,41.9,9.1,19.0,13.8
612,8.0,42.5,9.5,19.3,13.9
614,8.0,41.2,9.1,18.8,13.4
616,7.6,39.2,9.1,18.3,12.8
618,8.0,37.9,9.1,17.8,11.9
620,7.8,36.9,9.1,17.5,11.7
622,7.8,37.1,9.5,17.9,11.8
624,7.8,37.7,9.7,17.7,11.9
626,7.9,37.7,9.6,17.7,12.0
628,7.9,37.7,10.0,17.8,11.9
630,7.9,39.1,10.0,18.0,12.3
632,7.9,39.0,9.8,17.8,12.2
634,8.4,38.5,9.8,17.9,11.9
636,8.8,36.4,9.4,17.4,11.1
638,8.4,36.6,9.0,17.2,11.2
640,7.9,37.6,9.4,17.6,11.7
642,8.4,38.4,9.4,17.9,11.9
644,7.9,39.3,9.0,17.8,12.4
646,8.2,40.0,8.7,17.8,12.5
648,8.2,40.2,9.0,17.9,12.5
650,7.8,39.8,9.6,18.4,12.6
652,7.2,40.1,9.6,18.0,12.7
654,7.6,37.3,9.4,17.4,11.6
656,8.1,38.0,9.9,17.7,11.8
658,8.1,38.3,9.9,18.0,12.1
660,8.1,39.3,9.4,17.9,12.3
662,7.2,41.1,9.0,18.2,13.3
664,7.6,42.1,9.0,18.3,13.4
666,8.1,41.4,8.6,18.1,13.1
668,8.1,42.3,9.0,18.5,13.4
670,7.6,40.3,8.7,17.9,12.8
672,7.8,40.4,8.7,18.0,12.8
674,7.8,38.8,8.9,17.4,12.1
676,7.3,39.4,9.2,17.2,12.4
678,7.5,39.0,9.2,17.0,12.2
680,6.8,39.8,9.2,16.7,12.7
682,6.6,38.9,9.6,16.3,12.3
684,6.4,39.7,9.7,16.3,12.6
686,6.7,38.7,9.3,16.3,12.2
688,7.2,38.6,9.9,16.7,12.0
690,7.5,37.3,9.8,16.5,11.4
692,7.3,36.2,9.8,16.3,11.1
694,7.5,35.4,9.7,16.0,10.7
696,7.6,36.5,9.6,16.3,11.1
698,8.0,33.6,9.6,15.7,9.8
700,8.5,35.2,9.6,16.2,10.2
702,8.6,34.7,9.8,16.3,10.0
704,9.0,31.3,9.8,15.9,8.8
706,9.0,30.9,9.8,16.3,8.9
708,9.0,31.1,9.8,16.4,9.0
710,9.0,29.6,10.2,16.1,8.4
712,8.6,30.4,10.2,16.0,8.7
714,8.5,29.7,10.2,15.6,8.5
716,9.0,29.2,10.3,15.8,8.2
718,9.0,31.1,10.5,16.1,8.7
720,9.0,30.8,10.9,16.4,8.7
722,8.7,32.1,11.0,16.7,9.2
724,8.2,35.4,11.0,17.3,10.5
726,8.2,35.6,11.0,17.4,10.6
728,8.3,38.6,10.6,17.8,11.8
730,7.8,41.0,10.6,18.0,12.6
732,7.8,42.0,10.6,18.3,12.9
734,8.3,43.3,10.6,18.7,13.3
736,8.0,43.4,10.6,18.5,13.5
738,8.4,43.9,10.6,19.0,13.6
740,8.2,45.7,10.6,19.2,14.4
742,8.2,47.0,10.6,19.6,14.9
744,8.2,47.6,10.6,19.6,15.1
746,8.2,46.5,10.2,19.1,14.7
748,8.6,48.5,10.2,19.7,15.3
750,8.4,48.1,10.2,19.4,15.2
752,8.4,46.8,10.0,19.1,14.7
754,8.4,45.3,10.5,18.8,14.0
756,7.6,42.0,10.4,18.1,12.9
758,7.6,42.1,10.4,17.9,13.0
760,8.0,40.7,10.4,17.9,12.3
762,8.0,42.3,10.4,18.1,12.9
764,8.2,41.9,10.4,17.9,12.7
766,7.7,40.9,10.4,17.7,12.3
768,7.8,39.4,10.4,17.4,11.8
770,7.7,39.3,10.4,17.3,11.9
772,8.2,37.1,10.8,17.0,10.9
774,8.2,38.9,10.8,17.4,11.5
776,8.7,39.0,10.8,17.8,11.6
778,8.8,38.4,10.5,17.7,11.4
780,8.8,38.8,10.5,17.8,11.5
782,8.4,37.8,10.6,17.7,11.1
784,7.9,38.3,10.1,17.6,11.4
786,7.9,39.1,10.0,17.8,11.8
788,7.5,40.9,10.0,18.2,12.6
790,7.5,41.2,10.0,18.4,12.7
792,7.3,41.2,10.5,18.3,12.7
794,7.8,41.6,10.1,18.3,12.8
796,8.2,41.5,9.7,18.5,12.9
798,8.2,39.5,9.3,17.9,12.1
800,8.2,39.1,9.2,17.8,12.1
802,8.2,39.1,9.1,17.6,12.0
804,8.4,41.2,9.2,18.1,12.8
806,8.0,42.6,9.2,18.2,13.5
808,7.6,46.4,9.7,19.2,14.8
810,7.6,46.8,10.1,19.3,14.9
812,7.6,44.9,10.1,19.0,14.2
814,8.0,43.3,10.1,18.7,13.4
816,8.0,44.2,10.1,18.8,13.8
818,8.2,45.0,10.6,19.1,14.1
820,8.2,45.7,10.6,19.3,14.4
822,7.7,46.9,10.2,19.3,14.9
824,8.2,48.0,10.2,19.7,15.2
826,7.8,48.7,10.6,19.7,15.5
828,7.6,49.2,10.6,19.5,15.7
830,8.1,47.9,10.5,19.5,15.1
832,7.8,47.8,10.5,19.5,15.0
834,8.3,45.3,10.5,18.9,14.1
836,8.0,45.0,10.5,18.6,14.1
838,7.8,47.9,10.5,19.3,15.2
840,7.8,48.2,10.5,19.2,15.3
842,7.8,46.8,10.5,19.2,14.7
844,7.8,45.9,10.5,19.0,14.3
846,7.8,44.8,10.5,18.8,13.9
848,8.3,44.9,10.8,19.0,13.8
850,7.9,43.7,10.8,18.7,13.5
852,8.3,45.0,10.4,19.0,14.0
854,8.2,43.1,10.0,18.7,13.4
856,8.2,41.8,10.1,18.2,12.9
858,8.6,41.6,10.1,18.2,12.7
860,8.6,40.8,10.1,18.0,12.4
862,8.8,41.6,10.1,18.4,12.6
864,8.3,39.0,10.1,17.8,11.8
866,8.5,39.6,10.1,17.7,12.0
868,8.5,39.0,10.0,17.7,11.8
870,8.8,42.5,9.6,18.2,13.0
872,8.8,43.4,9.6,18.4,13.4
874,8.8,44.9,9.2,18.5,14.0
876,9.2,45.0,9.6,18.9,13.8
878,8.8,44.4,9.6,18.6,13.6
880,9.1,46.1,10.0,19.1,14.2
882,9.1,46.9,10.0,19.4,14.5
884,9.1,46.8,9.9,19.3,14.5
886,9.1,47.4,9.6,19.4,14.8
888,9.1,48.8,9.6,19.7,15.3
890,9.1,47.6,9.5,19.6,14.9
892,8.8,46.4,9.4,19.2,14.5
894,9.1,46.6,9.4,19.2,14.5
896,8.6,45.8,9.6,19.0,14.3
898,8.6,44.3,9.8,18.8,13.7
900,8.2,42.7,9.8,18.6,13.4
902,7.8,44.8,9.4,18.9,14.3
904,7.8,42.8,9.8,18.7,13.5
906,8.2,43.2,9.8,18.9,13.6
908,7.4,45.4,9.8,19.3,14.6
910,7.4,46.8,9.8,19.6,15.2
912,7.4,46.4,9.8,19.8,15.2
914,7.4,48.3,10.0,20.3,15.9
916,6.9,47.8,10.0,19.9,15.6
918,6.8,50.0,10.1,20.4,16.4
920,6.8,48.2,10.1,20.2,15.8
922,6.8,46.2,9.7,19.7,15.1
924,7.2,48.9,9.7,20.3,15.8
926,7.2,48.1,10.2,20.2,15.5
928,7.2,52.1,10.2,21.0,17.0
930,7.3,51.8,9.7,20.9,16.9
932,7.4,51.0,9.7,20.6,16.5
934,6.9,50.1,9.7,20.2,16.2
936,6.9,48.8,10.1,20.0,15.6
938,7.8,49.2,10.1,19.8,15.5
940,7.8,49.5,10.0,19.8,15.8
942,8.4,47.7,9.6,19.6,15.1
944,8.0,48.0,9.4,19.5,15.2
946,8.0,49.0,9.6,19.7,15.6
948,8.0,47.8,9.6,19.6,15.3
950,8.3,46.9,8.7,19.0,15.0
952,8.3,46.2,8.8,19.0,14.7
954,8.3,46.2,9.0,19.1,14.7
956,7.8,45.8,9.0,18.8,14.5
958,8.5,46.0,9.0,18.9,14.5
960,8.9,46.0,9.0,19.1,14.4
962,8.4,42.4,9.0,18.1,13.2
964,7.6,42.9,9.3,18.5,13.5
966,7.1,42.2,9.4,18.0,13.2
968,7.1,41.5,9.5,18.1,13.0
970,7.1,41.4,9.5,17.9,13.0
972,7.1,42.3,9.5,18.3,13.3
974,7.1,41.7,10.0,18.5,13.1
976,7.1,40.5,10.4,18.4,12.6
978,7.1,40.5,10.4,18.4,12.7
980,8.0,41.2,10.3,18.8,12.9
982,8.0,39.4,9.4,18.4,12.5
984,8.1,39.9,9.4,18.7,12.7
986,8.2,41.1,9.4,18.7,13.0
988,8.6,42.4,9.6,19.0,13.3
990,8.8,39.8,9.2,18.7,12.5
992,8.9,41.5,9.6,19.2,13.1
994,8.5,40.3,9.6,18.6,12.7
996,8.6,42.0,9.6,19.1,13.3
998,8.2,41.2,9.6,18.8,13.1


==> data/dqn_breakout_small3_small3.csv <==
iteration,dev1_min,dev1_max,dev1_median,dev1_avg,dev1_std,dev2_min,dev2_max,dev2_median,dev2_avg,dev2_std
0,0.0,11.0,0.0,2.2,4.4,0.0,8.0,0.0,1.6,3.2
2,0.0,11.0,0.0,2.2,4.4,0.0,10.0,0.0,2.0,4.0
4,0.0,10.4,0.4,2.2,4.1,0.0,10.4,0.0,2.2,4.1
6,0.0,10.6,0.7,2.7,4.0,0.0,10.1,0.3,2.2,4.0
8,0.2,9.4,1.3,2.8,3.4,0.2,7.9,0.6,2.0,3.0
10,0.5,8.7,1.1,2.8,3.1,0.3,6.5,0.8,1.8,2.3
12,0.5,7.5,1.8,2.9,2.5,0.3,6.3,1.2,2.0,2.2
14,1.3,6.5,2.3,3.2,1.9,0.3,5.5,1.1,1.8,1.9
16,1.6,6.4,2.1,3.2,1.8,0.4,4.8,1.1,1.7,1.6
18,1.5,6.4,2.5,3.4,1.9,0.9,4.9,1.1,1.9,1.5
20,1.7,5.8,2.3,3.2,1.6,0.9,4.4,1.2,1.9,1.3
22,1.6,5.8,2.2,3.1,1.7,0.8,4.5,1.1,1.9,1.4
24,1.8,5.8,2.5,3.3,1.6,1.0,4.7,1.2,2.1,1.4
26,2.0,5.4,2.7,3.5,1.4,1.2,4.4,1.3,2.3,1.3
28,2.5,6.2,3.0,3.8,1.4,1.4,4.4,2.0,2.6,1.3
30,3.0,6.6,3.6,4.1,1.3,1.6,4.0,2.2,2.6,0.9
32,3.2,5.8,3.8,4.1,0.9,1.8,3.9,2.6,2.8,0.8
34,3.3,5.4,4.3,4.4,0.7,2.4,3.9,3.6,3.3,0.6
36,4.2,5.7,4.8,4.8,0.5,3.1,5.0,3.9,3.9,0.6
38,4.5,6.5,5.0,5.2,0.7,3.4,5.8,4.1,4.3,0.9
40,5.0,6.4,5.1,5.3,0.5,3.5,6.2,4.6,4.7,0.9
42,4.7,8.0,5.9,6.2,1.1,3.0,6.9,4.8,5.1,1.4
44,4.6,8.7,7.5,7.0,1.6,2.5,8.2,5.9,5.8,2.0
46,4.2,10.8,9.0,8.0,2.6,2.8,9.9,7.6,6.8,2.6
48,3.9,11.9,10.2,8.8,3.2,2.5,11.1,9.0,7.5,3.3
50,3.8,12.9,10.6,9.2,3.7,2.4,12.8,10.8,8.4,4.0
52,3.2,14.3,12.1,9.8,4.4,2.0,14.0,11.7,8.9,4.7
54,3.3,15.6,13.0,10.4,4.9,2.4,14.6,12.4,9.5,4.9
56,3.7,16.4,13.7,10.9,5.0,3.0,15.1,13.4,10.1,5.1
58,4.5,17.6,14.2,11.5,5.1,3.9,16.0,13.6,10.7,5.0
60,5.4,18.6,14.4,12.2,5.1,4.3,16.2,13.4,10.9,4.9
62,5.6,19.0,15.0,12.6,5.4,4.4,16.3,13.6,11.1,4.9
64,5.8,19.2,16.3,13.0,5.6,4.8,17.1,14.2,11.6,5.4
66,5.7,18.8,16.8,13.0,5.6,4.9,17.7,14.7,12.1,5.6
68,5.3,18.2,17.5,13.0,5.9,5.2,18.0,15.7,12.4,5.7
70,6.0,18.4,17.0,13.3,5.6,5.6,17.9,16.6,12.6,5.5
72,6.5,19.5,16.6,13.8,5.8,6.1,18.3,17.2,13.2,5.6
74,6.8,19.8,16.4,13.9,5.8,6.4,19.7,16.8,13.4,5.7
76,7.1,21.5,16.5,14.7,6.3,5.9,20.8,17.3,13.8,6.3
78,7.1,23.6,16.4,15.3,7.1,6.0,22.9,18.1,14.8,7.2
80,7.1,26.1,18.1,16.8,8.3,6.2,25.1,18.3,15.5,7.7
82,6.8,30.0,18.3,17.9,9.7,6.1,27.0,18.6,16.4,8.4
84,6.3,32.1,18.6,18.9,11.0,6.5,28.8,19.6,17.5,9.1
86,6.0,33.7,18.9,19.4,11.6,6.8,30.6,20.6,18.2,9.6
88,6.4,36.2,20.0,20.8,12.3,7.2,32.2,21.8,19.0,10.1
90,6.7,38.8,21.8,21.8,12.7,7.5,33.3,23.0,19.9,10.5
92,7.1,39.5,22.8,22.9,12.8,8.4,34.6,24.0,20.9,10.6
94,7.0,39.8,23.7,23.4,12.9,7.5,34.7,24.9,21.0,10.7
96,7.1,40.0,24.8,23.7,12.7,6.7,35.0,25.8,21.3,11.0
98,7.4,39.4,25.6,24.2,12.5,6.7,34.3,25.2,21.4,10.7
100,7.9,40.6,25.4,24.8,12.4,6.7,34.2,25.6,21.9,10.7
102,8.3,38.4,25.5,24.5,11.6,7.1,36.3,25.5,22.5,10.6
104,8.3,37.6,25.0,24.4,11.1,7.6,35.5,25.8,22.7,10.2
106,8.3,36.4,24.9,24.1,10.5,7.1,35.5,26.2,23.0,10.2
108,9.1,36.1,24.4,23.9,9.6,6.7,35.4,25.0,22.9,10.2
110,9.1,36.2,25.4,24.4,9.6,6.7,34.7,26.5,23.4,10.2
112,9.4,34.7,25.7,24.2,8.9,7.1,34.8,26.8,24.0,10.5
114,9.0,34.0,24.2,23.7,8.7,7.1,36.7,26.4,24.6,10.9
116,8.6,33.6,23.8,23.8,9.2,6.6,35.6,26.7,24.1,10.5
118,8.2,34.4,23.1,24.2,9.5,7.1,36.4,25.3,24.2,10.2
120,8.2,34.9,23.0,24.7,9.8,7.1,38.4,25.1,24.7,10.8
122,8.2,34.5,23.2,24.3,9.4,7.9,38.4,25.0,24.9,10.4
124,8.2,34.2,23.2,24.1,9.4,7.9,37.6,24.6,24.9,10.0
126,7.3,36.9,22.8,24.4,10.3,7.5,38.2,24.2,24.5,10.1
128,7.8,36.6,24.7,24.7,10.1,6.7,37.4,23.5,23.6,9.9
130,7.8,37.0,24.0,24.8,10.3,6.7,36.4,24.1,23.3,9.6
132,8.3,37.4,24.3,24.9,10.4,7.2,36.6,24.4,23.5,9.5
134,8.3,37.7,24.9,24.5,10.4,7.6,35.4,24.2,22.9,8.9
136,8.3,37.5,24.8,24.2,10.3,7.6,33.6,25.6,22.6,8.6
138,7.9,39.1,25.4,24.3,10.6,8.0,33.0,25.1,22.3,8.6
140,8.4,37.4,26.0,24.4,10.3,8.0,33.7,24.8,22.6,8.9
142,8.6,37.2,28.0,24.8,10.3,8.0,34.7,25.2,23.1,9.3
144,8.9,36.1,27.4,24.4,9.5,8.0,34.3,25.4,23.0,9.2
146,8.9,33.6,28.3,24.0,9.0,8.5,33.7,25.2,22.8,8.9
148,8.5,35.5,29.3,24.5,9.8,8.9,33.6,25.8,23.0,8.7
150,8.0,34.2,29.8,24.7,9.9,8.5,33.3,27.4,23.3,8.9
152,8.5,33.8,28.9,24.6,9.5,8.9,34.0,28.0,23.5,8.9
154,8.5,33.8,28.6,24.8,9.5,8.8,33.8,29.4,24.0,9.1
156,8.4,32.4,29.4,24.5,9.1,8.8,32.9,28.7,23.8,8.7
158,8.0,32.8,28.8,24.3,9.0,8.4,34.8,29.6,24.6,9.5
160,8.0,33.5,30.7,25.3,9.4,7.9,34.8,30.0,24.7,9.7
162,8.0,34.8,30.0,25.9,9.6,7.9,33.9,31.0,25.2,9.9
164,8.0,35.1,31.2,26.5,9.9,7.9,34.5,30.4,25.6,10.0
166,7.6,36.1,31.8,26.8,10.1,8.4,35.2,30.6,26.0,9.8
168,8.0,36.4,32.0,27.5,10.1,8.4,36.4,29.8,25.9,9.7
170,7.5,37.3,32.6,27.6,10.5,8.8,35.8,30.4,26.3,9.6
172,7.1,35.6,32.2,27.2,10.3,8.7,36.0,32.0,26.9,9.9
174,7.1,34.8,31.1,27.4,10.2,8.2,37.0,30.5,26.7,10.1
176,7.5,33.8,32.3,27.7,10.1,8.7,36.7,32.4,27.2,9.9
178,7.5,33.4,31.9,27.4,10.0,9.1,36.8,32.2,27.5,9.8
180,7.5,33.6,32.4,27.9,10.2,9.1,37.2,31.2,27.5,9.7
182,8.0,33.7,32.4,27.8,9.9,9.1,39.0,30.8,27.7,10.0
184,8.0,34.7,32.0,27.8,10.0,10.0,37.6,29.2,27.2,9.2
186,8.0,34.5,30.0,26.9,9.6,10.0,37.0,29.4,26.7,9.0
188,8.0,35.6,30.2,27.0,9.8,10.0,37.8,28.8,27.4,9.5
190,8.8,35.6,30.1,27.6,9.6,10.0,36.8,28.6,26.8,9.0
192,8.8,36.5,30.1,27.5,9.8,10.0,38.0,29.2,27.0,9.3
194,8.8,39.0,29.3,27.8,10.3,9.6,36.9,30.0,26.7,9.2
196,8.8,38.7,29.9,27.6,10.2,9.6,35.9,29.8,26.4,9.0
198,8.8,40.6,29.9,27.8,10.7,9.6,35.8,29.2,26.6,9.1
200,9.2,41.0,30.8,28.1,10.6,10.4,35.3,28.0,26.4,8.7
202,9.2,39.8,30.8,27.9,10.4,10.4,35.6,28.8,26.4,8.7
204,8.8,41.2,31.8,28.5,11.1,10.4,36.8,29.7,26.9,9.0
206,8.4,42.6,33.7,29.1,11.7,10.4,36.6,31.4,27.5,9.3
208,8.8,40.4,33.9,29.2,11.3,10.4,35.1,33.0,27.6,9.3
210,8.8,38.8,33.4,28.9,11.0,10.3,37.4,35.0,29.0,10.1
212,8.8,37.0,34.6,28.7,10.7,9.4,36.8,35.8,29.0,10.5
214,8.8,35.5,34.8,28.3,10.2,9.0,36.9,32.6,28.0,10.1
216,8.4,37.2,33.8,28.1,10.4,8.5,36.3,33.9,28.3,10.4
218,8.4,38.3,31.8,27.6,10.3,8.8,36.0,34.7,28.5,10.2
220,9.3,39.5,30.1,27.9,10.2,8.8,37.4,33.7,28.6,10.4
222,8.9,39.4,29.8,28.1,10.4,9.0,38.6,34.6,29.4,10.9
224,8.9,40.4,29.6,28.2,10.7,8.6,37.6,34.5,29.4,10.9
226,8.5,40.5,31.0,28.4,10.9,8.7,39.0,36.6,30.0,11.3
228,8.3,40.4,31.7,29.0,11.1,8.6,37.3,36.1,29.2,10.9
230,8.3,40.4,29.8,28.7,11.0,7.7,39.0,35.5,29.3,11.4
232,8.3,39.0,30.0,28.3,10.7,7.7,37.8,35.0,29.2,11.2
234,8.3,38.8,31.5,28.7,10.7,7.7,38.5,34.4,29.1,11.2
236,7.8,40.0,33.4,29.0,11.1,8.2,40.2,35.1,29.7,11.4
238,7.8,42.3,34.1,29.4,11.7,8.6,39.0,34.6,28.9,10.9
240,7.8,40.0,35.3,29.3,11.4,8.6,37.5,34.7,28.9,10.7
242,7.0,38.8,35.0,29.1,11.5,9.1,36.6,35.0,28.8,10.4
244,6.9,37.3,35.0,28.8,11.3,9.2,37.2,35.0,29.0,10.6
246,6.3,37.8,36.7,29.2,12.0,9.1,36.1,34.7,28.4,10.3
248,7.2,38.4,36.9,29.5,11.8,9.4,36.7,33.5,28.3,10.1
250,6.7,38.8,36.2,29.2,11.9,9.4,38.6,32.8,28.0,10.2
252,6.7,41.6,36.3,29.6,12.4,9.4,38.8,32.4,28.2,10.3
254,6.8,41.7,35.6,29.4,12.3,9.6,37.9,33.6,28.5,10.3
256,7.2,40.6,35.1,29.3,11.7,10.0,36.0,34.0,28.1,9.9
258,7.7,40.4,35.0,29.5,11.5,9.4,37.8,34.0,28.1,10.5
260,7.7,40.5,33.7,29.1,11.3,9.3,37.0,32.3,27.2,9.9
262,7.7,41.5,33.4,29.5,11.5,8.9,37.0,32.4,27.7,10.3
264,7.7,39.9,31.7,28.8,11.1,9.3,36.7,33.2,28.1,10.4
266,8.1,37.2,31.0,28.7,10.6,9.0,38.4,34.1,28.2,10.8
268,8.4,38.3,31.5,29.1,10.7,9.0,37.1,33.4,28.2,10.4
270,8.6,37.4,30.6,28.1,10.1,9.1,37.9,34.4,28.6,10.6
272,8.6,35.6,31.6,28.0,10.0,8.7,40.1,34.3,29.0,11.1
274,8.6,35.8,32.4,28.0,9.9,8.6,39.2,34.0,29.1,10.9
276,8.6,36.6,32.8,28.2,10.1,8.4,42.2,33.5,29.9,11.5
278,8.2,36.1,30.8,27.8,10.1,8.0,42.2,32.9,29.7,11.8
280,7.4,35.8,33.1,28.2,10.5,8.4,40.3,33.2,29.9,11.3
282,7.4,34.2,32.0,27.3,10.0,8.9,40.3,32.6,30.6,11.4
284,7.4,37.1,31.6,28.5,10.8,8.2,42.0,34.1,31.2,11.9
286,7.9,37.9,30.2,28.4,10.8,8.3,43.1,34.8,31.2,11.9
288,7.9,37.6,32.2,28.8,10.7,8.3,43.8,35.4,31.4,12.1
290,8.4,38.2,34.1,30.1,11.2,8.6,46.8,35.2,32.2,12.7
292,8.5,39.1,34.5,30.5,11.4,8.2,47.3,36.1,32.4,13.0
294,8.1,40.5,34.2,30.5,11.6,8.2,48.2,35.4,32.6,13.3
296,8.1,40.4,34.6,30.9,11.9,8.0,47.1,37.1,32.5,13.1
298,8.5,43.2,35.4,31.5,12.2,8.4,49.0,35.6,32.7,13.3
300,8.9,43.6,36.3,31.5,12.3,8.6,46.3,33.0,31.7,12.7
302,9.3,41.9,37.2,31.2,11.8,8.2,45.5,33.4,31.5,12.7
304,10.1,42.6,37.1,31.9,11.7,8.6,45.4,32.8,31.8,12.7
306,9.6,43.3,38.2,32.2,12.1,8.2,43.7,34.7,31.8,12.7
308,9.6,43.6,38.2,32.2,12.2,8.2,42.4,33.6,31.1,12.4
310,9.5,41.7,38.2,31.8,11.8,8.6,41.8,33.9,30.6,12.1
312,9.5,39.3,36.7,30.6,11.1,8.4,42.6,33.0,30.4,12.3
314,9.0,38.1,35.5,29.8,10.8,8.4,41.0,31.1,29.6,11.8
316,8.6,37.0,33.5,28.6,10.4,8.4,41.4,32.7,29.6,11.7
318,8.2,38.5,31.4,28.7,10.9,8.4,40.8,32.8,29.2,11.3
320,8.1,41.2,29.6,29.5,11.8,8.1,40.7,30.2,28.0,11.0
322,7.2,40.7,31.0,29.6,12.0,7.5,42.3,32.7,28.8,11.7
324,6.8,40.4,31.9,29.5,12.3,7.1,42.4,33.7,29.1,11.9
326,6.4,43.0,30.1,30.0,13.1,7.1,43.1,32.7,29.6,12.3
328,6.0,42.9,30.0,29.8,13.2,7.6,39.9,35.2,29.9,11.8
330,6.0,43.4,30.9,30.3,13.5,8.0,40.4,34.9,30.1,12.0
332,6.5,42.2,30.8,30.3,13.0,8.4,41.1,33.4,30.2,12.1
334,6.6,43.0,32.6,30.6,12.8,8.1,42.4,35.6,31.2,12.5
336,6.2,43.8,33.3,31.4,13.3,7.8,42.8,34.6,31.4,12.7
338,5.7,43.6,34.0,31.3,13.4,7.4,43.2,34.6,31.4,12.9
340,6.2,43.3,34.6,31.6,13.3,7.8,43.4,37.6,32.1,13.0
342,6.6,43.8,34.8,32.4,13.5,7.9,43.5,38.4,32.2,12.8
344,7.1,44.6,34.8,32.3,13.4,8.3,44.9,39.2,32.6,12.9
346,7.6,43.5,34.9,31.2,12.6,8.8,43.1,38.3,32.6,12.3
348,8.0,42.6,35.2,31.3,12.2,9.4,43.0,36.9,32.4,11.8
350,8.5,44.3,35.8,31.8,12.4,9.4,41.9,35.6,32.2,11.7
352,8.9,42.5,35.1,31.2,11.6,9.0,40.1,36.7,31.7,11.5
354,8.9,41.8,34.5,30.7,11.3,9.0,39.1,37.3,31.9,11.6
356,8.9,41.0,34.8,31.0,11.3,9.0,41.6,35.3,31.2,11.4
358,8.0,40.2,35.1,30.8,11.6,8.6,41.3,34.9,31.1,11.5
360,7.6,40.1,35.8,30.9,11.8,9.0,44.2,34.8,31.2,11.8
362,8.0,38.8,36.1,31.1,11.7,9.4,46.8,34.6,31.9,12.2
364,8.0,40.3,37.1,31.6,12.0,9.4,47.1,36.1,33.0,12.6
366,7.4,41.1,38.1,31.8,12.4,9.0,46.2,36.6,33.0,12.6
368,7.4,41.0,37.4,32.1,12.5,9.0,45.6,36.4,32.8,12.5
370,7.4,41.8,38.1,32.7,12.7,8.2,46.1,37.5,33.0,13.0
372,7.1,41.7,37.3,32.2,12.7,7.8,48.2,36.6,32.5,13.4
374,7.1,41.9,36.8,32.1,12.7,7.8,51.2,37.1,32.9,14.2
376,6.4,41.7,38.4,32.7,13.2,7.8,53.3,35.0,32.8,14.6
378,6.0,43.1,38.7,33.2,13.7,8.1,50.0,35.2,32.5,13.6
380,6.0,42.8,39.0,33.1,13.7,8.1,50.4,36.1,32.8,13.7
382,6.9,42.9,38.7,33.4,13.4,8.1,49.7,37.2,33.4,13.7
384,7.8,44.1,40.6,33.9,13.3,8.9,50.2,34.6,33.1,13.4
386,7.8,44.4,40.0,33.6,13.2,8.5,47.6,36.7,33.0,13.1
388,7.0,45.8,39.4,34.2,14.0,9.0,47.9,36.1,32.6,12.8
390,7.5,45.4,38.1,33.3,13.3,8.5,48.0,35.8,32.4,13.0
392,7.5,44.1,37.9,33.0,13.1,9.0,48.7,35.0,32.4,12.9
394,7.4,42.6,38.2,32.3,12.7,9.4,47.8,34.2,32.5,12.6
396,7.8,43.0,35.6,32.0,12.4,10.2,47.6,35.9,33.2,12.4
398,8.2,45.2,37.5,33.2,12.9,10.2,45.9,35.8,33.1,12.1
400,8.6,47.0,38.4,33.9,13.1,10.2,47.4,37.8,33.6,12.5
402,9.3,47.9,37.5,33.6,12.9,10.2,47.5,37.6,34.4,12.7
404,8.9,43.9,36.4,32.7,12.2,10.2,48.6,37.7,35.1,13.2
406,8.7,42.0,37.8,32.9,12.2,10.2,49.4,37.6,35.1,13.3
408,8.7,40.9,36.8,32.2,11.8,10.2,50.5,37.2,36.5,14.3
410,8.7,40.1,37.1,32.2,11.8,10.6,50.6,37.0,36.2,14.1
412,9.1,40.1,37.4,32.5,11.8,10.0,53.2,38.9,36.6,14.7
414,9.4,39.0,37.6,32.1,11.4,9.2,52.2,38.7,36.2,14.7
416,9.4,39.5,35.4,31.5,11.2,9.1,49.8,39.4,35.8,14.4
418,9.4,38.7,36.5,31.7,11.2,8.7,50.1,38.5,35.3,14.3
420,9.4,41.1,36.5,31.9,11.4,8.2,50.4,39.6,35.9,15.1
422,9.0,40.8,36.8,32.4,11.8,7.3,51.8,39.1,35.5,15.2
424,8.6,39.2,38.7,32.2,11.9,7.3,51.7,39.2,35.9,15.3
426,7.7,41.6,38.2,32.4,12.5,7.3,50.8,40.6,36.5,15.4
428,7.7,40.6,38.6,32.4,12.5,6.9,50.0,41.2,36.1,15.2
430,8.0,41.6,39.2,32.9,12.6,6.5,48.1,40.5,35.0,14.7
432,7.8,41.6,39.4,33.0,12.7,6.5,55.7,41.1,36.4,16.2
434,7.4,41.3,38.5,33.3,13.0,6.1,49.1,41.1,35.4,15.1
436,6.9,43.0,40.0,33.9,13.6,6.4,45.8,40.4,35.4,14.7
438,7.0,42.5,40.0,34.0,13.5,6.6,44.2,42.5,35.2,14.4
440,7.0,43.6,40.4,34.4,13.8,7.1,46.1,41.3,35.0,14.2
442,7.4,42.3,41.1,34.0,13.4,7.5,49.0,41.0,35.9,14.7
444,7.0,43.4,42.6,34.5,14.0,7.2,49.1,43.7,36.9,15.1
446,6.6,43.8,42.1,34.1,14.1,8.1,47.6,41.4,36.0,14.2
448,6.9,42.8,40.0,33.2,13.4,8.4,49.9,40.2,36.6,14.7
450,6.9,43.2,37.4,32.6,13.4,8.4,47.7,40.3,36.1,14.5
452,7.2,44.6,38.2,32.8,13.4,8.3,50.2,37.7,36.1,15.1
454,7.3,46.5,39.2,33.6,13.8,8.8,51.2,38.8,37.0,15.1
456,6.8,47.8,38.6,33.1,14.1,7.9,52.4,39.8,36.8,15.3
458,6.8,46.8,38.7,33.2,13.9,7.9,46.5,40.6,35.8,14.1
460,6.8,48.7,38.9,34.0,14.2,8.3,45.0,41.8,36.0,13.9
462,6.9,48.7,38.0,33.5,14.1,8.3,44.2,41.6,35.2,13.5
464,6.9,47.3,36.9,33.2,13.9,8.3,43.4,40.9,34.7,13.3
466,6.4,48.5,36.0,33.3,14.2,8.3,44.4,40.4,34.3,13.2
468,6.4,47.7,36.6,33.6,14.3,8.7,43.3,40.6,34.2,13.0
470,6.4,49.2,37.2,35.0,15.5,8.7,43.2,39.6,34.1,12.8
472,7.0,49.4,37.2,35.7,15.5,8.3,40.8,39.0,33.3,12.5
474,7.0,55.7,39.5,37.6,16.7,8.4,50.1,39.2,35.9,14.3
476,7.1,55.8,39.4,37.3,16.5,7.8,47.0,39.6,34.8,13.8
478,7.0,56.1,41.9,37.7,16.8,8.3,46.5,38.5,34.7,13.6
480,7.4,57.4,41.4,37.1,16.5,8.6,48.0,39.4,35.5,13.8
482,7.4,57.6,39.6,36.2,16.5,9.0,47.5,38.2,34.9,13.4
484,7.0,60.2,36.5,36.5,17.3,8.9,47.1,37.7,34.4,13.3
486,7.0,59.6,37.1,36.1,16.9,9.4,49.0,40.1,35.7,13.9
488,6.9,58.0,36.8,35.8,16.5,9.3,49.8,40.2,35.8,14.2
490,7.4,55.6,36.2,35.2,15.6,8.8,50.5,39.7,35.8,14.4
492,6.9,54.8,36.7,34.5,15.6,8.8,48.8,39.0,35.2,13.9
494,7.4,43.6,36.4,32.7,13.1,9.3,50.4,40.1,35.8,14.1
496,7.8,42.3,35.4,32.2,12.5,8.8,49.0,42.2,36.1,14.1
498,7.6,41.2,35.9,31.0,12.0,8.4,49.7,41.2,35.7,14.3
500,7.6,41.0,35.1,31.1,12.1,8.1,43.6,38.8,33.2,12.9
502,7.6,43.2,35.0,31.7,12.5,8.5,44.1,39.9,33.2,12.8
504,7.4,43.3,34.6,31.7,12.8,8.0,42.6,40.1,33.1,12.9
506,6.6,44.0,34.9,32.5,13.6,7.7,42.2,39.1,33.3,13.0
508,7.0,45.2,35.0,32.4,13.3,7.7,42.0,37.0,32.6,12.6
510,7.8,46.4,37.8,32.6,13.1,7.8,42.7,35.9,32.6,12.8
512,8.3,47.2,38.7,33.4,13.4,7.3,42.6,35.1,32.4,13.0
514,7.8,46.5,38.2,33.4,13.7,7.7,45.9,35.4,33.1,13.3
516,8.3,46.9,38.4,34.1,14.0,7.7,48.0,35.8,33.5,13.7
518,8.3,50.7,40.9,35.9,15.5,7.7,48.8,37.6,34.0,14.0
520,7.8,50.0,41.9,36.1,15.6,7.7,49.3,40.1,34.4,14.1
522,8.3,53.1,41.0,36.6,16.1,7.8,48.5,40.7,34.3,14.1
524,8.1,55.4,49.6,40.4,17.8,8.6,49.1,42.8,36.2,14.7
526,7.7,56.3,51.4,41.2,18.2,8.6,47.5,43.1,36.2,14.5
528,8.1,57.5,47.8,40.8,17.7,9.1,49.4,44.0,37.0,14.7
530,8.5,57.3,49.6,40.6,17.4,8.7,50.6,42.9,36.0,14.7
532,9.0,60.0,48.4,42.2,18.8,9.2,52.9,43.5,36.5,15.2
534,9.0,60.1,47.9,41.8,18.5,9.2,54.0,44.5,37.1,15.7
536,8.5,61.6,45.6,41.2,18.4,9.2,51.2,44.3,36.8,15.4
538,8.5,61.4,48.3,41.2,18.2,9.2,47.7,42.0,35.1,14.2
540,8.8,61.4,48.1,41.0,17.9,8.8,48.8,43.9,35.7,14.5
542,8.8,60.6,44.4,39.6,17.2,8.4,50.9,41.9,35.4,14.7
544,8.8,63.9,45.1,40.2,18.2,7.5,48.4,43.9,35.3,14.9
546,9.2,62.4,45.1,40.2,17.4,7.9,50.3,41.5,35.1,14.7
548,9.2,65.0,42.3,40.4,18.0,7.0,49.1,39.9,33.8,14.3
550,10.0,50.6,41.3,36.5,14.2,6.9,46.5,34.0,32.3,13.5
552,10.4,49.6,37.8,35.2,13.6,6.9,47.6,34.0,32.9,14.1
554,10.4,49.0,37.8,35.0,13.5,6.9,48.8,39.4,33.7,14.3
556,10.4,45.9,37.9,33.5,12.3,6.9,49.5,41.2,35.0,14.7
558,10.0,45.6,36.6,32.8,12.1,6.5,51.5,39.5,35.1,15.2
560,10.2,44.8,37.3,33.0,12.0,6.5,52.9,40.1,36.0,15.7
562,9.8,48.6,38.2,34.8,13.5,6.9,51.8,42.7,37.2,15.8
564,9.8,49.1,38.6,34.3,13.2,6.6,51.3,44.2,38.2,16.4
566,9.8,49.2,39.6,35.0,13.6,6.9,57.2,46.9,40.7,18.3
568,8.9,46.2,38.2,34.5,13.4,7.7,57.0,46.9,40.2,17.4
570,8.9,44.4,39.6,34.1,13.2,7.8,56.4,45.8,40.3,17.5
572,8.5,45.3,39.8,34.1,13.5,8.2,56.5,44.2,40.0,17.3
574,8.5,52.0,41.9,35.6,14.9,8.2,58.5,45.2,41.5,18.2
576,8.1,51.4,40.4,34.9,14.5,7.9,58.5,45.8,41.1,18.3
578,8.1,54.1,40.6,37.1,16.0,7.5,58.0,44.8,39.9,17.8
580,8.1,54.0,41.3,37.9,16.1,7.6,57.8,42.3,39.4,17.7
582,8.1,54.3,40.8,38.6,16.4,7.5,57.0,44.3,39.7,17.5
584,8.7,55.1,41.2,39.1,16.3,7.1,64.4,44.6,41.4,19.4
586,9.2,66.0,41.4,40.7,18.5,7.1,65.2,45.0,41.3,19.5
588,8.8,65.6,40.5,39.5,18.1,7.1,73.0,44.6,42.6,21.7
590,8.4,65.7,39.7,39.1,18.2,7.1,67.5,45.0,41.4,20.2
592,9.0,64.9,41.2,39.2,17.8,6.7,69.6,39.0,39.4,20.2
594,9.1,64.2,38.5,38.4,17.6,7.1,71.4,40.1,40.1,20.7
596,8.7,66.4,39.3,38.5,18.4,7.6,70.3,46.8,42.0,20.5
598,8.6,62.2,40.0,38.0,17.3,8.0,78.3,44.5,43.1,22.5
600,8.1,62.2,42.1,38.7,17.8,7.6,75.5,45.6,42.5,21.9
602,8.0,58.4,41.5,36.9,16.5,8.0,74.6,46.6,42.4,21.5
604,7.6,59.8,39.2,35.9,16.8,7.6,73.8,46.3,41.8,21.4
606,7.1,62.3,39.0,35.2,17.9,7.5,75.4,44.8,41.6,21.9
608,7.1,61.6,39.5,36.3,18.2,8.3,72.6,45.0,41.3,21.0
610,6.7,54.9,39.4,34.9,16.7,7.8,76.2,41.3,40.7,22.1
612,7.0,53.7,40.3,35.4,16.8,8.3,77.6,44.4,41.9,22.4
614,7.4,53.2,38.0,35.1,16.8,7.8,65.6,44.4,39.1,18.8
616,7.4,53.5,39.1,35.5,17.0,7.8,65.0,42.9,38.3,18.6
618,7.8,53.8,40.8,35.7,16.5,7.4,73.4,42.1,39.9,21.2
620,7.8,54.5,42.0,36.4,16.7,7.4,73.1,33.0,37.4,21.3
622,8.3,51.2,41.9,35.9,15.9,7.4,76.4,35.6,38.7,22.4
624,8.8,51.9,42.2,36.4,15.6,7.8,66.9,37.5,37.8,19.1
626,9.3,51.0,43.9,36.0,14.8,7.8,68.9,38.7,39.2,19.7
628,9.7,52.0,42.8,36.1,14.8,8.7,71.4,38.4,40.3,20.1
630,9.3,52.7,44.8,37.2,15.6,8.8,70.0,39.0,40.4,19.7
632,9.3,49.1,44.6,36.8,14.8,8.3,69.3,38.6,39.5,19.6
634,9.8,56.1,38.0,37.3,15.9,8.4,66.3,38.4,38.7,18.8
636,9.8,58.2,38.8,38.7,17.2,8.4,65.0,39.1,38.9,18.6
638,9.3,61.9,36.8,39.8,18.5,8.4,66.3,38.3,39.9,19.2
640,8.9,62.0,37.1,40.9,19.5,8.0,65.7,38.1,39.5,19.0
642,8.4,63.2,36.8,41.2,20.1,8.0,66.3,38.6,39.5,19.3
644,8.4,63.8,36.7,41.2,20.2,8.4,67.0,39.2,39.6,19.0
646,8.4,71.5,38.2,43.6,22.2,8.0,65.4,39.4,39.0,18.5
648,8.0,71.6,38.7,43.4,22.1,7.6,62.4,40.5,38.7,17.8
650,8.4,70.2,39.3,42.8,21.4,7.6,59.2,40.2,37.6,16.9
652,8.4,77.9,41.4,45.6,23.7,7.6,58.4,37.5,36.6,16.6
654,8.8,74.4,41.5,44.8,22.2,8.0,60.6,38.3,37.5,17.0
656,8.9,82.3,42.6,46.9,24.5,8.4,63.4,39.7,38.7,17.7
658,8.9,83.0,42.5,46.7,24.5,8.4,68.3,40.1,40.4,19.2
660,8.4,81.1,42.2,44.3,23.4,8.0,66.2,41.3,40.0,18.7
662,8.4,85.0,41.5,45.2,24.6,8.8,71.4,40.5,40.0,19.9
664,8.0,84.1,41.4,44.5,24.4,8.4,69.6,40.1,39.2,19.4
666,7.6,82.1,42.0,44.1,23.9,9.3,66.3,40.4,39.6,18.1
668,7.2,77.7,44.4,43.0,22.6,9.3,67.6,39.2,39.8,18.6
670,6.8,75.3,45.8,43.1,21.9,9.8,71.2,40.0,41.3,19.6
672,7.1,73.4,42.6,42.3,21.3,9.7,76.7,38.3,41.7,21.5
674,6.7,81.0,42.3,44.1,23.7,9.7,81.3,39.9,42.2,23.1
676,6.2,79.9,41.6,44.2,23.7,9.3,84.9,40.4,42.7,24.5
678,6.2,74.4,41.5,42.8,21.9,8.8,89.2,41.1,43.6,26.0
680,6.1,78.0,40.8,42.3,22.9,8.5,84.3,40.0,41.4,24.5
682,6.4,77.6,40.8,42.4,22.6,8.5,75.5,38.4,39.3,21.3
684,6.9,76.7,40.4,42.3,22.3,8.5,77.6,36.4,39.5,22.1
686,6.6,73.1,40.2,41.0,21.2,8.9,77.0,36.6,40.6,21.9
688,7.5,75.5,38.6,40.1,21.6,9.3,81.0,36.7,42.2,23.2
690,8.4,79.2,39.2,40.9,22.6,8.9,81.8,36.4,41.4,23.7
692,8.7,76.1,39.9,40.4,21.5,8.9,78.5,38.1,41.5,22.5
694,9.2,73.7,40.0,39.6,20.6,8.5,79.2,38.6,41.1,22.9
696,8.7,78.8,37.8,40.1,22.5,9.0,73.3,38.2,39.9,20.9
698,8.8,70.9,36.4,38.0,19.8,9.0,75.3,39.0,40.9,21.5
700,9.5,73.8,36.0,38.4,20.5,9.4,71.0,41.0,40.7,20.0
702,9.1,75.2,37.5,39.7,21.0,9.0,71.6,41.2,40.4,20.3
704,8.7,78.3,39.0,40.7,22.2,9.4,65.6,41.0,40.0,18.1
706,8.7,83.1,39.9,42.1,23.8,9.2,65.2,42.8,41.4,18.1
708,8.5,83.8,40.9,42.3,24.1,8.4,65.7,44.6,41.4,18.6
710,8.6,91.6,42.8,44.7,26.7,8.4,64.1,42.3,42.0,19.0
712,8.8,91.5,42.3,44.9,26.6,7.9,70.9,41.2,43.2,20.8
714,8.4,87.7,42.3,43.6,25.4,7.5,69.5,42.3,43.4,20.9
716,8.4,88.9,41.2,44.0,25.9,7.8,67.4,42.4,43.4,20.7
718,8.2,92.0,40.8,44.4,27.0,7.8,65.7,41.8,43.2,20.7
720,8.2,94.3,42.1,45.0,27.9,7.8,65.8,44.2,43.6,20.6
722,8.6,95.6,43.8,45.5,28.2,7.7,65.2,42.0,43.4,20.6
724,8.6,92.6,44.5,45.0,27.2,7.6,69.8,43.6,43.8,21.7
726,8.8,92.8,46.0,45.2,27.5,7.8,67.9,44.0,44.3,21.4
728,9.2,84.4,41.9,42.8,24.5,7.4,64.9,43.5,43.0,20.4
730,9.4,76.4,41.4,41.4,21.8,7.3,66.0,41.9,42.1,19.9
732,8.9,77.2,41.8,41.6,22.1,7.9,66.6,40.6,42.0,19.6
734,8.6,75.7,41.6,41.8,21.9,8.4,66.0,40.5,41.4,19.4
736,8.6,75.6,49.2,43.6,21.9,8.4,69.2,38.0,39.8,19.5
738,8.6,78.2,49.3,44.9,22.9,8.4,63.3,37.9,38.7,18.0
740,9.1,77.1,48.8,45.3,22.6,8.4,62.1,38.5,38.6,17.5
742,9.1,77.1,49.2,45.5,22.5,8.0,62.6,37.7,37.5,17.5
744,9.2,79.5,47.9,46.0,23.0,8.0,63.7,37.0,37.6,18.0
746,8.4,69.4,46.8,43.7,20.7,8.5,62.2,36.7,36.8,17.4
748,7.9,69.5,45.2,43.7,20.7,8.2,60.4,37.4,37.0,17.3
750,8.4,66.8,44.2,42.8,19.6,7.9,56.8,37.3,36.3,16.3
752,8.0,67.5,43.4,42.5,19.9,7.9,55.5,36.7,35.5,15.9
754,7.7,66.3,41.0,41.1,19.3,8.6,66.1,37.8,38.2,18.9
756,7.7,75.0,41.2,42.6,21.8,8.6,67.4,36.0,38.6,19.2
758,7.3,71.6,39.5,41.3,20.9,8.6,68.5,36.1,39.1,19.5
760,6.8,68.4,39.0,40.3,20.1,8.6,69.3,37.7,40.1,19.8
762,6.8,76.5,37.4,40.0,22.6,9.1,68.6,37.3,40.5,19.6
764,6.8,70.4,40.7,39.3,20.5,8.7,70.9,35.7,40.7,20.6
766,7.3,70.7,39.3,39.8,20.6,9.6,67.9,38.0,40.5,19.2
768,7.3,72.6,39.4,39.8,21.0,9.2,70.3,39.3,42.2,20.1
770,7.7,69.4,39.8,39.6,20.0,9.2,66.0,39.8,41.4,19.0
772,8.5,70.2,39.8,39.9,19.8,9.4,67.3,40.7,41.8,19.1
774,8.5,71.4,45.6,42.5,20.3,9.1,67.1,39.6,41.0,19.2
776,8.5,79.6,46.6,44.8,22.8,9.5,70.9,39.7,42.0,20.1
778,8.8,80.3,46.5,45.7,23.1,9.1,76.6,44.8,43.9,22.2
780,8.8,71.1,47.4,43.7,20.4,9.1,67.9,46.6,42.1,19.8
782,8.7,71.1,51.1,45.0,20.8,9.1,73.7,46.2,42.8,21.2
784,8.3,73.3,50.9,45.3,21.6,8.2,75.5,45.8,42.9,21.9
786,8.5,74.1,51.4,45.8,22.0,8.2,72.7,47.0,44.4,21.9
788,8.5,72.3,52.8,44.7,21.6,8.6,70.1,49.9,44.2,21.0
790,8.5,70.8,53.3,45.7,22.1,8.6,67.5,50.6,43.3,19.9
792,8.0,69.4,53.1,45.2,22.1,9.0,68.7,50.0,43.4,20.1
794,8.0,69.9,53.4,46.4,23.4,9.0,69.9,49.6,43.6,20.6
796,8.1,74.8,53.0,47.2,24.2,8.8,76.4,50.0,44.5,22.2
798,8.1,84.2,52.6,48.4,26.1,9.3,86.9,51.2,46.8,25.3
800,8.1,78.5,42.2,45.0,24.8,9.3,83.2,51.0,46.7,24.2
802,7.7,82.7,43.1,45.8,25.8,8.7,85.6,49.6,47.0,25.0
804,7.7,81.6,46.8,46.1,25.1,9.3,88.4,51.7,48.6,25.6
806,8.6,82.1,44.7,45.7,24.9,8.8,86.2,52.6,48.5,25.1
808,9.0,80.0,43.7,45.4,23.8,9.3,82.6,52.6,47.8,23.8
810,9.4,76.2,44.5,44.6,22.2,9.7,83.2,45.7,46.9,23.5
812,9.5,73.5,43.3,43.6,21.1,9.4,86.7,43.0,46.8,24.9
814,8.9,76.1,44.2,45.7,22.6,9.4,85.7,43.6,46.4,24.4
816,8.5,73.9,43.9,44.0,21.5,9.4,84.9,44.9,47.0,24.0
818,8.3,72.2,44.0,42.5,20.5,9.4,85.2,46.6,48.6,24.4
820,8.3,75.0,44.6,42.8,21.3,9.4,85.9,42.6,47.7,24.9
822,8.3,62.3,44.0,40.8,17.8,9.6,77.0,43.7,46.2,22.2
824,8.3,60.6,42.8,40.6,17.5,9.2,76.4,44.3,46.1,22.0
826,8.3,67.5,45.8,42.9,19.4,9.2,72.1,44.4,43.3,20.2
828,8.8,61.4,46.3,42.1,17.8,8.9,59.5,44.6,40.4,16.9
830,8.3,63.7,44.2,44.0,19.6,8.4,57.0,43.5,39.6,16.5
832,8.3,64.3,45.8,44.6,19.6,8.8,57.7,45.6,40.4,16.6
834,8.3,63.4,43.4,43.5,19.3,8.4,54.2,44.2,39.0,16.1
836,8.5,62.7,42.6,43.1,19.3,8.0,52.0,45.4,38.2,16.3
838,8.9,62.3,44.9,43.2,19.0,8.4,50.2,48.4,37.9,16.0
840,8.6,62.8,42.4,40.6,17.9,7.9,54.0,47.4,38.1,16.6
842,9.3,73.4,43.2,43.0,20.5,7.9,57.9,47.4,38.8,17.3
844,9.6,73.2,41.7,43.4,20.6,7.9,57.8,38.6,36.9,16.8
846,9.6,77.2,42.8,44.2,22.0,7.9,50.9,39.6,36.3,15.8
848,9.6,71.5,43.5,42.6,20.5,8.4,52.0,39.2,36.5,16.1
850,9.2,70.7,42.6,42.0,20.4,8.4,53.0,41.3,37.6,16.5
852,9.2,65.6,41.4,41.1,19.6,7.8,56.8,47.4,39.3,17.5
854,9.6,74.9,39.4,43.5,22.4,8.2,69.1,46.2,41.4,20.3
856,8.8,77.2,39.2,42.6,23.0,8.5,78.7,44.7,42.9,23.2
858,8.4,75.3,38.7,41.3,22.7,8.6,79.9,43.9,42.7,23.5
860,7.5,74.8,46.8,43.0,23.1,8.8,81.0,49.1,44.0,23.9
862,7.5,75.6,48.8,44.0,23.5,9.3,82.2,47.1,43.8,24.0
864,7.8,74.8,46.4,43.2,22.9,8.8,83.6,49.1,44.4,24.8
866,7.7,73.8,45.6,42.5,22.7,8.4,79.8,49.4,43.7,24.1
868,7.8,67.0,43.8,40.5,21.0,8.0,82.1,51.8,44.8,24.9
870,7.4,65.8,46.2,40.4,20.5,8.0,79.0,51.8,44.6,24.1
872,7.0,66.3,44.8,40.1,20.3,7.5,76.2,51.4,44.4,22.9
874,7.4,65.6,43.5,39.6,19.8,7.5,79.4,50.0,44.7,23.7
876,7.0,66.8,43.6,39.2,20.1,8.1,76.1,46.4,43.9,23.1
878,6.8,64.1,45.2,38.4,19.4,8.5,71.9,46.5,43.2,22.0
880,7.2,53.0,45.1,36.1,16.5,8.7,60.8,47.2,41.2,19.6
882,7.6,51.8,40.4,35.1,15.5,8.2,61.0,49.2,42.0,20.1
884,8.5,55.9,42.1,36.2,16.2,8.2,61.3,48.6,41.8,20.4
886,9.0,57.8,38.0,35.2,16.0,8.2,63.0,43.1,41.0,20.1
888,9.1,59.4,39.8,36.0,16.6,8.6,63.0,40.5,40.8,20.1
890,9.1,63.9,42.8,38.0,18.1,9.0,73.1,40.6,41.8,21.7
892,8.8,64.8,43.2,38.2,18.5,9.9,70.4,39.0,41.0,20.6
894,8.8,58.9,43.8,37.5,16.7,9.5,69.6,38.4,40.8,20.7
896,8.8,56.9,46.6,38.3,16.8,9.5,69.3,38.6,41.6,21.3
898,9.2,58.1,47.4,38.8,17.1,9.5,66.1,39.2,40.5,20.3
900,9.0,60.0,44.7,38.9,17.4,9.0,65.6,38.5,40.0,20.2
902,9.5,66.6,46.6,40.7,18.9,9.0,59.9,37.1,39.1,19.3
904,8.7,65.6,44.3,39.3,18.6,9.0,66.7,37.0,39.5,20.3
906,9.0,67.6,43.8,39.4,19.2,9.5,65.8,35.4,39.4,20.0
908,9.0,67.2,43.2,39.4,18.8,9.0,63.1,35.2,40.0,20.6
910,9.0,65.7,44.3,39.4,18.4,9.2,63.9,36.0,40.6,20.5
912,9.0,65.0,41.5,38.7,18.0,9.2,66.2,36.3,40.9,20.5
914,9.0,72.8,35.5,39.6,20.6,8.8,70.8,36.6,39.8,20.6
916,9.0,74.0,36.6,40.3,21.0,8.8,67.2,38.8,40.0,19.7
918,8.9,72.8,36.4,39.8,20.6,8.8,70.8,37.8,40.7,20.8
920,9.3,76.9,36.3,40.0,21.9,9.7,71.2,37.1,41.2,21.1
922,8.9,76.4,38.3,39.3,21.8,9.2,71.3,37.7,41.4,21.1
924,8.9,79.4,37.9,40.2,22.9,9.4,73.8,39.7,42.5,21.7
926,8.7,73.2,39.1,40.9,20.6,8.6,70.8,39.8,41.6,21.2
928,8.6,73.7,39.3,41.0,20.8,8.6,64.8,39.9,40.7,19.6
930,8.8,74.3,38.4,40.7,20.8,8.5,61.9,39.6,40.3,18.9
932,8.4,75.3,39.9,40.7,21.2,8.9,65.1,41.4,41.2,19.7
934,8.4,79.1,41.2,41.8,22.5,8.9,62.5,41.2,38.7,18.0
936,7.9,87.7,42.2,44.2,25.6,8.5,61.2,40.0,38.5,18.1
938,7.5,77.6,42.6,41.9,22.3,8.0,58.9,38.7,37.2,17.5
940,7.5,72.0,44.1,41.1,20.7,8.5,73.1,37.4,39.4,21.2
942,7.9,76.3,45.1,42.6,22.0,8.5,72.8,43.0,40.0,21.0
944,7.6,74.2,43.0,41.9,21.5,8.5,80.2,44.8,42.2,23.5
946,7.2,72.5,46.4,41.7,21.3,8.5,79.0,44.7,42.2,23.2
948,7.6,72.4,47.7,41.8,21.2,8.2,77.1,43.8,41.4,22.8
950,7.6,77.8,46.2,42.3,22.7,7.9,73.8,47.2,41.3,21.9
952,7.2,80.9,44.8,42.1,23.8,8.2,76.5,46.6,42.3,22.5
954,8.0,84.3,45.8,43.3,24.8,8.3,83.6,45.3,43.4,24.6
956,8.0,83.4,46.5,43.3,24.7,8.3,78.5,45.8,42.3,22.9
958,8.0,80.5,44.5,44.0,24.5,8.3,81.0,45.0,42.9,23.6
960,8.5,70.6,43.6,41.7,21.2,7.8,86.8,46.4,44.2,25.7
962,8.5,71.8,45.5,42.3,21.4,8.3,86.1,46.5,46.2,25.9
964,8.0,69.7,44.9,42.0,21.2,8.7,78.9,47.4,45.1,23.5
966,8.0,75.0,51.2,44.6,23.0,8.7,69.6,47.6,43.6,21.1
968,7.6,73.1,50.8,44.6,22.6,8.7,64.3,40.3,41.4,19.9
970,8.0,77.1,53.1,46.5,23.8,8.3,71.7,40.5,42.3,21.5
972,8.4,78.4,53.4,46.9,24.2,9.1,74.2,38.2,43.6,22.7
974,7.9,77.9,48.0,45.7,24.5,9.6,74.7,36.8,43.5,22.7
976,7.9,72.6,49.5,44.6,23.0,10.0,82.6,35.6,44.6,24.9
978,8.4,70.5,48.1,44.6,22.6,9.7,84.1,36.5,45.7,25.9
980,7.9,76.7,48.0,45.3,24.3,9.7,87.8,36.4,48.0,28.2
982,8.4,83.1,53.2,48.4,26.4,9.2,87.4,36.0,47.6,28.4
984,8.4,92.1,54.7,48.6,28.1,9.2,88.8,37.6,48.0,28.6
986,8.4,87.0,56.7,47.7,26.7,9.7,88.7,36.2,45.6,27.0
988,8.8,85.1,56.8,48.6,26.6,9.2,88.0,38.0,46.0,26.7
990,8.8,81.4,57.2,48.3,25.8,9.2,85.4,37.9,45.7,26.1
992,8.8,83.1,59.4,48.6,26.1,9.2,87.4,39.6,46.1,26.6
994,9.1,93.6,59.0,50.0,28.9,8.8,92.6,39.7,47.4,28.4
996,8.8,94.2,59.4,51.3,29.6,8.8,88.7,38.5,46.4,27.3
998,9.2,91.9,56.4,50.9,28.6,8.4,88.3,35.4,45.1,27.4


==> data/dqn_breakout_small3_small3_slowdown_1_2.csv <==
iteration,dev1_min,dev1_max,dev1_median,dev1_avg,dev1_std,dev2_min,dev2_max,dev2_median,dev2_avg,dev2_std
0,0.0,11.0,0.0,2.2,4.4,0.0,8.0,0.0,1.6,3.2
2,0.0,11.0,0.0,2.2,4.4,0.0,10.0,0.0,2.0,4.0
4,0.0,10.4,0.0,2.2,4.1,0.0,6.2,0.6,1.6,2.3
6,0.0,7.6,1.7,2.3,2.7,0.0,6.1,0.4,1.5,2.3
8,0.2,6.0,1.8,2.2,2.1,0.2,6.3,0.7,1.8,2.3
10,1.2,4.9,2.2,2.4,1.4,0.5,6.1,1.3,2.1,2.1
12,1.0,5.2,1.8,2.4,1.4,0.8,5.7,1.1,2.2,1.8
14,0.9,4.5,2.7,2.7,1.1,0.7,5.0,1.7,2.1,1.5
16,0.8,4.6,2.5,2.6,1.2,1.1,4.4,2.1,2.4,1.1
18,0.7,4.2,2.5,2.6,1.1,1.5,4.5,2.8,2.8,1.0
20,0.9,4.5,2.8,2.9,1.2,1.7,4.6,2.6,3.0,1.0
22,0.9,4.6,2.7,2.9,1.3,1.6,4.6,3.2,3.2,1.0
24,0.9,4.3,2.5,2.8,1.2,1.9,5.1,3.4,3.6,1.1
26,1.1,4.0,2.8,2.8,1.0,1.9,5.0,3.8,3.8,1.1
28,1.1,4.9,3.0,3.0,1.2,2.2,6.4,4.8,4.5,1.4
30,1.6,5.3,3.0,3.1,1.2,3.1,7.6,5.2,5.3,1.5
32,2.0,5.7,3.4,3.6,1.2,3.5,9.6,5.4,6.3,2.2
34,2.4,5.3,3.7,3.8,1.0,3.5,10.4,6.8,7.1,2.7
36,2.4,6.0,4.0,4.0,1.2,4.0,11.4,7.8,7.8,3.2
38,2.8,6.0,4.0,4.2,1.0,4.0,13.0,8.8,8.7,3.8
40,3.2,6.0,4.3,4.4,0.9,4.5,14.2,9.3,9.4,4.0
42,3.6,5.6,5.0,4.6,0.7,4.9,15.3,9.0,10.0,4.4
44,3.6,5.8,5.4,4.9,0.9,5.3,15.8,9.6,10.3,4.6
46,3.4,5.8,5.8,5.1,0.9,5.8,16.1,10.5,10.8,4.6
48,3.3,6.7,6.6,5.7,1.3,5.8,17.7,11.2,11.6,5.1
50,3.6,7.5,7.3,6.3,1.5,5.4,19.6,11.6,12.2,5.9
52,4.0,8.0,6.8,6.3,1.4,5.8,21.0,13.2,13.1,6.4
54,4.7,8.8,7.1,6.8,1.4,6.2,21.4,14.7,13.9,6.6
56,4.4,10.2,6.3,7.0,2.0,5.8,22.1,16.0,14.5,6.9
58,4.2,10.8,5.8,7.0,2.3,5.8,23.1,17.0,15.3,7.3
60,3.6,12.6,6.4,7.6,3.2,5.9,24.5,18.1,16.0,7.7
62,3.7,13.0,6.0,7.9,3.5,6.7,25.6,19.9,17.0,7.9
64,3.9,13.6,6.4,8.6,3.8,5.8,27.5,23.2,18.4,8.9
66,4.2,14.8,7.1,9.2,4.3,5.8,28.5,25.4,19.4,9.6
68,4.5,15.7,7.6,9.8,4.5,6.3,29.9,27.8,20.7,10.1
70,5.0,16.2,7.8,10.2,4.7,7.2,30.9,28.6,21.6,10.3
72,4.7,16.9,8.3,10.7,5.2,7.2,32.4,30.0,22.3,10.7
74,4.6,18.0,9.1,10.9,5.5,8.0,34.4,29.4,23.1,10.8
76,4.6,19.4,10.4,11.6,6.1,8.0,35.6,29.1,23.4,11.0
78,5.0,20.9,11.1,12.2,6.3,7.9,36.8,28.9,23.8,11.2
80,5.4,20.8,13.1,12.6,6.0,7.9,37.0,28.8,24.2,11.1
82,5.9,21.5,13.8,13.1,5.8,8.4,35.7,29.3,24.6,10.6
84,6.4,22.0,14.5,13.4,5.8,9.1,35.8,27.9,24.6,10.2
86,6.8,22.1,15.4,13.7,5.6,8.7,33.8,27.6,24.2,9.6
88,7.1,21.4,16.2,13.9,5.3,8.7,33.5,28.5,24.1,9.2
90,7.2,21.6,15.8,13.9,5.2,9.0,33.7,28.6,24.1,9.1
92,7.5,21.2,15.9,14.2,5.0,9.0,32.1,27.5,23.8,8.6
94,7.7,20.9,15.6,14.2,4.9,8.1,30.4,27.6,23.1,8.3
96,9.0,20.4,16.0,14.5,4.5,8.1,32.1,27.6,23.5,8.6
98,9.4,20.7,16.0,14.8,4.4,8.6,31.6,27.2,23.3,8.2
100,9.0,21.2,17.3,15.3,4.6,8.6,30.7,27.8,23.4,8.3
102,9.4,20.8,18.2,15.7,4.4,9.1,31.2,26.3,23.8,8.0
104,9.4,21.5,18.4,16.0,4.7,9.1,31.6,24.8,23.8,8.0
106,9.4,22.8,18.6,16.9,5.2,8.7,31.7,24.8,23.7,8.2
108,9.0,23.3,19.0,17.4,5.8,8.3,30.6,25.2,23.3,8.2
110,8.1,25.6,19.9,18.1,6.6,8.7,32.4,25.4,24.0,8.7
112,8.1,26.5,21.3,18.9,7.0,8.3,33.3,25.8,24.3,9.2
114,8.1,26.6,21.9,19.2,7.0,8.4,33.1,25.8,24.2,8.9
116,7.8,27.8,22.9,20.1,7.5,8.4,33.8,26.0,24.1,8.9
118,7.9,29.4,24.2,20.8,8.1,8.9,35.1,25.8,24.7,9.0
120,7.5,29.8,25.0,20.8,8.5,9.3,35.4,26.6,25.4,8.9
122,7.2,31.5,26.5,21.7,9.5,8.9,35.5,26.0,25.4,9.0
124,7.5,31.3,27.2,22.1,9.4,8.4,37.4,26.4,25.9,9.6
126,7.5,32.0,27.4,21.9,9.4,8.0,38.7,26.0,25.7,10.0
128,7.5,33.3,28.4,22.4,9.9,8.0,38.5,26.4,25.2,10.0
130,7.1,34.4,28.1,22.7,10.4,8.0,38.6,25.7,25.4,10.0
132,7.1,35.0,26.4,22.7,10.5,8.4,38.6,26.9,25.3,9.8
134,7.5,36.1,25.6,23.0,10.6,8.0,37.2,27.1,24.6,9.5
136,8.0,36.7,24.9,23.2,10.7,8.0,35.3,26.9,24.1,9.0
138,8.0,37.0,26.1,23.6,11.0,8.0,35.7,26.0,24.1,9.1
140,7.8,38.5,27.0,24.1,11.3,8.0,35.5,25.9,24.3,9.2
142,7.8,37.1,28.9,24.6,11.3,8.0,34.2,26.3,24.1,8.8
144,7.8,38.0,28.8,24.7,11.2,7.5,33.3,27.0,23.8,8.7
146,7.8,38.7,28.4,24.7,11.2,7.5,34.7,26.2,24.0,9.0
148,8.4,39.2,28.0,24.6,11.1,7.5,34.8,25.7,24.3,9.1
150,8.4,37.4,28.6,24.3,10.6,8.0,34.6,25.6,24.0,8.8
152,7.9,37.6,30.4,24.6,10.9,8.4,33.0,25.6,23.7,8.2
154,8.8,36.2,29.8,24.6,10.4,8.4,32.6,25.4,23.6,8.1
156,8.8,35.7,31.0,25.1,10.3,7.5,31.4,26.1,23.8,8.4
158,8.8,33.9,32.8,25.5,10.1,7.9,31.6,25.4,23.7,8.2
160,8.8,33.7,33.1,25.4,10.1,7.5,30.3,25.7,23.3,8.2
162,8.4,33.6,32.7,25.4,10.2,7.9,29.1,27.2,23.4,7.9
164,8.4,32.1,30.1,24.2,9.4,8.4,28.8,27.0,23.4,7.7
166,7.9,32.3,28.8,24.0,9.3,7.9,29.2,26.7,23.6,7.9
168,8.2,32.8,27.6,23.6,9.1,7.9,28.2,27.0,23.3,7.7
170,8.2,33.8,27.9,23.8,9.2,8.4,29.4,26.4,23.2,7.6
172,7.8,36.6,26.6,24.0,9.7,8.5,28.8,26.4,23.1,7.4
174,7.8,37.8,27.1,24.3,9.9,8.5,31.0,26.4,23.4,7.7
176,8.7,38.8,27.1,24.7,10.0,8.0,31.1,26.7,23.4,8.0
178,8.2,39.1,26.2,24.9,10.2,7.6,31.4,25.6,23.5,8.3
180,7.8,37.3,26.3,24.3,9.8,8.5,33.3,25.7,24.4,8.5
182,7.8,37.3,26.4,23.9,9.9,9.0,33.8,25.7,24.5,8.5
184,7.4,37.6,26.6,23.9,10.1,8.8,34.0,26.4,24.8,8.7
186,7.4,37.7,27.0,24.2,10.2,8.8,33.4,25.0,24.4,8.6
188,7.4,38.2,27.2,24.5,10.4,8.8,33.9,24.8,24.4,8.6
190,7.4,40.4,28.2,25.0,11.1,8.9,34.9,24.5,24.6,8.9
192,7.5,40.4,27.9,25.2,11.0,8.9,35.0,24.5,24.7,8.9
194,7.5,41.3,27.8,25.9,11.4,8.5,32.4,24.9,24.2,8.5
196,8.0,40.1,27.3,25.7,11.1,8.8,32.2,24.6,24.3,8.4
198,8.0,40.6,26.3,25.3,11.3,8.4,31.8,24.6,23.7,8.3
200,8.0,40.1,25.8,25.4,11.3,8.0,30.5,24.8,23.0,7.9
202,7.5,40.4,26.8,25.7,11.6,7.5,30.7,25.4,23.1,8.2
204,8.4,39.3,27.5,25.5,10.9,7.5,29.6,25.8,23.2,8.0
206,8.8,37.2,27.8,25.4,10.3,7.0,29.1,24.8,22.5,8.0
208,8.8,36.4,27.2,25.0,10.0,7.2,29.2,25.1,22.4,7.8
210,9.3,35.5,27.4,24.9,9.5,7.6,28.4,24.9,22.6,7.7
212,9.3,35.6,27.2,25.2,9.5,7.2,28.5,24.0,22.3,7.9
214,9.7,33.4,26.3,24.9,8.8,6.7,29.5,23.9,22.5,8.3
216,10.1,33.9,25.6,24.8,8.7,6.2,29.7,24.4,22.4,8.3
218,10.2,32.8,26.2,24.6,8.3,5.8,29.3,25.8,22.1,8.3
220,10.2,31.1,27.2,24.1,7.8,5.8,30.8,25.4,22.4,8.7
222,10.2,31.7,26.4,24.2,7.9,5.8,30.6,25.5,22.5,8.7
224,10.2,32.0,26.3,24.4,8.1,5.7,30.9,26.4,22.8,8.8
226,10.2,33.2,25.1,23.9,8.0,6.2,32.0,25.6,23.1,8.8
228,10.6,34.1,24.6,24.2,8.0,6.2,32.1,26.6,23.2,8.9
230,10.6,36.5,23.9,25.0,9.1,6.2,32.0,25.5,23.1,8.8
232,10.2,36.8,23.2,25.0,9.2,6.2,33.9,25.4,23.6,9.3
234,10.1,35.2,24.0,24.6,8.9,5.8,35.0,25.0,23.8,9.8
236,9.6,36.3,25.2,25.1,9.2,6.2,33.7,25.5,23.9,9.4
238,9.2,35.6,25.9,24.7,9.0,6.2,32.4,25.6,23.8,9.3
240,9.2,34.4,25.8,24.4,8.7,6.7,31.0,25.8,23.7,8.9
242,9.2,35.8,27.4,25.4,9.0,7.1,32.2,26.2,24.0,8.8
244,9.2,34.0,26.3,25.4,8.8,7.6,33.2,27.4,24.5,8.8
246,9.2,35.0,26.9,25.7,8.8,8.4,32.8,27.8,24.7,8.4
248,9.2,33.0,27.2,25.2,8.5,8.0,33.6,28.2,25.4,9.0
250,9.2,30.6,27.4,24.7,8.0,8.4,32.8,27.9,25.2,8.6
252,8.8,30.1,28.0,24.5,8.0,8.4,32.9,28.0,25.3,8.7
254,8.3,30.0,27.4,24.4,8.1,8.0,34.4,28.9,25.8,9.2
256,8.7,28.8,27.6,23.9,7.6,8.4,35.1,30.5,26.6,9.4
258,8.9,32.1,27.4,24.7,8.2,8.6,33.5,30.7,26.5,9.1
260,8.9,31.8,26.8,24.5,8.2,8.6,34.1,29.7,26.3,9.1
262,9.2,33.2,26.3,24.4,8.2,8.6,35.4,29.7,26.7,9.3
264,9.2,33.3,26.2,24.4,8.2,8.6,37.0,30.4,27.0,9.6
266,9.2,34.2,25.5,24.4,8.4,8.2,36.8,29.8,27.1,9.8
268,9.2,32.4,25.4,24.0,8.1,7.8,37.0,29.7,27.0,10.0
270,9.5,34.7,26.4,24.2,8.4,7.4,36.4,29.9,26.7,10.0
272,9.5,32.3,25.5,23.7,7.9,7.0,35.7,29.6,26.1,9.9
274,9.1,34.3,26.0,24.3,8.5,7.4,36.3,30.2,26.4,9.9
276,8.6,35.3,26.2,24.5,8.9,7.8,37.3,30.4,27.8,10.5
278,9.1,35.2,26.2,24.7,8.8,8.3,37.4,31.4,28.0,10.2
280,9.1,35.1,27.2,24.7,8.7,8.0,38.8,31.1,27.5,10.4
282,8.6,34.2,26.4,24.5,8.6,7.5,38.4,29.8,27.1,10.4
284,8.6,31.2,26.0,23.8,7.8,7.3,39.6,30.4,27.8,10.8
286,8.8,32.1,27.1,24.1,8.0,7.3,40.4,31.2,28.3,11.1
288,9.2,31.0,26.6,24.2,7.7,7.8,39.4,31.8,28.4,10.8
290,9.2,31.5,26.4,24.0,7.7,7.3,39.5,32.4,28.9,11.2
292,8.8,33.6,26.4,24.2,8.3,6.9,41.4,33.0,29.5,11.9
294,8.8,32.0,24.9,23.2,7.7,6.9,42.5,34.1,29.7,12.2
296,8.8,33.6,25.2,23.6,8.1,7.2,42.1,33.3,29.7,11.9
298,9.2,34.8,24.1,23.6,8.2,7.1,42.5,34.2,29.7,12.1
300,9.7,32.3,24.1,22.9,7.4,7.1,43.1,33.8,30.1,12.3
302,9.2,31.2,24.0,22.6,7.3,6.6,36.0,34.0,28.7,11.1
304,9.7,31.6,24.2,22.9,7.4,7.1,34.8,33.8,28.2,10.7
306,9.7,33.1,23.3,23.0,7.7,7.8,36.4,34.7,28.8,10.7
308,9.2,32.4,22.7,22.6,7.7,7.8,38.6,33.0,28.9,10.9
310,9.2,30.9,21.8,22.0,7.3,7.7,38.8,31.6,28.7,10.9
312,8.4,30.7,22.1,21.8,7.4,7.2,37.5,31.2,28.2,10.9
314,8.0,30.0,22.3,21.7,7.5,6.8,37.8,29.9,27.4,10.8
316,7.5,29.3,22.8,21.7,7.7,7.6,37.4,29.6,27.4,10.4
318,8.0,29.8,22.9,22.1,7.8,8.0,35.4,29.6,27.0,9.8
320,8.0,29.1,23.6,22.2,7.7,8.4,37.4,29.1,27.1,9.9
322,7.5,28.3,23.3,21.8,7.5,8.2,39.7,33.4,29.9,11.4
324,7.5,29.0,23.7,22.6,7.9,7.8,40.9,32.3,30.1,12.0
326,8.0,29.4,24.3,22.8,7.7,8.2,43.0,33.2,30.2,12.1
328,7.8,28.4,25.1,22.3,7.4,7.8,43.0,32.9,30.2,12.4
330,7.8,28.0,25.0,21.9,7.2,7.3,44.6,31.6,30.1,12.9
332,7.4,27.6,24.8,21.7,7.3,7.0,43.1,29.7,29.7,12.9
334,7.4,30.8,25.3,22.7,8.0,7.0,42.5,29.0,29.4,12.6
336,7.8,29.9,24.8,22.7,7.7,7.4,42.8,28.0,29.5,12.8
338,8.2,29.3,25.1,22.6,7.4,7.4,44.1,29.8,30.4,13.3
340,7.8,30.0,24.8,22.5,7.6,7.6,46.4,29.6,31.0,13.7
342,8.2,30.5,25.0,22.7,7.6,7.1,47.0,29.1,30.7,14.0
344,8.2,29.3,25.4,22.6,7.4,7.6,48.1,31.5,32.0,14.4
346,8.2,30.6,25.4,22.9,7.6,8.0,47.8,30.2,29.1,12.7
348,8.7,31.5,25.0,23.0,7.6,8.0,46.8,30.3,28.4,12.4
350,8.2,29.6,24.2,22.4,7.4,8.4,44.0,29.7,28.3,11.5
352,8.0,31.4,23.5,22.5,7.8,8.4,44.6,29.6,28.5,11.7
354,8.2,32.3,24.7,23.4,8.2,8.5,47.6,31.3,29.3,12.5
356,8.1,32.8,25.6,23.9,8.5,9.4,47.3,30.7,29.5,12.2
358,8.5,32.0,25.5,23.8,8.3,9.4,47.2,31.0,29.4,12.2
360,7.9,34.0,25.6,24.4,9.2,9.4,48.2,31.3,30.0,12.6
362,7.5,34.2,25.8,24.4,9.5,9.7,47.9,30.9,30.1,12.4
364,8.4,32.8,25.0,24.4,8.9,9.7,45.2,31.5,29.5,11.6
366,7.9,33.1,24.5,24.2,9.1,9.6,44.8,31.6,29.3,11.6
368,7.1,32.6,24.4,23.8,9.3,8.7,43.3,32.3,28.5,11.5
370,6.6,32.7,25.0,23.7,9.4,8.2,44.9,32.2,28.9,12.0
372,6.2,32.2,25.0,23.5,9.5,8.2,45.2,31.8,29.3,12.1
374,6.6,32.2,25.4,23.6,9.2,8.2,47.6,32.1,29.8,12.8
376,6.6,32.0,25.3,23.5,9.0,8.2,49.6,31.2,30.0,13.4
378,6.4,31.8,23.6,23.1,9.1,8.2,47.4,32.2,29.9,12.7
380,6.8,30.8,23.4,22.9,8.7,8.1,47.4,32.0,29.7,12.7
382,7.2,30.3,24.5,22.9,8.4,8.1,49.6,32.6,30.6,13.4
384,7.6,29.6,24.1,22.3,7.8,8.1,51.6,32.4,30.9,14.0
386,7.4,30.8,22.9,22.4,8.3,8.1,50.4,31.3,29.8,13.6
388,7.4,29.9,23.2,22.0,7.7,8.6,51.9,29.8,29.7,13.8
390,7.8,29.8,23.5,22.1,7.6,8.8,53.0,29.8,30.5,14.1
392,7.8,29.7,23.8,22.2,7.7,9.2,54.6,29.6,31.2,14.4
394,8.6,28.8,24.6,22.3,7.2,10.0,56.1,30.6,31.4,14.7
396,9.1,29.6,24.2,22.5,7.2,10.0,60.8,30.2,32.3,16.3
398,8.7,30.0,24.0,22.6,7.5,9.7,63.4,31.3,33.1,17.3
400,9.2,31.4,24.3,22.9,7.6,9.2,62.9,33.6,33.4,17.2
402,9.2,31.5,23.7,22.6,7.5,8.8,63.8,33.0,33.4,17.7
404,9.3,30.9,24.2,22.6,7.4,8.4,64.3,33.3,33.3,18.0
406,9.3,32.1,23.5,22.8,7.8,8.8,59.5,31.7,32.3,16.3
408,8.9,31.5,24.0,23.2,7.9,8.8,57.0,31.4,31.9,15.4
410,8.4,31.9,24.2,23.6,8.2,8.4,55.4,31.6,31.6,15.0
412,8.9,33.8,24.9,24.3,8.5,8.3,59.0,32.2,32.3,16.2
414,8.9,32.2,26.2,24.2,8.3,8.3,56.7,31.0,31.5,15.5
416,8.4,33.5,26.2,24.4,8.7,8.3,56.2,31.6,31.4,15.3
418,8.9,33.7,26.9,24.8,8.8,8.7,55.4,33.8,31.8,15.0
420,8.4,35.0,26.6,24.8,9.2,8.7,47.9,33.6,30.0,12.8
422,8.8,33.6,27.0,24.6,8.8,8.7,46.4,32.8,29.7,12.3
424,8.8,34.3,26.7,24.5,8.8,8.7,46.4,31.5,29.5,12.3
426,8.8,34.0,27.9,24.8,8.9,9.2,43.2,28.0,28.2,11.4
428,8.4,34.4,28.5,24.9,9.1,9.5,44.0,28.2,28.6,11.6
430,8.4,32.6,29.8,24.9,8.8,10.0,48.1,27.9,29.3,12.5
432,7.9,32.4,28.0,24.4,8.7,9.1,49.4,28.1,29.5,13.3
434,8.4,30.8,27.7,24.1,8.1,8.6,51.1,28.9,30.3,14.0
436,8.4,28.9,26.6,23.2,7.6,8.7,56.8,29.1,31.8,16.0
438,8.7,28.1,26.6,23.0,7.2,8.7,58.5,28.0,31.7,16.5
440,8.7,28.0,25.8,22.9,7.2,8.3,57.3,27.7,31.4,16.3
442,9.2,28.0,26.6,23.3,7.2,8.3,56.8,29.6,31.4,16.0
444,9.6,29.9,26.8,24.1,7.4,7.8,59.3,27.4,31.6,17.2
446,9.6,36.7,28.4,26.1,9.0,7.4,61.7,28.7,32.5,18.1
448,9.2,37.2,29.4,26.4,9.4,7.4,64.6,28.3,33.1,19.1
450,8.8,36.7,28.1,26.0,9.3,7.4,65.3,30.0,33.5,19.0
452,8.8,36.2,27.4,25.7,9.1,7.0,72.5,33.3,35.4,21.4
454,8.9,35.6,26.5,25.5,9.0,7.0,67.8,33.0,34.4,19.8
456,9.3,35.2,27.0,25.8,8.8,7.0,68.6,32.9,34.4,20.1
458,9.3,35.6,28.4,26.5,9.1,7.8,67.7,40.6,36.5,19.8
460,9.4,35.8,26.6,26.4,9.3,7.8,61.7,37.5,34.7,17.7
462,9.5,35.7,27.6,26.8,9.4,7.4,61.6,37.1,34.7,18.0
464,9.0,37.5,27.6,26.9,9.8,7.0,62.0,36.6,34.7,18.2
466,8.5,37.5,27.2,26.3,9.8,7.0,61.6,38.3,35.1,18.2
468,8.5,37.2,26.8,26.0,9.6,7.2,59.0,36.0,34.2,17.3
470,8.5,35.7,27.4,25.8,9.2,7.7,57.4,34.2,33.7,16.6
472,8.1,30.0,26.8,23.8,8.0,7.7,51.7,35.8,32.6,15.0
474,8.0,29.4,28.6,24.4,8.3,7.7,52.5,36.0,33.0,15.3
476,8.0,30.3,29.3,25.3,8.6,7.7,61.2,35.4,34.4,17.6
478,8.2,31.0,29.0,25.6,8.7,8.1,52.6,37.2,33.0,15.1
480,8.2,31.7,30.0,25.8,8.9,7.7,54.1,37.9,33.6,15.9
482,7.8,31.0,28.8,25.1,8.7,7.8,61.8,36.8,34.9,18.0
484,7.8,31.4,28.1,25.0,8.7,7.8,64.7,34.3,33.7,18.5
486,8.1,32.7,27.6,24.8,8.6,8.2,72.5,33.8,35.2,21.0
488,8.1,31.3,26.9,24.6,8.4,8.3,69.8,32.7,34.4,20.1
490,8.6,34.0,30.8,26.4,9.2,8.3,74.2,32.9,35.5,21.6
492,8.6,32.8,30.3,26.1,8.9,8.0,73.6,32.6,35.3,21.5
494,8.2,34.6,29.6,26.4,9.4,7.2,72.4,32.9,35.0,21.3
496,8.2,34.6,30.6,26.8,9.7,7.2,72.0,33.2,35.2,21.2
498,8.6,34.6,31.5,26.7,9.4,7.2,73.0,32.4,34.6,21.5
500,9.0,34.8,30.1,26.4,9.1,6.7,77.4,30.5,34.7,23.4
502,9.1,34.8,28.6,26.2,9.0,5.7,64.8,28.3,30.6,19.3
504,9.1,34.5,28.3,26.4,9.0,5.2,61.2,26.1,28.1,18.3
506,9.1,36.1,29.0,26.8,9.3,4.7,50.0,23.1,24.0,14.7
508,8.8,37.6,28.8,27.1,9.8,4.2,41.9,20.2,20.7,12.2
510,8.8,36.8,28.6,27.2,9.9,3.2,35.0,17.8,17.8,10.3
512,8.8,37.4,28.3,27.3,10.0,2.2,27.6,15.8,15.0,8.3
514,8.8,35.6,29.4,27.3,9.6,2.0,23.4,13.8,12.6,6.9
516,8.8,34.8,29.1,25.7,8.9,1.1,18.1,10.9,9.7,5.5
518,8.4,35.4,29.6,25.9,9.2,1.0,15.6,7.3,7.4,4.8
520,8.0,33.1,29.4,25.7,9.1,0.9,13.6,3.4,5.0,4.4
522,8.4,31.8,28.4,25.4,8.6,-0.0,9.2,1.3,2.6,3.4
524,8.0,33.6,27.9,25.6,9.0,-1.0,-1.0,-1.0,-1.0,0.0
526,7.7,33.0,28.1,25.2,9.0,-1.0,-1.0,-1.0,-1.0,0.0
528,7.7,34.2,28.0,25.2,9.1,-1.0,-1.0,-1.0,-1.0,0.0
530,8.1,33.7,27.8,25.2,8.8,-1.0,-1.0,-1.0,-1.0,0.0
532,8.0,31.7,28.5,24.9,8.6,-1.0,-1.0,-1.0,-1.0,0.0
534,7.6,30.8,28.8,24.8,8.7,-1.0,-1.0,-1.0,-1.0,0.0
536,7.2,31.8,28.6,25.0,9.0,-1.0,-1.0,-1.0,-1.0,0.0
538,7.6,30.7,29.6,25.5,9.0,-1.0,-1.0,-1.0,-1.0,0.0
540,7.6,30.6,30.2,25.7,9.1,-1.0,-1.0,-1.0,-1.0,0.0
542,7.1,33.2,31.5,26.9,10.0,-1.0,-1.0,-1.0,-1.0,0.0
544,6.6,33.5,31.6,27.1,10.3,-1.0,-1.0,-1.0,-1.0,0.0
546,7.0,39.2,31.4,28.3,11.1,-1.0,-1.0,-1.0,-1.0,0.0
548,7.5,39.5,32.1,28.3,11.0,-1.0,-1.0,-1.0,-1.0,0.0
550,7.9,39.6,32.4,28.9,11.0,-1.0,-1.0,-1.0,-1.0,0.0
552,7.9,47.1,31.4,30.3,12.7,-1.0,-1.0,-1.0,-1.0,0.0
554,7.9,49.7,31.0,30.7,13.4,-1.0,-1.0,-1.0,-1.0,0.0
556,7.5,50.1,32.5,30.3,13.6,-1.0,-1.0,-1.0,-1.0,0.0
558,7.9,53.3,32.1,31.1,14.4,-1.0,-1.0,-1.0,-1.0,0.0
560,8.4,53.2,32.8,31.6,14.3,-1.0,-1.0,-1.0,-1.0,0.0
562,8.4,53.3,33.4,31.4,14.3,-1.0,-1.0,-1.0,-1.0,0.0
564,8.2,52.2,32.4,30.9,14.0,-1.0,-1.0,-1.0,-1.0,0.0
566,8.6,58.6,32.1,32.4,15.9,-1.0,-1.0,-1.0,-1.0,0.0
568,9.1,64.7,31.3,33.1,17.9,-1.0,-1.0,-1.0,-1.0,0.0
570,8.6,64.7,30.8,32.9,18.0,-1.0,-1.0,-1.0,-1.0,0.0
572,8.6,58.4,31.4,31.8,15.8,-1.0,-1.0,-1.0,-1.0,0.0
574,8.6,58.3,31.4,31.8,15.8,-1.0,-1.0,-1.0,-1.0,0.0
576,8.6,51.4,31.4,30.5,13.6,-1.0,-1.0,-1.0,-1.0,0.0
578,8.6,49.4,30.9,29.8,13.0,-1.0,-1.0,-1.0,-1.0,0.0
580,9.1,48.2,29.8,29.8,12.5,-1.0,-1.0,-1.0,-1.0,0.0
582,8.2,46.2,30.1,29.6,12.3,-1.0,-1.0,-1.0,-1.0,0.0
584,7.8,46.6,30.0,29.5,12.5,-1.0,-1.0,-1.0,-1.0,0.0
586,7.3,44.8,29.3,29.1,12.3,-1.0,-1.0,-1.0,-1.0,0.0
588,7.8,44.6,30.8,29.3,12.0,-1.0,-1.0,-1.0,-1.0,0.0
590,7.9,43.5,31.1,29.3,11.8,-1.0,-1.0,-1.0,-1.0,0.0
592,8.0,39.0,31.8,28.0,10.5,-1.0,-1.0,-1.0,-1.0,0.0
594,8.3,33.2,31.3,26.6,9.3,-1.0,-1.0,-1.0,-1.0,0.0
596,8.7,33.3,31.5,26.8,9.1,-1.0,-1.0,-1.0,-1.0,0.0
598,8.7,33.3,31.9,26.8,9.2,-1.0,-1.0,-1.0,-1.0,0.0
600,8.7,33.8,31.5,26.9,9.3,-1.0,-1.0,-1.0,-1.0,0.0
602,8.3,37.4,30.8,27.4,10.0,-1.0,-1.0,-1.0,-1.0,0.0
604,7.8,37.6,30.8,27.8,10.3,-1.0,-1.0,-1.0,-1.0,0.0
606,7.8,39.9,30.5,28.0,10.8,-1.0,-1.0,-1.0,-1.0,0.0
608,8.3,38.2,29.9,27.7,10.2,-1.0,-1.0,-1.0,-1.0,0.0
610,8.7,37.6,30.6,27.8,9.9,-1.0,-1.0,-1.0,-1.0,0.0
612,8.3,39.6,30.4,28.0,10.5,-1.0,-1.0,-1.0,-1.0,0.0
614,8.2,41.9,31.2,28.7,11.1,-1.0,-1.0,-1.0,-1.0,0.0
616,7.3,42.1,29.4,28.4,11.5,-1.0,-1.0,-1.0,-1.0,0.0
618,7.6,40.7,30.3,28.4,11.1,-1.0,-1.0,-1.0,-1.0,0.0
620,7.8,39.1,30.6,28.5,10.9,-1.0,-1.0,-1.0,-1.0,0.0
622,7.4,38.1,30.4,28.3,10.9,-1.0,-1.0,-1.0,-1.0,0.0
624,7.0,39.0,29.3,27.4,11.1,-1.0,-1.0,-1.0,-1.0,0.0
626,7.0,38.6,29.3,26.8,10.7,-1.0,-1.0,-1.0,-1.0,0.0
628,6.9,36.5,29.2,26.8,10.5,-1.0,-1.0,-1.0,-1.0,0.0
630,7.8,35.1,27.9,26.4,9.8,-1.0,-1.0,-1.0,-1.0,0.0
632,7.8,34.7,29.2,26.8,9.9,-1.0,-1.0,-1.0,-1.0,0.0
634,7.8,34.0,29.2,26.3,9.6,-1.0,-1.0,-1.0,-1.0,0.0
636,7.8,35.6,30.1,26.6,9.8,-1.0,-1.0,-1.0,-1.0,0.0
638,7.4,35.9,31.3,26.8,10.0,-1.0,-1.0,-1.0,-1.0,0.0
640,7.4,35.0,30.2,26.1,9.7,-1.0,-1.0,-1.0,-1.0,0.0
642,7.9,41.7,29.8,27.6,11.0,-1.0,-1.0,-1.0,-1.0,0.0
644,7.4,41.7,28.9,27.2,11.0,-1.0,-1.0,-1.0,-1.0,0.0
646,7.4,44.4,28.8,27.5,11.8,-1.0,-1.0,-1.0,-1.0,0.0
648,8.2,46.7,29.0,28.4,12.2,-1.0,-1.0,-1.0,-1.0,0.0
650,8.2,47.9,31.2,29.9,12.6,-1.0,-1.0,-1.0,-1.0,0.0
652,8.4,47.1,32.5,30.8,12.5,-1.0,-1.0,-1.0,-1.0,0.0
654,8.8,47.4,33.4,31.3,12.5,-1.0,-1.0,-1.0,-1.0,0.0
656,8.8,49.6,32.2,31.4,13.1,-1.0,-1.0,-1.0,-1.0,0.0
658,7.9,51.9,33.2,32.1,14.0,-1.0,-1.0,-1.0,-1.0,0.0
660,8.4,51.0,34.8,32.7,13.7,-1.0,-1.0,-1.0,-1.0,0.0
662,8.4,50.1,34.5,32.2,13.4,-1.0,-1.0,-1.0,-1.0,0.0
664,8.0,50.6,35.4,32.6,13.8,-1.0,-1.0,-1.0,-1.0,0.0
666,8.0,51.8,35.8,33.0,14.2,-1.0,-1.0,-1.0,-1.0,0.0
668,8.0,44.2,35.2,31.2,12.3,-1.0,-1.0,-1.0,-1.0,0.0
670,8.0,58.0,33.5,33.9,15.9,-1.0,-1.0,-1.0,-1.0,0.0
672,7.6,55.9,35.2,34.1,15.5,-1.0,-1.0,-1.0,-1.0,0.0
674,7.6,54.2,35.2,33.2,15.2,-1.0,-1.0,-1.0,-1.0,0.0
676,7.6,60.2,35.2,33.9,17.0,-1.0,-1.0,-1.0,-1.0,0.0
678,7.6,69.7,35.4,35.6,20.0,-1.0,-1.0,-1.0,-1.0,0.0
680,7.1,68.4,35.6,35.2,19.7,-1.0,-1.0,-1.0,-1.0,0.0
682,7.6,69.4,36.6,36.0,20.0,-1.0,-1.0,-1.0,-1.0,0.0
684,8.0,69.4,34.2,35.7,19.9,-1.0,-1.0,-1.0,-1.0,0.0
686,8.4,71.4,32.1,35.5,20.5,-1.0,-1.0,-1.0,-1.0,0.0
688,8.8,69.0,32.3,35.3,19.6,-1.0,-1.0,-1.0,-1.0,0.0
690,8.4,72.2,33.3,35.8,21.0,-1.0,-1.0,-1.0,-1.0,0.0
692,8.8,70.9,31.9,35.3,20.3,-1.0,-1.0,-1.0,-1.0,0.0
694,8.8,60.5,33.2,33.5,16.9,-1.0,-1.0,-1.0,-1.0,0.0
696,9.3,55.6,32.1,32.6,15.2,-1.0,-1.0,-1.0,-1.0,0.0
698,9.2,55.9,31.1,32.3,15.3,-1.0,-1.0,-1.0,-1.0,0.0
700,9.2,49.6,31.0,30.9,13.4,-1.0,-1.0,-1.0,-1.0,0.0
702,8.8,40.0,29.2,28.5,11.2,-1.0,-1.0,-1.0,-1.0,0.0
704,8.9,45.4,28.9,29.6,12.4,-1.0,-1.0,-1.0,-1.0,0.0
706,9.2,44.3,30.1,29.3,11.8,-1.0,-1.0,-1.0,-1.0,0.0
708,9.2,46.0,29.4,29.4,12.1,-1.0,-1.0,-1.0,-1.0,0.0
710,9.2,43.9,30.4,29.0,11.5,-1.0,-1.0,-1.0,-1.0,0.0
712,9.6,45.2,28.8,29.0,11.5,-1.0,-1.0,-1.0,-1.0,0.0
714,9.6,45.5,30.0,29.4,11.5,-1.0,-1.0,-1.0,-1.0,0.0
716,10.0,49.2,29.8,30.5,12.7,-1.0,-1.0,-1.0,-1.0,0.0
718,9.6,49.3,29.9,30.5,12.9,-1.0,-1.0,-1.0,-1.0,0.0
720,9.2,50.5,29.8,30.7,13.4,-1.0,-1.0,-1.0,-1.0,0.0
722,8.4,51.5,30.6,30.8,13.9,-1.0,-1.0,-1.0,-1.0,0.0
724,8.4,54.1,30.1,31.2,14.6,-1.0,-1.0,-1.0,-1.0,0.0
726,8.4,56.6,31.0,31.8,15.4,-1.0,-1.0,-1.0,-1.0,0.0
728,8.0,51.4,30.5,30.7,13.9,-1.0,-1.0,-1.0,-1.0,0.0
730,7.2,51.7,30.7,30.6,14.3,-1.0,-1.0,-1.0,-1.0,0.0
732,7.3,65.0,31.0,33.2,18.5,-1.0,-1.0,-1.0,-1.0,0.0
734,7.3,63.5,33.4,33.0,18.0,-1.0,-1.0,-1.0,-1.0,0.0
736,6.9,63.0,34.6,33.2,18.1,-1.0,-1.0,-1.0,-1.0,0.0
738,6.9,62.4,34.1,32.9,17.8,-1.0,-1.0,-1.0,-1.0,0.0
740,6.5,62.2,33.1,32.4,17.9,-1.0,-1.0,-1.0,-1.0,0.0
742,6.9,57.7,33.6,31.9,16.2,-1.0,-1.0,-1.0,-1.0,0.0
744,7.4,58.3,32.2,31.9,16.3,-1.0,-1.0,-1.0,-1.0,0.0
746,7.7,61.9,31.9,32.7,17.4,-1.0,-1.0,-1.0,-1.0,0.0
748,8.5,60.6,33.6,32.8,16.7,-1.0,-1.0,-1.0,-1.0,0.0
750,8.5,58.1,32.8,32.4,15.9,-1.0,-1.0,-1.0,-1.0,0.0
752,8.4,58.9,31.5,32.6,16.1,-1.0,-1.0,-1.0,-1.0,0.0
754,8.8,59.8,31.3,32.5,16.3,-1.0,-1.0,-1.0,-1.0,0.0
756,9.2,48.1,31.5,30.3,12.5,-1.0,-1.0,-1.0,-1.0,0.0
758,8.8,55.0,31.2,31.3,14.7,-1.0,-1.0,-1.0,-1.0,0.0
760,8.7,55.3,31.4,31.3,14.8,-1.0,-1.0,-1.0,-1.0,0.0
762,8.3,54.9,31.0,31.0,14.8,-1.0,-1.0,-1.0,-1.0,0.0
764,8.6,54.1,31.7,31.0,14.4,-1.0,-1.0,-1.0,-1.0,0.0
766,8.6,54.2,31.2,31.0,14.5,-1.0,-1.0,-1.0,-1.0,0.0
768,8.6,52.9,31.1,30.6,14.0,-1.0,-1.0,-1.0,-1.0,0.0
770,8.6,52.8,30.8,30.7,14.0,-1.0,-1.0,-1.0,-1.0,0.0
772,8.6,51.9,31.8,30.6,13.8,-1.0,-1.0,-1.0,-1.0,0.0
774,8.0,52.3,30.9,30.5,14.0,-1.0,-1.0,-1.0,-1.0,0.0
776,7.6,51.8,31.5,30.5,14.1,-1.0,-1.0,-1.0,-1.0,0.0
778,7.7,52.8,32.6,30.9,14.5,-1.0,-1.0,-1.0,-1.0,0.0
780,7.7,52.1,34.3,31.1,14.3,-1.0,-1.0,-1.0,-1.0,0.0
782,7.7,46.1,33.4,29.3,12.6,-1.0,-1.0,-1.0,-1.0,0.0
784,8.2,44.2,31.0,28.5,11.8,-1.0,-1.0,-1.0,-1.0,0.0
786,7.8,50.8,30.4,29.8,14.0,-1.0,-1.0,-1.0,-1.0,0.0
788,8.2,51.7,30.4,29.8,14.2,-1.0,-1.0,-1.0,-1.0,0.0
790,8.2,51.1,30.2,29.7,14.0,-1.0,-1.0,-1.0,-1.0,0.0
792,7.8,52.3,29.8,29.5,14.4,-1.0,-1.0,-1.0,-1.0,0.0
794,7.4,53.3,28.5,29.2,14.9,-1.0,-1.0,-1.0,-1.0,0.0
796,7.4,50.3,29.0,28.8,14.0,-1.0,-1.0,-1.0,-1.0,0.0
798,7.6,49.7,29.0,28.5,13.8,-1.0,-1.0,-1.0,-1.0,0.0
800,8.2,53.4,27.7,28.7,14.7,-1.0,-1.0,-1.0,-1.0,0.0
802,8.7,54.4,30.3,30.4,15.1,-1.0,-1.0,-1.0,-1.0,0.0
804,9.1,53.1,28.8,30.1,14.5,-1.0,-1.0,-1.0,-1.0,0.0
806,8.8,51.9,27.9,29.9,14.2,-1.0,-1.0,-1.0,-1.0,0.0
808,8.7,54.2,27.9,30.7,15.0,-1.0,-1.0,-1.0,-1.0,0.0
810,9.1,53.0,28.0,30.4,14.5,-1.0,-1.0,-1.0,-1.0,0.0
812,9.1,48.6,26.7,29.7,13.4,-1.0,-1.0,-1.0,-1.0,0.0
814,8.7,51.4,26.8,30.3,14.3,-1.0,-1.0,-1.0,-1.0,0.0
816,8.2,51.1,25.9,30.2,14.6,-1.0,-1.0,-1.0,-1.0,0.0
818,9.0,52.6,27.6,31.4,14.7,-1.0,-1.0,-1.0,-1.0,0.0
820,8.2,51.4,28.4,31.4,14.7,-1.0,-1.0,-1.0,-1.0,0.0
822,8.2,52.8,27.8,31.6,15.2,-1.0,-1.0,-1.0,-1.0,0.0
824,8.2,53.2,29.4,32.2,15.3,-1.0,-1.0,-1.0,-1.0,0.0
826,8.3,53.0,30.4,30.9,14.3,-1.0,-1.0,-1.0,-1.0,0.0
828,8.3,53.4,30.3,30.7,14.4,-1.0,-1.0,-1.0,-1.0,0.0
830,7.6,57.3,30.9,31.6,15.9,-1.0,-1.0,-1.0,-1.0,0.0
832,7.9,57.5,32.8,32.0,15.9,-1.0,-1.0,-1.0,-1.0,0.0
834,7.9,58.3,33.3,32.6,16.2,-1.0,-1.0,-1.0,-1.0,0.0
836,8.0,55.0,35.4,32.4,15.2,-1.0,-1.0,-1.0,-1.0,0.0
838,8.5,59.6,36.1,33.7,16.4,-1.0,-1.0,-1.0,-1.0,0.0
840,8.5,59.9,36.2,34.0,16.6,-1.0,-1.0,-1.0,-1.0,0.0
842,8.9,59.7,35.5,33.7,16.3,-1.0,-1.0,-1.0,-1.0,0.0
844,9.4,58.4,33.8,33.0,15.7,-1.0,-1.0,-1.0,-1.0,0.0
846,9.8,57.2,33.8,32.7,15.3,-1.0,-1.0,-1.0,-1.0,0.0
848,9.8,58.8,33.6,33.1,15.7,-1.0,-1.0,-1.0,-1.0,0.0
850,9.8,58.2,33.1,32.5,15.6,-1.0,-1.0,-1.0,-1.0,0.0
852,9.8,59.8,33.0,32.8,16.1,-1.0,-1.0,-1.0,-1.0,0.0
854,10.2,63.4,33.8,33.9,17.2,-1.0,-1.0,-1.0,-1.0,0.0
856,10.6,55.9,33.4,32.2,14.6,-1.0,-1.0,-1.0,-1.0,0.0
858,10.4,56.0,32.9,31.9,14.6,-1.0,-1.0,-1.0,-1.0,0.0
860,10.0,56.3,32.4,31.8,14.9,-1.0,-1.0,-1.0,-1.0,0.0
862,10.0,57.9,33.0,32.0,15.5,-1.0,-1.0,-1.0,-1.0,0.0
864,10.0,57.4,32.0,31.5,15.3,-1.0,-1.0,-1.0,-1.0,0.0
866,10.0,55.9,30.9,30.5,14.8,-1.0,-1.0,-1.0,-1.0,0.0
868,9.6,57.0,31.7,31.1,15.3,-1.0,-1.0,-1.0,-1.0,0.0
870,9.6,59.6,31.3,31.6,16.2,-1.0,-1.0,-1.0,-1.0,0.0
872,9.6,59.2,31.0,31.6,16.1,-1.0,-1.0,-1.0,-1.0,0.0
874,9.6,60.0,32.3,32.2,16.4,-1.0,-1.0,-1.0,-1.0,0.0
876,9.2,57.8,33.1,31.6,15.8,-1.0,-1.0,-1.0,-1.0,0.0
878,9.2,60.1,33.7,32.3,16.6,-1.0,-1.0,-1.0,-1.0,0.0
880,9.0,65.2,32.2,33.1,18.5,-1.0,-1.0,-1.0,-1.0,0.0
882,9.0,66.3,32.6,33.4,18.8,-1.0,-1.0,-1.0,-1.0,0.0
884,9.2,72.1,31.5,34.5,20.8,-1.0,-1.0,-1.0,-1.0,0.0
886,9.2,72.9,30.6,34.3,21.2,-1.0,-1.0,-1.0,-1.0,0.0
888,9.2,66.6,29.8,32.5,18.9,-1.0,-1.0,-1.0,-1.0,0.0
890,8.7,66.9,29.4,32.3,19.2,-1.0,-1.0,-1.0,-1.0,0.0
892,8.3,68.7,28.6,32.6,20.0,-1.0,-1.0,-1.0,-1.0,0.0
894,8.7,68.2,28.4,32.7,19.7,-1.0,-1.0,-1.0,-1.0,0.0
896,8.7,69.3,29.0,33.5,20.1,-1.0,-1.0,-1.0,-1.0,0.0
898,8.7,74.4,28.8,34.6,21.9,-1.0,-1.0,-1.0,-1.0,0.0
900,8.3,72.8,28.5,33.8,21.4,-1.0,-1.0,-1.0,-1.0,0.0
902,8.2,78.9,28.3,35.0,23.6,-1.0,-1.0,-1.0,-1.0,0.0
904,7.8,69.9,29.6,33.0,20.4,-1.0,-1.0,-1.0,-1.0,0.0
906,7.9,73.6,31.7,34.2,21.6,-1.0,-1.0,-1.0,-1.0,0.0
908,7.6,69.3,32.6,33.6,20.2,-1.0,-1.0,-1.0,-1.0,0.0
910,7.4,71.6,32.6,34.0,21.0,-1.0,-1.0,-1.0,-1.0,0.0
912,7.4,69.6,34.6,34.3,20.3,-1.0,-1.0,-1.0,-1.0,0.0
914,7.4,71.0,35.5,34.9,20.8,-1.0,-1.0,-1.0,-1.0,0.0
916,7.8,69.0,34.4,34.3,19.9,-1.0,-1.0,-1.0,-1.0,0.0
918,8.2,66.5,33.2,33.7,19.0,-1.0,-1.0,-1.0,-1.0,0.0
920,7.8,63.0,31.7,32.4,17.9,-1.0,-1.0,-1.0,-1.0,0.0
922,7.6,58.3,32.0,31.1,16.4,-1.0,-1.0,-1.0,-1.0,0.0
924,8.0,57.9,31.0,31.0,16.1,-1.0,-1.0,-1.0,-1.0,0.0
926,7.9,53.6,30.7,29.7,14.7,-1.0,-1.0,-1.0,-1.0,0.0
928,8.8,52.5,31.9,30.2,14.1,-1.0,-1.0,-1.0,-1.0,0.0
930,8.8,53.3,32.3,30.3,14.4,-1.0,-1.0,-1.0,-1.0,0.0
932,8.7,47.8,31.0,28.9,12.6,-1.0,-1.0,-1.0,-1.0,0.0
934,9.2,46.8,31.2,29.2,12.2,-1.0,-1.0,-1.0,-1.0,0.0
936,9.2,45.2,31.5,28.8,11.7,-1.0,-1.0,-1.0,-1.0,0.0
938,8.8,46.4,31.2,28.7,12.1,-1.0,-1.0,-1.0,-1.0,0.0
940,8.5,46.4,31.4,28.7,12.2,-1.0,-1.0,-1.0,-1.0,0.0
942,8.5,45.8,32.0,29.0,12.1,-1.0,-1.0,-1.0,-1.0,0.0
944,8.9,47.8,31.5,29.7,12.6,-1.0,-1.0,-1.0,-1.0,0.0
946,8.5,48.6,31.8,30.1,13.1,-1.0,-1.0,-1.0,-1.0,0.0
948,8.6,50.2,32.7,30.6,13.5,-1.0,-1.0,-1.0,-1.0,0.0
950,8.8,49.5,31.6,31.9,14.1,-1.0,-1.0,-1.0,-1.0,0.0
952,8.4,49.9,30.2,31.3,14.3,-1.0,-1.0,-1.0,-1.0,0.0
954,8.4,49.0,30.2,30.9,13.9,-1.0,-1.0,-1.0,-1.0,0.0
956,8.4,46.5,28.7,30.1,13.3,-1.0,-1.0,-1.0,-1.0,0.0
958,8.0,48.6,27.3,30.1,14.0,-1.0,-1.0,-1.0,-1.0,0.0
960,8.0,46.3,26.0,28.9,13.1,-1.0,-1.0,-1.0,-1.0,0.0
962,8.8,48.2,26.8,29.6,13.3,-1.0,-1.0,-1.0,-1.0,0.0
964,9.3,50.8,25.8,30.4,14.2,-1.0,-1.0,-1.0,-1.0,0.0
966,9.3,51.7,26.2,30.7,14.5,-1.0,-1.0,-1.0,-1.0,0.0
968,8.8,53.8,26.8,31.1,15.2,-1.0,-1.0,-1.0,-1.0,0.0
970,9.3,55.4,34.8,33.1,15.4,-1.0,-1.0,-1.0,-1.0,0.0
972,9.3,59.4,33.9,33.5,16.5,-1.0,-1.0,-1.0,-1.0,0.0
974,8.8,60.0,33.0,33.0,16.7,-1.0,-1.0,-1.0,-1.0,0.0
976,8.0,63.8,32.7,32.9,18.0,-1.0,-1.0,-1.0,-1.0,0.0
978,8.5,64.0,33.3,33.0,18.0,-1.0,-1.0,-1.0,-1.0,0.0
980,8.0,67.4,34.5,34.3,19.3,-1.0,-1.0,-1.0,-1.0,0.0
982,8.0,66.9,35.3,34.2,19.2,-1.0,-1.0,-1.0,-1.0,0.0
984,8.0,66.9,35.3,34.4,19.2,-1.0,-1.0,-1.0,-1.0,0.0
986,8.0,65.4,35.6,34.1,18.8,-1.0,-1.0,-1.0,-1.0,0.0
988,7.5,62.9,35.9,33.5,18.1,-1.0,-1.0,-1.0,-1.0,0.0
990,7.1,67.1,35.9,34.2,19.5,-1.0,-1.0,-1.0,-1.0,0.0
992,7.1,69.0,37.0,35.2,20.2,-1.0,-1.0,-1.0,-1.0,0.0
994,7.1,69.4,37.7,35.5,20.3,-1.0,-1.0,-1.0,-1.0,0.0
996,6.5,74.1,31.0,35.3,22.1,-1.0,-1.0,-1.0,-1.0,0.0
998,6.1,66.6,33.0,34.2,19.7,-1.0,-1.0,-1.0,-1.0,0.0


==> data/dqn_breakout_small3_small3_slowdown_1_4.csv <==
iteration,dev1_min,dev1_max,dev1_median,dev1_avg,dev1_std,dev2_min,dev2_max,dev2_median,dev2_avg,dev2_std
0,0.0,11.0,0.0,2.2,4.4,0.0,8.0,0.0,1.6,3.2
2,0.0,11.0,0.0,2.2,4.4,0.0,5.3,0.0,1.8,2.3
4,0.0,11.0,0.0,2.2,4.4,0.6,4.8,3.2,2.8,1.8
6,0.0,7.9,1.6,2.5,2.7,0.4,5.3,3.4,3.2,1.7
8,0.0,6.2,1.7,2.6,2.2,2.8,5.3,4.1,3.9,0.9
10,0.0,5.1,2.5,2.4,1.7,2.3,5.6,3.8,3.7,1.2
12,0.0,5.3,2.5,2.4,1.8,2.8,5.8,4.4,4.2,1.1
14,0.1,4.6,2.9,2.5,1.5,3.1,6.7,5.0,4.9,1.2
16,0.1,4.1,2.8,2.5,1.3,2.8,6.8,5.5,5.2,1.3
18,0.1,4.1,2.6,2.6,1.4,2.5,7.3,5.6,5.5,1.7
20,0.1,4.2,2.9,2.6,1.4,2.8,8.6,6.0,6.1,2.0
22,0.2,3.8,3.2,2.6,1.3,2.6,9.7,6.7,6.8,2.6
24,0.3,3.7,2.9,2.5,1.2,3.2,10.7,7.3,7.4,2.7
26,0.7,3.9,2.3,2.5,1.1,3.6,11.8,9.2,8.5,3.0
28,0.8,4.5,2.5,2.6,1.4,3.5,12.8,11.2,9.4,3.6
30,1.2,4.0,2.1,2.5,1.2,3.9,14.3,12.5,10.6,4.1
32,1.4,4.2,2.2,2.6,1.1,3.5,15.6,13.2,11.4,4.6
34,1.4,4.6,2.3,2.6,1.2,3.5,18.2,14.4,12.6,5.2
36,1.0,4.9,1.8,2.6,1.4,3.5,18.8,16.3,13.3,5.7
38,1.1,4.9,2.2,2.8,1.4,3.5,21.0,18.0,14.4,6.3
40,1.1,5.3,2.7,3.1,1.6,3.6,22.1,18.9,15.2,6.6
42,1.6,4.9,3.0,3.1,1.2,3.6,23.0,20.2,16.1,7.0
44,1.5,4.9,3.4,3.3,1.1,3.6,23.7,21.2,16.9,7.3
46,2.1,5.4,3.8,3.8,1.1,4.0,23.1,21.5,17.3,7.2
48,2.5,5.3,3.8,3.9,1.0,4.5,24.0,21.1,17.9,7.2
50,3.0,6.2,3.8,4.2,1.1,4.6,24.9,22.2,18.6,7.4
52,3.3,6.6,4.3,4.6,1.1,4.6,26.2,22.2,19.1,7.6
54,4.3,6.0,4.8,4.9,0.6,5.1,26.1,22.0,19.1,7.4
56,4.7,6.5,5.4,5.4,0.6,5.5,25.6,23.6,19.3,7.3
58,5.4,6.5,5.8,5.9,0.4,5.1,25.6,23.6,19.5,7.5
60,6.1,6.8,6.5,6.5,0.2,5.1,26.3,23.4,19.7,7.6
62,6.1,7.3,6.6,6.7,0.5,5.4,26.8,22.2,19.8,7.5
64,6.1,7.9,7.0,7.1,0.6,5.3,26.6,21.7,19.6,7.5
66,6.5,8.6,7.5,7.5,0.8,6.1,26.1,22.2,19.9,7.1
68,6.5,9.8,7.1,7.9,1.3,7.0,26.0,22.4,19.9,6.7
70,6.5,10.8,6.7,8.1,1.9,7.1,26.4,22.2,19.9,6.7
72,6.2,11.6,7.2,8.4,2.3,6.6,26.9,21.9,19.9,6.9
74,6.2,12.8,8.5,9.3,2.8,6.2,25.8,21.2,19.7,7.0
76,6.2,13.6,8.9,9.8,3.2,6.6,24.8,20.6,19.3,6.6
78,6.4,14.2,9.2,10.1,3.4,6.6,25.0,21.6,19.7,6.7
80,6.5,16.2,10.0,10.9,4.1,6.6,24.8,22.8,19.8,6.8
82,5.9,17.2,10.1,11.0,4.8,6.5,25.4,23.8,20.0,6.9
84,6.0,19.2,10.4,11.8,5.5,7.0,25.4,22.8,19.9,6.7
86,5.9,19.7,11.0,12.1,5.7,7.4,25.3,22.7,20.2,6.6
88,5.9,20.8,11.7,12.6,6.1,8.0,25.8,23.1,20.5,6.6
90,6.0,21.7,12.6,13.1,6.4,7.2,26.6,23.1,20.7,7.1
92,5.9,22.5,13.2,13.5,6.8,7.2,26.9,22.0,20.5,7.0
94,5.9,24.2,14.2,14.3,7.4,7.1,26.4,23.4,20.6,7.0
96,6.2,24.8,15.9,15.0,7.3,7.2,27.4,23.5,20.8,7.1
98,6.7,25.6,16.9,15.6,7.3,7.5,27.2,23.7,20.7,6.9
100,7.1,26.1,17.8,16.2,7.1,7.5,28.3,24.2,21.3,7.2
102,7.1,26.6,18.6,16.6,7.2,7.5,28.3,23.5,21.3,7.3
104,7.3,26.9,19.2,17.1,7.3,8.0,29.6,23.8,21.7,7.6
106,7.6,26.4,19.6,17.3,7.0,8.4,29.9,24.1,21.7,7.6
108,8.0,25.8,21.0,17.7,6.9,8.4,30.6,24.7,22.1,7.8
110,8.4,26.1,20.7,17.9,6.9,8.8,29.7,24.6,21.9,7.6
112,8.8,25.2,22.0,18.1,6.7,8.8,28.9,24.8,21.8,7.4
114,8.4,25.3,22.2,18.3,6.8,9.2,30.8,24.6,21.9,7.6
116,8.8,25.2,22.5,18.6,6.6,9.6,30.7,24.7,21.9,7.4
118,8.6,25.8,24.0,19.2,6.9,10.1,29.0,25.6,22.2,6.9
120,8.7,24.9,24.0,19.1,6.6,10.0,31.9,24.0,22.5,7.5
122,8.7,25.0,24.0,19.4,6.6,9.6,33.3,25.0,23.2,8.0
124,8.6,25.4,24.4,19.6,6.9,9.2,33.7,24.4,23.2,8.2
126,8.6,25.7,24.3,19.7,6.9,9.2,33.8,23.5,23.2,8.4
128,9.0,25.4,24.8,19.9,6.7,9.2,32.6,23.5,22.9,8.1
130,9.0,26.0,24.8,20.0,6.7,8.9,32.8,22.9,22.4,7.9
132,8.6,26.4,25.0,20.2,6.9,8.9,32.8,22.4,22.0,7.8
134,8.2,26.4,24.8,20.5,7.0,8.9,31.8,22.4,21.7,7.5
136,8.6,26.7,24.4,20.3,6.7,8.5,33.2,21.4,22.0,8.3
138,8.6,27.5,23.9,20.8,6.8,8.0,44.1,21.2,24.1,12.0
140,9.0,28.2,23.5,21.1,6.9,7.6,44.9,20.8,24.4,12.5
142,9.0,28.1,23.7,21.2,6.6,7.2,45.5,20.4,24.6,12.9
144,9.0,27.5,22.9,21.1,6.5,7.6,46.0,20.1,24.7,13.0
146,9.4,26.9,23.0,21.1,6.2,7.6,42.3,20.3,24.0,11.9
148,9.5,28.1,22.9,21.4,6.4,7.2,42.1,19.4,23.5,11.9
150,9.5,28.3,22.6,21.4,6.4,7.6,40.2,19.5,22.9,11.0
152,9.1,29.6,22.8,21.7,6.9,8.1,51.9,20.9,26.0,14.8
154,9.1,28.5,22.5,21.5,6.6,8.1,52.8,19.5,25.9,15.3
156,8.2,27.5,22.5,21.5,7.0,7.6,54.0,19.1,26.3,15.9
158,8.6,27.6,22.7,21.6,6.8,7.6,53.3,19.3,26.4,15.8
160,8.6,29.4,22.8,21.8,7.1,8.0,54.6,19.6,26.9,16.0
162,8.2,29.6,22.5,21.7,7.2,8.0,41.8,20.7,24.3,11.7
164,8.2,29.6,22.9,21.6,7.2,8.5,41.2,21.7,24.2,11.4
166,8.2,29.2,23.4,22.0,7.4,9.4,42.0,21.1,24.4,11.3
168,8.4,30.0,24.1,22.6,7.8,8.9,42.7,20.4,24.3,11.8
170,8.4,31.6,24.2,23.3,8.2,8.9,43.1,20.0,23.8,11.9
172,8.2,31.8,24.4,23.5,8.4,9.3,44.6,20.4,24.1,12.2
174,7.8,31.2,23.3,23.2,8.5,8.9,45.5,20.1,24.6,12.7
176,7.8,30.8,23.8,23.2,8.2,8.9,35.6,20.5,22.7,9.8
178,8.2,31.0,24.1,23.4,8.2,9.2,37.8,20.0,23.3,10.3
180,8.6,32.0,23.6,23.4,8.1,9.2,36.7,20.0,23.3,10.3
182,8.6,31.7,23.9,23.1,7.9,8.4,38.2,19.7,23.8,11.0
184,8.2,31.0,23.7,23.0,8.0,8.4,38.2,20.0,24.4,11.1
186,8.6,29.8,23.8,22.9,7.6,8.4,38.0,20.0,24.7,11.4
188,9.1,30.0,23.9,23.2,7.5,8.4,38.7,20.9,25.1,11.6
190,8.6,30.2,24.2,23.2,7.7,8.0,38.4,21.8,25.4,11.6
192,8.2,29.7,24.3,22.8,7.7,8.4,38.6,22.7,25.3,11.4
194,7.8,29.2,23.7,22.4,7.7,8.4,38.9,24.4,25.5,10.9
196,7.5,28.2,23.4,22.1,7.6,8.4,41.4,25.1,26.2,11.7
198,7.9,26.7,23.6,21.6,7.0,9.3,42.1,26.5,26.8,11.6
200,7.5,27.4,24.0,22.0,7.4,9.0,42.5,26.4,26.7,11.8
202,7.5,27.4,24.1,21.7,7.3,9.0,41.2,26.2,26.3,11.2
204,6.9,27.7,24.4,21.6,7.5,9.0,40.2,27.0,27.0,11.4
206,6.5,27.7,24.9,21.5,7.7,9.2,39.0,28.0,26.9,10.9
208,7.4,28.4,25.1,22.1,7.5,9.0,36.7,27.5,26.0,10.1
210,7.4,30.2,25.6,22.6,7.9,9.0,35.8,27.1,25.6,9.8
212,7.0,29.9,25.6,22.5,8.0,8.6,48.3,27.5,27.9,13.1
214,7.4,30.4,23.6,22.1,7.8,8.6,59.0,27.7,30.3,16.6
216,7.4,30.6,24.6,22.4,8.0,8.6,71.4,27.8,32.6,20.9
218,8.3,28.9,24.0,22.1,7.3,8.6,71.9,28.3,32.6,21.1
220,8.1,28.6,23.7,21.7,7.2,8.1,72.4,28.8,32.7,21.4
222,7.2,28.2,23.5,21.3,7.6,8.1,71.4,28.8,32.4,21.0
224,6.9,28.0,23.4,21.0,7.5,7.7,70.8,29.1,32.3,20.9
226,6.7,27.7,23.4,20.8,7.6,8.0,70.6,29.3,32.1,20.8
228,7.2,28.6,24.2,21.4,7.7,8.0,68.7,28.2,31.5,20.1
230,7.7,28.8,24.7,21.3,7.5,7.6,67.1,29.3,31.3,19.6
232,7.7,29.2,24.4,21.4,7.6,7.5,68.0,29.2,31.8,19.8
234,7.7,29.7,23.7,21.1,7.7,7.9,66.6,29.8,31.9,19.2
236,8.1,29.2,24.0,21.2,7.4,7.0,67.2,32.1,32.3,19.7
238,8.1,29.2,24.4,21.2,7.4,7.0,67.2,30.8,32.3,19.8
240,7.7,29.2,23.8,21.1,7.4,7.4,55.3,30.2,29.5,15.5
242,8.1,28.6,23.0,20.9,7.0,7.0,43.2,30.3,26.9,11.9
244,7.9,28.6,22.7,20.9,7.2,7.0,44.3,28.0,26.8,12.1
246,8.3,28.5,22.4,21.0,7.0,7.0,45.7,28.1,27.1,12.5
248,8.7,28.2,23.5,21.1,6.8,7.1,45.5,29.0,27.4,12.5
250,8.8,27.7,23.6,20.9,6.6,6.6,43.8,28.2,26.2,12.0
252,8.8,26.8,23.1,20.4,6.3,5.7,40.6,25.2,24.1,11.4
254,8.5,26.7,23.6,20.3,6.5,5.2,37.9,22.6,21.7,10.6
256,7.7,26.8,23.3,20.0,6.7,4.6,35.8,19.4,19.8,10.1
258,7.3,26.4,22.9,19.8,6.8,4.1,33.0,16.7,17.7,9.4
260,6.8,24.6,23.2,19.5,6.7,3.6,30.5,14.0,15.6,8.7
262,6.4,24.3,23.2,19.2,6.8,3.1,27.6,11.6,13.4,8.0
264,6.8,23.6,23.5,19.2,6.5,2.6,14.0,9.4,9.2,3.8
266,6.5,23.7,22.4,19.0,6.5,1.6,10.9,7.4,7.3,3.1
268,6.9,24.3,22.7,19.3,6.5,1.5,7.8,5.7,5.5,2.2
270,7.3,24.2,21.9,19.4,6.3,0.6,4.4,3.6,3.2,1.4
272,7.8,25.0,22.6,19.6,6.2,-0.0,1.9,1.2,1.2,0.7
274,7.3,25.5,23.0,19.8,6.5,-1.0,-1.0,-1.0,-1.0,0.0
276,6.9,27.1,23.2,20.1,7.0,-1.0,-1.0,-1.0,-1.0,0.0
278,7.7,27.2,23.7,20.6,6.8,-1.0,-1.0,-1.0,-1.0,0.0
280,7.6,26.7,23.7,20.7,6.8,-1.0,-1.0,-1.0,-1.0,0.0
282,8.5,27.3,22.9,20.8,6.5,-1.0,-1.0,-1.0,-1.0,0.0
284,8.5,27.3,22.3,20.7,6.4,-1.0,-1.0,-1.0,-1.0,0.0
286,8.5,27.2,21.6,20.3,6.3,-1.0,-1.0,-1.0,-1.0,0.0
288,8.5,27.5,21.4,20.1,6.3,-1.0,-1.0,-1.0,-1.0,0.0
290,8.4,27.6,21.4,20.1,6.3,-1.0,-1.0,-1.0,-1.0,0.0
292,8.4,27.7,21.6,20.1,6.3,-1.0,-1.0,-1.0,-1.0,0.0
294,8.4,27.2,20.7,19.9,6.2,-1.0,-1.0,-1.0,-1.0,0.0
296,8.0,27.0,21.2,20.2,6.4,-1.0,-1.0,-1.0,-1.0,0.0
298,7.2,26.6,20.9,19.7,6.6,-1.0,-1.0,-1.0,-1.0,0.0
300,7.2,25.0,20.4,19.0,6.2,-1.0,-1.0,-1.0,-1.0,0.0
302,7.6,25.0,20.7,18.9,6.0,-1.0,-1.0,-1.0,-1.0,0.0
304,7.6,24.3,19.7,18.4,5.7,-1.0,-1.0,-1.0,-1.0,0.0
306,7.6,24.4,19.3,18.3,5.7,-1.0,-1.0,-1.0,-1.0,0.0
308,7.6,24.4,19.8,18.5,5.7,-1.0,-1.0,-1.0,-1.0,0.0
310,8.0,24.5,19.5,18.5,5.6,-1.0,-1.0,-1.0,-1.0,0.0
312,8.0,24.5,20.2,18.9,5.9,-1.0,-1.0,-1.0,-1.0,0.0
314,7.6,24.4,20.2,18.8,6.1,-1.0,-1.0,-1.0,-1.0,0.0
316,7.6,24.6,20.4,19.2,6.2,-1.0,-1.0,-1.0,-1.0,0.0
318,7.6,24.1,21.6,19.2,6.1,-1.0,-1.0,-1.0,-1.0,0.0
320,7.5,24.0,21.8,19.4,6.2,-1.0,-1.0,-1.0,-1.0,0.0
322,7.5,24.2,22.2,19.5,6.2,-1.0,-1.0,-1.0,-1.0,0.0
324,7.9,24.2,21.9,19.6,6.0,-1.0,-1.0,-1.0,-1.0,0.0
326,7.6,24.3,21.4,19.7,6.2,-1.0,-1.0,-1.0,-1.0,0.0
328,7.6,24.4,22.6,19.7,6.2,-1.0,-1.0,-1.0,-1.0,0.0
330,6.7,25.6,22.8,20.1,6.8,-1.0,-1.0,-1.0,-1.0,0.0
332,6.3,24.7,23.5,20.0,7.0,-1.0,-1.0,-1.0,-1.0,0.0
334,5.9,25.1,24.1,20.1,7.2,-1.0,-1.0,-1.0,-1.0,0.0
336,5.9,26.0,25.4,21.0,7.7,-1.0,-1.0,-1.0,-1.0,0.0
338,5.9,26.3,24.2,20.8,7.6,-1.0,-1.0,-1.0,-1.0,0.0
340,6.4,26.2,23.7,20.8,7.4,-1.0,-1.0,-1.0,-1.0,0.0
342,6.4,26.6,23.1,20.9,7.5,-1.0,-1.0,-1.0,-1.0,0.0
344,6.4,27.2,23.9,21.0,7.7,-1.0,-1.0,-1.0,-1.0,0.0
346,7.3,27.7,23.4,21.3,7.5,-1.0,-1.0,-1.0,-1.0,0.0
348,7.4,27.3,24.1,21.4,7.3,-1.0,-1.0,-1.0,-1.0,0.0
350,7.7,27.6,23.5,21.4,7.3,-1.0,-1.0,-1.0,-1.0,0.0
352,7.2,27.3,24.8,21.7,7.4,-1.0,-1.0,-1.0,-1.0,0.0
354,7.2,27.5,25.1,22.1,7.6,-1.0,-1.0,-1.0,-1.0,0.0
356,7.8,27.8,25.6,22.2,7.5,-1.0,-1.0,-1.0,-1.0,0.0
358,8.6,27.3,26.6,22.1,7.1,-1.0,-1.0,-1.0,-1.0,0.0
360,8.2,28.0,25.9,22.0,7.2,-1.0,-1.0,-1.0,-1.0,0.0
362,8.1,28.2,25.2,21.4,7.1,-1.0,-1.0,-1.0,-1.0,0.0
364,8.1,27.8,24.9,21.4,7.2,-1.0,-1.0,-1.0,-1.0,0.0
366,8.4,27.1,25.6,21.6,7.1,-1.0,-1.0,-1.0,-1.0,0.0
368,8.4,27.4,25.5,21.5,7.3,-1.0,-1.0,-1.0,-1.0,0.0
370,8.0,27.7,25.6,21.4,7.5,-1.0,-1.0,-1.0,-1.0,0.0
372,8.3,26.6,25.1,20.9,7.1,-1.0,-1.0,-1.0,-1.0,0.0
374,8.3,27.2,24.9,21.0,7.2,-1.0,-1.0,-1.0,-1.0,0.0
376,8.8,27.3,25.0,21.1,7.1,-1.0,-1.0,-1.0,-1.0,0.0
378,8.3,27.4,24.6,20.9,7.4,-1.0,-1.0,-1.0,-1.0,0.0
380,8.3,28.0,24.2,21.2,7.3,-1.0,-1.0,-1.0,-1.0,0.0
382,8.2,27.8,24.7,21.2,7.1,-1.0,-1.0,-1.0,-1.0,0.0
384,7.8,26.4,25.1,20.9,7.1,-1.0,-1.0,-1.0,-1.0,0.0
386,8.1,26.9,25.8,21.0,7.2,-1.0,-1.0,-1.0,-1.0,0.0
388,8.3,27.0,25.4,21.1,7.0,-1.0,-1.0,-1.0,-1.0,0.0
390,7.8,27.6,25.6,21.4,7.3,-1.0,-1.0,-1.0,-1.0,0.0
392,7.9,27.0,25.4,21.3,7.2,-1.0,-1.0,-1.0,-1.0,0.0
394,7.9,27.2,25.6,21.2,7.1,-1.0,-1.0,-1.0,-1.0,0.0
396,8.4,27.5,24.5,21.3,6.9,-1.0,-1.0,-1.0,-1.0,0.0
398,7.9,27.1,25.3,21.0,7.1,-1.0,-1.0,-1.0,-1.0,0.0
400,7.9,26.8,25.7,21.3,7.1,-1.0,-1.0,-1.0,-1.0,0.0
402,7.9,26.9,25.4,21.1,7.1,-1.0,-1.0,-1.0,-1.0,0.0
404,7.9,27.1,25.2,20.9,7.1,-1.0,-1.0,-1.0,-1.0,0.0
406,7.9,27.0,24.8,21.0,7.2,-1.0,-1.0,-1.0,-1.0,0.0
408,8.4,27.7,25.0,21.4,7.3,-1.0,-1.0,-1.0,-1.0,0.0
410,8.4,27.8,24.2,21.2,7.1,-1.0,-1.0,-1.0,-1.0,0.0
412,8.8,29.1,24.2,21.5,7.1,-1.0,-1.0,-1.0,-1.0,0.0
414,8.4,29.0,23.8,21.4,7.3,-1.0,-1.0,-1.0,-1.0,0.0
416,8.4,28.6,24.0,21.3,7.2,-1.0,-1.0,-1.0,-1.0,0.0
418,8.0,28.7,23.5,21.2,7.5,-1.0,-1.0,-1.0,-1.0,0.0
420,7.5,28.7,22.9,21.1,7.6,-1.0,-1.0,-1.0,-1.0,0.0
422,7.5,28.4,23.2,21.5,7.7,-1.0,-1.0,-1.0,-1.0,0.0
424,7.1,27.8,23.6,21.4,7.6,-1.0,-1.0,-1.0,-1.0,0.0
426,7.5,27.9,23.0,21.6,7.5,-1.0,-1.0,-1.0,-1.0,0.0
428,7.5,27.5,22.2,21.3,7.3,-1.0,-1.0,-1.0,-1.0,0.0
430,8.0,28.3,22.3,21.7,7.3,-1.0,-1.0,-1.0,-1.0,0.0
432,7.5,29.3,22.3,21.7,7.6,-1.0,-1.0,-1.0,-1.0,0.0
434,7.5,29.6,22.5,21.6,7.5,-1.0,-1.0,-1.0,-1.0,0.0
436,7.5,31.1,22.9,22.0,7.9,-1.0,-1.0,-1.0,-1.0,0.0
438,7.5,30.7,22.9,21.7,7.7,-1.0,-1.0,-1.0,-1.0,0.0
440,7.0,31.5,23.7,22.4,8.3,-1.0,-1.0,-1.0,-1.0,0.0
442,7.0,31.6,23.8,22.6,8.3,-1.0,-1.0,-1.0,-1.0,0.0
444,7.5,31.5,24.1,22.6,8.1,-1.0,-1.0,-1.0,-1.0,0.0
446,7.9,31.2,23.8,22.6,7.9,-1.0,-1.0,-1.0,-1.0,0.0
448,8.4,31.2,22.9,22.7,7.9,-1.0,-1.0,-1.0,-1.0,0.0
450,7.5,30.8,23.4,22.4,8.1,-1.0,-1.0,-1.0,-1.0,0.0
452,7.5,31.0,24.2,22.5,8.2,-1.0,-1.0,-1.0,-1.0,0.0
454,7.5,30.5,24.4,22.3,8.0,-1.0,-1.0,-1.0,-1.0,0.0
456,7.6,29.1,25.2,21.9,7.7,-1.0,-1.0,-1.0,-1.0,0.0
458,8.0,28.8,24.5,22.3,7.6,-1.0,-1.0,-1.0,-1.0,0.0
460,8.0,29.2,24.1,22.3,7.6,-1.0,-1.0,-1.0,-1.0,0.0
462,8.4,27.8,24.8,22.2,7.2,-1.0,-1.0,-1.0,-1.0,0.0
464,8.4,29.1,24.8,22.2,7.3,-1.0,-1.0,-1.0,-1.0,0.0
466,8.4,27.6,24.8,21.7,7.1,-1.0,-1.0,-1.0,-1.0,0.0
468,8.5,28.3,25.8,22.0,7.2,-1.0,-1.0,-1.0,-1.0,0.0
470,8.0,29.7,25.5,22.1,7.6,-1.0,-1.0,-1.0,-1.0,0.0
472,8.5,29.0,24.8,21.8,7.1,-1.0,-1.0,-1.0,-1.0,0.0
474,8.9,29.6,25.4,22.3,7.2,-1.0,-1.0,-1.0,-1.0,0.0
476,9.4,29.8,24.8,22.4,7.1,-1.0,-1.0,-1.0,-1.0,0.0
478,9.4,31.0,24.3,22.6,7.4,-1.0,-1.0,-1.0,-1.0,0.0
480,8.9,32.6,24.4,22.9,7.9,-1.0,-1.0,-1.0,-1.0,0.0
482,8.7,43.8,23.3,25.0,11.3,-1.0,-1.0,-1.0,-1.0,0.0
484,8.7,44.0,23.8,25.3,11.4,-1.0,-1.0,-1.0,-1.0,0.0
486,8.7,44.9,22.7,24.9,11.8,-1.0,-1.0,-1.0,-1.0,0.0
488,8.4,44.0,22.7,24.6,11.6,-1.0,-1.0,-1.0,-1.0,0.0
490,8.4,45.2,22.6,24.7,12.0,-1.0,-1.0,-1.0,-1.0,0.0
492,7.9,45.0,22.7,24.8,12.2,-1.0,-1.0,-1.0,-1.0,0.0
494,7.4,44.5,20.8,24.5,12.2,-1.0,-1.0,-1.0,-1.0,0.0
496,7.4,42.0,21.6,24.3,11.4,-1.0,-1.0,-1.0,-1.0,0.0
498,7.0,43.6,22.3,24.8,12.0,-1.0,-1.0,-1.0,-1.0,0.0
500,7.0,42.6,21.0,24.2,11.7,-1.0,-1.0,-1.0,-1.0,0.0
502,7.0,42.8,21.4,24.3,11.8,-1.0,-1.0,-1.0,-1.0,0.0
504,6.6,40.7,21.2,23.7,11.3,-1.0,-1.0,-1.0,-1.0,0.0
506,7.0,42.3,20.7,24.1,11.8,-1.0,-1.0,-1.0,-1.0,0.0
508,6.7,31.2,20.3,21.7,8.8,-1.0,-1.0,-1.0,-1.0,0.0
510,6.7,30.7,20.6,21.4,8.6,-1.0,-1.0,-1.0,-1.0,0.0
512,7.0,30.7,20.5,21.6,8.6,-1.0,-1.0,-1.0,-1.0,0.0
514,7.8,30.9,20.2,21.4,8.3,-1.0,-1.0,-1.0,-1.0,0.0
516,7.8,30.1,20.0,21.1,8.3,-1.0,-1.0,-1.0,-1.0,0.0
518,8.6,29.6,20.0,20.9,7.7,-1.0,-1.0,-1.0,-1.0,0.0
520,8.6,32.1,19.2,21.3,8.4,-1.0,-1.0,-1.0,-1.0,0.0
522,8.2,33.7,19.5,21.5,9.0,-1.0,-1.0,-1.0,-1.0,0.0
524,8.0,33.0,19.6,21.3,8.8,-1.0,-1.0,-1.0,-1.0,0.0
526,7.4,34.1,19.6,21.3,9.2,-1.0,-1.0,-1.0,-1.0,0.0
528,7.9,33.0,20.6,21.3,8.7,-1.0,-1.0,-1.0,-1.0,0.0
530,7.9,32.8,21.1,21.3,8.6,-1.0,-1.0,-1.0,-1.0,0.0
532,8.3,32.4,20.1,20.8,8.1,-1.0,-1.0,-1.0,-1.0,0.0
534,7.4,43.4,20.0,22.8,11.9,-1.0,-1.0,-1.0,-1.0,0.0
536,7.1,42.5,19.8,22.5,11.7,-1.0,-1.0,-1.0,-1.0,0.0
538,7.1,42.7,19.9,22.4,11.6,-1.0,-1.0,-1.0,-1.0,0.0
540,7.1,43.6,19.7,23.1,12.1,-1.0,-1.0,-1.0,-1.0,0.0
542,6.8,43.0,20.1,23.5,11.9,-1.0,-1.0,-1.0,-1.0,0.0
544,6.3,53.7,19.6,25.3,15.8,-1.0,-1.0,-1.0,-1.0,0.0
546,6.8,53.6,19.3,25.1,15.7,-1.0,-1.0,-1.0,-1.0,0.0
548,6.8,52.0,18.6,24.6,15.2,-1.0,-1.0,-1.0,-1.0,0.0
550,7.3,62.9,18.6,27.1,19.1,-1.0,-1.0,-1.0,-1.0,0.0
552,6.6,62.2,19.0,26.8,19.0,-1.0,-1.0,-1.0,-1.0,0.0
554,6.6,62.4,18.8,26.9,19.1,-1.0,-1.0,-1.0,-1.0,0.0
556,6.4,61.6,18.8,26.7,18.8,-1.0,-1.0,-1.0,-1.0,0.0
558,6.9,60.6,18.8,26.9,18.3,-1.0,-1.0,-1.0,-1.0,0.0
560,7.6,61.6,19.3,27.4,18.4,-1.0,-1.0,-1.0,-1.0,0.0
562,7.6,62.5,19.7,27.7,18.7,-1.0,-1.0,-1.0,-1.0,0.0
564,7.6,75.3,19.0,29.5,23.7,-1.0,-1.0,-1.0,-1.0,0.0
566,7.2,74.6,18.8,29.1,23.6,-1.0,-1.0,-1.0,-1.0,0.0
568,8.1,73.4,19.2,29.2,22.9,-1.0,-1.0,-1.0,-1.0,0.0
570,8.5,61.1,19.9,27.8,18.1,-1.0,-1.0,-1.0,-1.0,0.0
572,9.0,72.4,20.2,30.2,22.2,-1.0,-1.0,-1.0,-1.0,0.0
574,8.5,73.6,19.8,30.3,22.8,-1.0,-1.0,-1.0,-1.0,0.0
576,8.2,63.6,19.6,28.2,19.0,-1.0,-1.0,-1.0,-1.0,0.0
578,8.2,66.1,20.4,28.8,19.9,-1.0,-1.0,-1.0,-1.0,0.0
580,8.2,77.0,20.2,31.3,24.0,-1.0,-1.0,-1.0,-1.0,0.0
582,7.9,77.2,20.0,31.3,24.2,-1.0,-1.0,-1.0,-1.0,0.0
584,8.0,77.2,20.2,31.5,24.1,-1.0,-1.0,-1.0,-1.0,0.0
586,7.6,65.5,20.6,29.1,19.8,-1.0,-1.0,-1.0,-1.0,0.0
588,7.1,66.0,20.6,29.1,20.1,-1.0,-1.0,-1.0,-1.0,0.0
590,6.7,54.4,20.4,26.9,16.0,-1.0,-1.0,-1.0,-1.0,0.0
592,6.8,54.8,21.0,27.1,16.0,-1.0,-1.0,-1.0,-1.0,0.0
594,6.3,67.8,21.0,29.3,20.9,-1.0,-1.0,-1.0,-1.0,0.0
596,5.9,67.7,20.6,28.8,20.9,-1.0,-1.0,-1.0,-1.0,0.0
598,5.9,66.8,20.4,28.7,20.6,-1.0,-1.0,-1.0,-1.0,0.0
600,6.7,64.9,19.8,28.3,19.8,-1.0,-1.0,-1.0,-1.0,0.0
602,6.2,65.4,20.2,28.2,20.1,-1.0,-1.0,-1.0,-1.0,0.0
604,6.7,54.2,19.8,25.8,16.0,-1.0,-1.0,-1.0,-1.0,0.0
606,6.7,56.6,20.8,26.3,16.7,-1.0,-1.0,-1.0,-1.0,0.0
608,6.2,56.0,21.0,26.3,16.6,-1.0,-1.0,-1.0,-1.0,0.0
610,5.8,58.1,21.1,27.0,17.4,-1.0,-1.0,-1.0,-1.0,0.0
612,6.2,55.8,21.7,26.8,16.5,-1.0,-1.0,-1.0,-1.0,0.0
614,6.6,56.0,22.1,26.8,16.5,-1.0,-1.0,-1.0,-1.0,0.0
616,7.0,57.0,22.3,27.4,16.7,-1.0,-1.0,-1.0,-1.0,0.0
618,6.5,58.7,23.4,27.8,17.6,-1.0,-1.0,-1.0,-1.0,0.0
620,7.4,48.6,24.0,25.8,13.9,-1.0,-1.0,-1.0,-1.0,0.0
622,7.4,48.2,24.3,26.2,13.8,-1.0,-1.0,-1.0,-1.0,0.0
624,7.4,60.4,25.0,28.5,17.8,-1.0,-1.0,-1.0,-1.0,0.0
626,7.8,72.2,25.7,31.4,21.9,-1.0,-1.0,-1.0,-1.0,0.0
628,8.2,71.9,25.9,31.5,21.6,-1.0,-1.0,-1.0,-1.0,0.0
630,8.7,72.8,26.5,32.0,21.8,-1.0,-1.0,-1.0,-1.0,0.0
632,9.6,71.2,25.2,31.7,21.1,-1.0,-1.0,-1.0,-1.0,0.0
634,9.6,71.4,25.2,31.3,21.2,-1.0,-1.0,-1.0,-1.0,0.0
636,9.6,72.3,24.5,31.2,21.6,-1.0,-1.0,-1.0,-1.0,0.0
638,8.8,71.7,25.0,31.2,21.5,-1.0,-1.0,-1.0,-1.0,0.0
640,8.8,71.7,25.2,31.0,21.5,-1.0,-1.0,-1.0,-1.0,0.0
642,9.2,70.1,25.6,31.1,20.7,-1.0,-1.0,-1.0,-1.0,0.0
644,9.7,71.3,25.0,31.0,21.1,-1.0,-1.0,-1.0,-1.0,0.0
646,9.7,72.6,25.1,31.3,21.5,-1.0,-1.0,-1.0,-1.0,0.0
648,9.2,61.3,25.3,29.6,17.2,-1.0,-1.0,-1.0,-1.0,0.0
650,9.2,50.0,25.1,27.7,13.3,-1.0,-1.0,-1.0,-1.0,0.0
652,9.2,49.6,25.1,27.6,13.2,-1.0,-1.0,-1.0,-1.0,0.0
654,9.2,49.4,24.7,27.5,13.2,-1.0,-1.0,-1.0,-1.0,0.0
656,9.2,48.1,24.6,26.9,12.8,-1.0,-1.0,-1.0,-1.0,0.0
658,8.9,47.9,24.4,27.1,12.9,-1.0,-1.0,-1.0,-1.0,0.0
660,8.8,47.8,24.8,27.1,12.9,-1.0,-1.0,-1.0,-1.0,0.0
662,9.2,48.2,24.5,27.2,12.9,-1.0,-1.0,-1.0,-1.0,0.0
664,9.2,49.1,23.9,27.2,13.1,-1.0,-1.0,-1.0,-1.0,0.0
666,8.8,47.9,23.1,26.8,13.0,-1.0,-1.0,-1.0,-1.0,0.0
668,8.3,46.6,23.1,26.7,12.8,-1.0,-1.0,-1.0,-1.0,0.0
670,8.3,46.3,23.6,27.0,12.7,-1.0,-1.0,-1.0,-1.0,0.0
672,8.3,46.4,22.7,26.5,12.7,-1.0,-1.0,-1.0,-1.0,0.0
674,8.3,58.0,22.9,28.2,16.5,-1.0,-1.0,-1.0,-1.0,0.0
676,8.3,57.4,22.5,28.0,16.2,-1.0,-1.0,-1.0,-1.0,0.0
678,7.9,46.2,22.4,25.2,12.4,-1.0,-1.0,-1.0,-1.0,0.0
680,7.4,48.2,23.0,25.8,13.1,-1.0,-1.0,-1.0,-1.0,0.0
682,7.8,50.4,24.1,26.8,13.8,-1.0,-1.0,-1.0,-1.0,0.0
684,7.5,51.2,23.9,27.3,14.3,-1.0,-1.0,-1.0,-1.0,0.0
686,7.5,51.2,24.1,27.5,14.3,-1.0,-1.0,-1.0,-1.0,0.0
688,7.1,51.4,23.7,27.4,14.5,-1.0,-1.0,-1.0,-1.0,0.0
690,7.5,50.3,24.1,27.1,14.0,-1.0,-1.0,-1.0,-1.0,0.0
692,8.0,52.8,23.8,27.6,14.7,-1.0,-1.0,-1.0,-1.0,0.0
694,8.0,51.6,22.8,27.0,14.4,-1.0,-1.0,-1.0,-1.0,0.0
696,7.5,50.9,22.0,26.8,14.4,-1.0,-1.0,-1.0,-1.0,0.0
698,7.5,37.5,22.7,24.6,10.5,-1.0,-1.0,-1.0,-1.0,0.0
700,7.5,38.2,22.8,25.1,10.9,-1.0,-1.0,-1.0,-1.0,0.0
702,7.5,38.6,22.3,25.2,11.1,-1.0,-1.0,-1.0,-1.0,0.0
704,7.1,38.8,23.3,25.2,11.3,-1.0,-1.0,-1.0,-1.0,0.0
706,7.1,37.3,22.6,24.4,11.0,-1.0,-1.0,-1.0,-1.0,0.0
708,6.8,37.6,22.1,23.4,10.5,-1.0,-1.0,-1.0,-1.0,0.0
710,7.2,34.9,23.3,23.5,9.9,-1.0,-1.0,-1.0,-1.0,0.0
712,7.6,46.0,23.3,25.5,12.8,-1.0,-1.0,-1.0,-1.0,0.0
714,7.6,46.8,24.2,26.0,13.1,-1.0,-1.0,-1.0,-1.0,0.0
716,7.2,46.6,25.4,26.3,13.1,-1.0,-1.0,-1.0,-1.0,0.0
718,7.2,44.9,25.2,26.0,12.6,-1.0,-1.0,-1.0,-1.0,0.0
720,7.2,43.1,24.5,25.4,12.0,-1.0,-1.0,-1.0,-1.0,0.0
722,7.2,45.8,24.8,26.1,12.8,-1.0,-1.0,-1.0,-1.0,0.0
724,7.6,47.0,24.8,26.5,13.2,-1.0,-1.0,-1.0,-1.0,0.0
726,7.7,46.2,24.3,26.2,12.9,-1.0,-1.0,-1.0,-1.0,0.0
728,7.3,47.1,23.3,26.0,13.2,-1.0,-1.0,-1.0,-1.0,0.0
730,7.7,47.2,24.3,26.3,13.0,-1.0,-1.0,-1.0,-1.0,0.0
732,8.6,48.9,23.2,26.7,13.3,-1.0,-1.0,-1.0,-1.0,0.0
734,8.5,49.6,23.1,27.0,13.6,-1.0,-1.0,-1.0,-1.0,0.0
736,8.0,49.9,22.7,26.7,13.7,-1.0,-1.0,-1.0,-1.0,0.0
738,7.2,39.4,22.8,24.6,10.7,-1.0,-1.0,-1.0,-1.0,0.0
740,6.8,37.4,22.4,23.8,10.2,-1.0,-1.0,-1.0,-1.0,0.0
742,7.2,39.4,23.0,24.7,10.7,-1.0,-1.0,-1.0,-1.0,0.0
744,7.2,39.0,23.4,24.7,10.7,-1.0,-1.0,-1.0,-1.0,0.0
746,7.3,49.3,23.8,26.8,13.7,-1.0,-1.0,-1.0,-1.0,0.0
748,7.3,48.8,24.3,26.5,13.4,-1.0,-1.0,-1.0,-1.0,0.0
750,7.6,59.1,23.8,28.2,17.0,-1.0,-1.0,-1.0,-1.0,0.0
752,7.6,58.6,24.2,28.5,16.7,-1.0,-1.0,-1.0,-1.0,0.0
754,8.1,59.2,24.7,28.8,16.9,-1.0,-1.0,-1.0,-1.0,0.0
756,7.2,60.8,24.4,29.2,17.7,-1.0,-1.0,-1.0,-1.0,0.0
758,7.6,58.4,26.2,29.1,16.8,-1.0,-1.0,-1.0,-1.0,0.0
760,7.5,58.8,26.5,29.4,17.0,-1.0,-1.0,-1.0,-1.0,0.0
762,8.4,58.5,26.7,29.5,16.6,-1.0,-1.0,-1.0,-1.0,0.0
764,8.7,59.4,26.6,29.8,16.9,-1.0,-1.0,-1.0,-1.0,0.0
766,8.7,60.0,26.8,29.8,17.1,-1.0,-1.0,-1.0,-1.0,0.0
768,8.6,61.6,25.2,29.8,17.7,-1.0,-1.0,-1.0,-1.0,0.0
770,8.6,62.2,24.5,30.0,17.9,-1.0,-1.0,-1.0,-1.0,0.0
772,8.6,50.2,25.3,27.8,13.8,-1.0,-1.0,-1.0,-1.0,0.0
774,8.6,39.4,25.4,25.6,10.6,-1.0,-1.0,-1.0,-1.0,0.0
776,8.6,50.8,25.5,28.0,13.9,-1.0,-1.0,-1.0,-1.0,0.0
778,8.2,55.7,26.2,29.1,15.6,-1.0,-1.0,-1.0,-1.0,0.0
780,8.6,54.2,25.8,28.9,15.0,-1.0,-1.0,-1.0,-1.0,0.0
782,9.1,54.4,26.3,29.0,14.9,-1.0,-1.0,-1.0,-1.0,0.0
784,8.2,55.4,25.8,29.0,15.4,-1.0,-1.0,-1.0,-1.0,0.0
786,8.3,54.3,26.0,29.0,15.1,-1.0,-1.0,-1.0,-1.0,0.0
788,8.8,76.8,26.4,33.5,23.1,-1.0,-1.0,-1.0,-1.0,0.0
790,8.8,77.8,26.4,33.5,23.6,-1.0,-1.0,-1.0,-1.0,0.0
792,8.4,84.5,27.0,35.2,26.2,-1.0,-1.0,-1.0,-1.0,0.0
794,8.4,83.8,26.9,34.7,26.0,-1.0,-1.0,-1.0,-1.0,0.0
796,8.4,84.2,27.2,34.9,26.2,-1.0,-1.0,-1.0,-1.0,0.0
798,8.4,81.5,26.0,34.3,25.2,-1.0,-1.0,-1.0,-1.0,0.0
800,8.0,69.8,25.9,31.9,21.2,-1.0,-1.0,-1.0,-1.0,0.0
802,8.0,63.7,26.2,30.9,19.1,-1.0,-1.0,-1.0,-1.0,0.0
804,8.0,65.1,25.0,31.0,19.6,-1.0,-1.0,-1.0,-1.0,0.0
806,7.2,77.5,25.0,33.3,24.1,-1.0,-1.0,-1.0,-1.0,0.0
808,7.2,76.8,25.2,33.3,23.8,-1.0,-1.0,-1.0,-1.0,0.0
810,7.6,77.1,24.6,33.1,23.8,-1.0,-1.0,-1.0,-1.0,0.0
812,7.2,65.0,23.2,30.0,19.5,-1.0,-1.0,-1.0,-1.0,0.0
814,7.2,52.0,23.4,27.5,15.1,-1.0,-1.0,-1.0,-1.0,0.0
816,7.2,53.3,23.6,27.6,15.3,-1.0,-1.0,-1.0,-1.0,0.0
818,7.6,44.7,25.0,26.4,12.3,-1.0,-1.0,-1.0,-1.0,0.0
820,7.6,45.6,25.4,27.1,12.9,-1.0,-1.0,-1.0,-1.0,0.0
822,7.6,48.0,25.9,27.3,13.4,-1.0,-1.0,-1.0,-1.0,0.0
824,8.4,48.8,27.4,27.9,13.3,-1.0,-1.0,-1.0,-1.0,0.0
826,8.8,46.8,27.2,27.3,12.5,-1.0,-1.0,-1.0,-1.0,0.0
828,8.8,46.6,27.4,27.1,12.4,-1.0,-1.0,-1.0,-1.0,0.0
830,9.3,45.5,28.2,26.9,12.0,-1.0,-1.0,-1.0,-1.0,0.0
832,10.1,33.6,27.2,24.1,8.2,-1.0,-1.0,-1.0,-1.0,0.0
834,10.0,34.4,26.5,24.5,8.7,-1.0,-1.0,-1.0,-1.0,0.0
836,10.4,33.4,25.1,24.2,8.2,-1.0,-1.0,-1.0,-1.0,0.0
838,10.0,33.8,24.8,24.0,8.3,-1.0,-1.0,-1.0,-1.0,0.0
840,10.4,31.5,24.7,23.7,7.8,-1.0,-1.0,-1.0,-1.0,0.0
842,10.4,32.8,23.9,24.1,8.0,-1.0,-1.0,-1.0,-1.0,0.0
844,10.4,32.8,23.4,23.7,7.9,-1.0,-1.0,-1.0,-1.0,0.0
846,10.3,30.6,23.5,23.4,7.4,-1.0,-1.0,-1.0,-1.0,0.0
848,10.3,41.0,22.9,25.7,10.3,-1.0,-1.0,-1.0,-1.0,0.0
850,9.9,42.9,22.8,26.1,11.1,-1.0,-1.0,-1.0,-1.0,0.0
852,9.9,43.2,22.3,25.9,11.2,-1.0,-1.0,-1.0,-1.0,0.0
854,9.9,43.8,23.3,26.5,11.2,-1.0,-1.0,-1.0,-1.0,0.0
856,9.9,43.8,23.6,26.4,11.2,-1.0,-1.0,-1.0,-1.0,0.0
858,9.7,54.6,24.8,28.4,14.7,-1.0,-1.0,-1.0,-1.0,0.0
860,9.3,55.3,26.0,28.6,15.1,-1.0,-1.0,-1.0,-1.0,0.0
862,9.3,55.9,27.9,29.2,15.2,-1.0,-1.0,-1.0,-1.0,0.0
864,9.8,79.5,29.0,33.9,23.9,-1.0,-1.0,-1.0,-1.0,0.0
866,9.3,79.5,29.5,34.1,23.9,-1.0,-1.0,-1.0,-1.0,0.0
868,8.9,81.0,28.2,34.0,24.7,-1.0,-1.0,-1.0,-1.0,0.0
870,8.9,80.8,27.2,33.8,24.6,-1.0,-1.0,-1.0,-1.0,0.0
872,8.5,69.0,26.5,31.4,20.3,-1.0,-1.0,-1.0,-1.0,0.0
874,8.5,66.1,25.2,30.4,19.3,-1.0,-1.0,-1.0,-1.0,0.0
876,7.6,65.2,25.5,30.2,19.2,-1.0,-1.0,-1.0,-1.0,0.0
878,7.3,65.5,25.8,30.3,19.4,-1.0,-1.0,-1.0,-1.0,0.0
880,7.3,66.0,28.2,30.8,19.5,-1.0,-1.0,-1.0,-1.0,0.0
882,7.3,55.2,28.8,28.7,15.6,-1.0,-1.0,-1.0,-1.0,0.0
884,7.2,54.3,28.0,28.2,15.3,-1.0,-1.0,-1.0,-1.0,0.0
886,7.6,54.6,28.8,28.4,15.3,-1.0,-1.0,-1.0,-1.0,0.0
888,7.6,43.5,28.9,26.2,11.8,-1.0,-1.0,-1.0,-1.0,0.0
890,7.6,31.2,30.6,24.3,9.2,-1.0,-1.0,-1.0,-1.0,0.0
892,7.6,31.5,30.7,24.3,9.2,-1.0,-1.0,-1.0,-1.0,0.0
894,7.6,31.4,29.6,24.2,9.0,-1.0,-1.0,-1.0,-1.0,0.0
896,7.6,32.3,28.2,24.4,9.2,-1.0,-1.0,-1.0,-1.0,0.0
898,7.6,33.1,27.4,24.6,9.4,-1.0,-1.0,-1.0,-1.0,0.0
900,8.4,35.6,27.8,25.4,9.6,-1.0,-1.0,-1.0,-1.0,0.0
902,8.9,35.6,28.1,25.7,9.5,-1.0,-1.0,-1.0,-1.0,0.0
904,9.2,34.2,28.4,25.5,9.1,-1.0,-1.0,-1.0,-1.0,0.0
906,9.2,34.1,28.2,25.4,9.0,-1.0,-1.0,-1.0,-1.0,0.0
908,9.2,33.4,30.0,25.8,9.0,-1.0,-1.0,-1.0,-1.0,0.0
910,8.8,33.0,28.9,25.4,8.9,-1.0,-1.0,-1.0,-1.0,0.0
912,8.4,32.5,29.1,25.1,9.0,-1.0,-1.0,-1.0,-1.0,0.0
914,8.4,32.9,29.4,25.5,9.1,-1.0,-1.0,-1.0,-1.0,0.0
916,8.4,33.4,29.7,25.5,9.1,-1.0,-1.0,-1.0,-1.0,0.0
918,8.4,33.0,30.0,25.2,9.0,-1.0,-1.0,-1.0,-1.0,0.0
920,8.4,33.3,30.6,25.7,9.2,-1.0,-1.0,-1.0,-1.0,0.0
922,8.4,32.8,29.6,25.3,9.0,-1.0,-1.0,-1.0,-1.0,0.0
924,8.9,33.1,31.2,25.9,9.1,-1.0,-1.0,-1.0,-1.0,0.0
926,8.5,33.6,30.6,25.9,9.2,-1.0,-1.0,-1.0,-1.0,0.0
928,8.1,33.2,31.2,26.0,9.5,-1.0,-1.0,-1.0,-1.0,0.0
930,8.1,33.2,31.8,26.0,9.5,-1.0,-1.0,-1.0,-1.0,0.0
932,8.0,32.8,31.6,25.5,9.4,-1.0,-1.0,-1.0,-1.0,0.0
934,8.0,34.1,32.2,26.0,9.9,-1.0,-1.0,-1.0,-1.0,0.0
936,8.9,34.9,32.3,26.5,9.8,-1.0,-1.0,-1.0,-1.0,0.0
938,8.9,34.4,31.6,26.3,9.6,-1.0,-1.0,-1.0,-1.0,0.0
940,9.4,33.9,31.4,25.9,9.2,-1.0,-1.0,-1.0,-1.0,0.0
942,9.3,36.4,30.6,26.2,9.7,-1.0,-1.0,-1.0,-1.0,0.0
944,9.3,38.0,32.7,26.8,10.3,-1.0,-1.0,-1.0,-1.0,0.0
946,9.3,38.2,32.4,26.8,10.5,-1.0,-1.0,-1.0,-1.0,0.0
948,8.5,36.7,31.5,26.0,10.4,-1.0,-1.0,-1.0,-1.0,0.0
950,8.1,36.9,29.9,25.3,10.3,-1.0,-1.0,-1.0,-1.0,0.0
952,8.4,34.6,29.2,25.2,9.8,-1.0,-1.0,-1.0,-1.0,0.0
954,8.4,38.7,29.6,26.2,10.7,-1.0,-1.0,-1.0,-1.0,0.0
956,8.4,35.2,31.4,26.0,10.1,-1.0,-1.0,-1.0,-1.0,0.0
958,8.5,40.6,30.8,27.0,11.1,-1.0,-1.0,-1.0,-1.0,0.0
960,8.8,40.4,30.1,26.7,10.9,-1.0,-1.0,-1.0,-1.0,0.0
962,8.4,42.9,29.0,26.9,11.6,-1.0,-1.0,-1.0,-1.0,0.0
964,8.4,44.4,29.0,27.2,12.1,-1.0,-1.0,-1.0,-1.0,0.0
966,8.3,43.2,29.6,27.2,11.7,-1.0,-1.0,-1.0,-1.0,0.0
968,8.3,41.3,29.7,26.8,11.2,-1.0,-1.0,-1.0,-1.0,0.0
970,7.4,41.4,30.1,26.8,11.3,-1.0,-1.0,-1.0,-1.0,0.0
972,7.9,41.0,30.9,27.2,11.2,-1.0,-1.0,-1.0,-1.0,0.0
974,8.1,41.0,32.3,27.6,11.2,-1.0,-1.0,-1.0,-1.0,0.0
976,7.7,42.7,33.2,28.0,12.0,-1.0,-1.0,-1.0,-1.0,0.0
978,7.7,42.2,32.6,27.5,11.7,-1.0,-1.0,-1.0,-1.0,0.0
980,7.7,46.6,33.0,30.3,14.0,-1.0,-1.0,-1.0,-1.0,0.0
982,7.7,46.4,32.4,30.7,14.6,-1.0,-1.0,-1.0,-1.0,0.0
984,7.6,46.5,32.4,29.2,13.4,-1.0,-1.0,-1.0,-1.0,0.0
986,7.8,47.3,33.1,29.6,13.5,-1.0,-1.0,-1.0,-1.0,0.0
988,8.1,47.4,32.6,29.7,13.3,-1.0,-1.0,-1.0,-1.0,0.0
990,7.7,49.0,31.4,30.0,14.0,-1.0,-1.0,-1.0,-1.0,0.0
992,7.7,49.1,32.1,30.1,14.0,-1.0,-1.0,-1.0,-1.0,0.0
994,8.2,48.8,33.6,30.4,13.9,-1.0,-1.0,-1.0,-1.0,0.0
996,8.2,49.7,34.0,30.6,14.1,-1.0,-1.0,-1.0,-1.0,0.0
998,8.3,48.7,33.8,30.7,14.0,-1.0,-1.0,-1.0,-1.0,0.0


==> data/dqn_spaceinvaders_large.csv <==
iteration,dev1_min,dev1_max,dev1_median,dev1_avg,dev1_std
0,5.0,465.0,200.0,184.0,161.9
2,3.3,305.0,140.0,134.7,110.9
4,7.0,300.0,179.0,141.2,111.8
6,23.6,282.9,162.1,137.0,92.3
8,49.4,242.8,152.8,131.8,71.0
10,66.8,228.6,155.5,137.1,61.8
12,78.5,228.8,148.5,142.8,56.2
14,93.7,250.0,145.0,151.9,57.4
16,99.1,240.6,162.4,155.9,51.4
18,110.0,227.1,162.1,159.8,41.3
20,116.7,248.8,170.2,166.4,46.9
22,118.7,236.5,175.2,167.2,42.2
24,118.2,235.0,167.0,170.0,40.1
26,119.2,218.0,168.8,169.7,32.6
28,141.8,235.2,175.4,180.0,34.1
30,152.6,218.8,187.6,183.1,26.0
32,150.6,221.0,191.6,185.5,27.7
34,158.6,231.0,209.2,195.7,27.0
36,156.4,228.4,205.8,197.6,28.5
38,156.8,233.4,202.2,198.3,27.2
40,165.6,232.2,207.6,200.2,23.1
42,162.8,225.4,197.2,198.4,22.4
44,168.8,218.6,200.6,197.0,18.7
46,161.4,222.4,203.0,197.2,20.1
48,171.0,215.8,194.6,195.4,15.0
50,169.8,216.6,195.8,193.1,15.2
52,160.4,218.0,192.2,191.3,18.9
54,170.4,213.4,190.6,191.9,18.6
56,172.8,224.2,190.4,194.7,19.8
58,170.6,214.4,193.0,193.1,18.6
60,176.6,238.0,202.0,201.6,21.7
62,176.2,242.8,199.4,202.8,24.0
64,172.6,230.4,200.6,196.8,21.2
66,180.0,227.8,206.6,203.5,15.6
68,186.8,229.2,198.6,202.4,15.8
70,187.0,228.0,204.8,209.7,15.6
72,183.8,242.2,221.2,218.4,19.0
74,183.2,254.6,223.6,222.4,23.0
76,183.6,255.4,224.4,226.7,25.4
78,193.0,251.6,211.6,223.0,23.3
80,201.2,251.0,216.6,223.9,20.6
82,203.6,266.4,212.2,228.3,25.7
84,199.0,266.2,224.0,233.0,26.2
86,193.4,267.4,211.0,225.5,32.0
88,198.2,278.8,238.6,239.7,29.4
90,207.6,274.8,253.6,242.1,24.5
92,215.4,272.0,239.8,241.8,19.7
94,222.2,277.4,259.4,250.2,20.2
96,209.4,279.4,252.6,245.4,23.4
98,207.4,277.0,245.8,244.5,22.4
100,216.8,275.2,255.8,251.2,20.5
102,220.6,291.2,250.6,257.4,24.8
104,216.6,311.6,254.2,262.5,34.7
106,218.2,319.8,259.6,265.4,34.1
108,216.8,326.2,254.8,263.3,35.4
110,211.4,319.0,263.2,265.0,34.8
112,226.6,302.8,267.8,264.9,24.5
114,232.6,294.0,279.6,268.1,22.9
116,218.0,310.4,275.2,268.0,31.4
118,208.4,319.4,268.4,267.8,38.3
120,209.4,318.0,269.6,270.1,40.2
122,210.0,325.4,278.0,275.0,44.9
124,208.8,339.4,287.0,280.2,49.9
126,206.6,325.4,277.4,277.7,44.7
128,213.2,331.4,271.4,281.1,42.4
130,225.2,340.4,270.4,288.3,44.0
132,215.6,343.0,283.8,293.5,47.1
134,223.0,358.0,308.6,304.8,49.9
136,205.4,382.2,314.6,310.1,63.8
138,230.0,376.0,327.4,317.5,53.1
140,240.2,375.2,332.6,320.2,45.7
142,249.0,375.4,331.6,322.9,42.9
144,257.4,370.2,342.6,324.0,38.9
146,266.2,366.8,326.8,325.1,37.2
148,267.2,357.0,325.8,322.3,33.6
150,299.4,364.6,318.8,330.6,24.1
152,299.8,364.4,331.2,331.8,27.6
154,285.0,370.8,338.6,333.6,33.0
156,278.8,378.4,351.2,334.8,35.4
158,277.4,374.6,327.6,329.8,31.8
160,276.4,381.8,335.0,333.7,35.3
162,261.4,382.2,354.2,335.2,41.3
164,271.8,391.2,349.8,337.5,39.9
166,280.8,418.8,355.6,354.2,45.2
168,281.6,433.8,351.2,362.0,53.1
170,294.4,426.4,354.6,364.0,46.4
172,300.4,439.8,354.0,367.5,46.9
174,301.0,435.0,357.6,364.4,46.4
176,292.8,462.6,357.8,368.3,59.2
178,309.0,470.8,372.8,377.8,57.7
180,333.0,467.8,380.4,385.4,50.8
182,326.8,447.0,398.6,385.7,48.1
184,334.2,433.2,398.4,383.2,37.8
186,326.6,432.4,394.6,381.5,38.3
188,331.8,431.2,392.6,385.0,32.9
190,327.8,416.6,395.8,380.1,32.8
192,329.2,411.8,367.4,371.4,29.2
194,334.4,407.8,369.8,368.9,27.4
196,346.2,423.4,376.6,380.5,27.4
198,368.0,429.4,386.6,394.7,20.7
200,357.6,431.2,400.4,397.7,23.8
202,364.4,417.8,405.0,396.4,18.5
204,372.4,421.6,396.0,394.4,16.2
206,366.2,431.2,387.2,393.0,22.8
208,367.0,444.0,379.8,390.8,27.4
210,370.8,447.4,385.2,395.6,26.8
212,369.4,467.8,391.4,401.0,34.4
214,369.0,482.4,377.4,399.8,42.7
216,350.0,475.2,385.4,398.7,42.1
218,353.8,489.0,391.2,402.5,45.7
220,365.2,476.6,374.4,397.9,41.7
222,340.6,476.8,371.4,386.6,48.6
224,341.8,469.0,364.6,384.8,44.2
226,346.2,467.0,369.0,385.0,44.4
228,348.0,459.2,371.6,384.0,40.0
230,343.4,448.6,366.8,379.4,37.0
232,336.4,448.2,375.0,380.8,36.7
234,344.8,441.8,370.0,381.1,32.5
236,341.0,416.6,389.2,379.8,26.1
238,350.0,405.6,393.0,380.0,24.0
240,345.4,418.2,395.4,381.4,29.6
242,354.6,413.2,408.2,389.2,26.9
244,348.8,418.8,396.2,385.1,28.7
246,348.2,436.4,397.6,395.1,29.5
248,346.8,430.4,393.0,390.0,27.0
250,343.2,433.0,392.8,387.8,29.8
252,342.6,435.4,387.0,388.6,30.0
254,350.0,431.2,390.2,388.1,26.1
256,366.0,445.0,389.8,395.9,27.1
258,369.6,459.0,401.2,402.3,31.2
260,364.4,462.0,385.2,400.3,34.1
262,371.0,456.6,392.0,406.0,32.2
264,378.6,468.6,397.0,409.7,32.3
266,386.8,458.4,399.2,408.8,25.6
268,379.6,476.8,407.2,415.6,32.4
270,384.0,491.6,400.8,415.0,38.9
272,390.2,483.8,412.0,417.8,34.5
274,386.4,499.0,409.2,425.8,39.0
276,391.4,493.8,415.4,428.6,36.9
278,366.2,507.0,416.0,421.3,49.8
280,369.8,521.2,416.4,429.2,55.2
282,370.0,497.2,403.4,423.8,45.1
284,373.8,500.4,409.0,427.4,42.9
286,381.4,496.2,406.6,426.2,40.4
288,404.0,470.6,413.6,424.5,24.4
290,399.6,469.2,418.2,426.6,23.4
292,392.6,480.4,414.4,421.3,30.7
294,381.6,470.2,418.2,419.9,31.1
296,393.6,462.4,425.2,425.9,27.1
298,397.4,465.2,432.4,428.2,26.6
300,399.4,455.2,423.0,422.9,18.8
302,404.0,443.2,432.4,428.4,13.3
304,406.6,451.8,433.4,433.1,15.2
306,383.8,459.2,440.4,431.6,25.8
308,374.4,456.8,444.4,433.1,29.9
310,373.8,455.6,441.6,430.4,29.2
312,371.8,452.6,445.0,430.8,30.1
314,361.6,447.8,440.6,427.0,33.0
316,369.4,463.6,448.2,434.4,33.3
318,388.2,474.6,442.6,439.2,28.4
320,384.4,485.0,446.2,441.4,33.3
322,414.6,465.0,446.8,439.4,19.8
324,429.8,491.0,445.4,451.3,22.3
326,426.6,497.0,454.6,460.0,24.4
328,400.4,504.4,463.8,456.2,34.7
330,404.4,514.2,459.0,461.4,35.8
332,413.2,505.4,471.2,463.2,30.9
334,403.0,491.6,474.6,466.4,32.5
336,404.4,506.8,487.2,471.8,35.5
338,401.0,530.6,474.4,471.1,41.6
340,402.0,533.2,465.2,471.2,43.2
342,407.0,520.4,462.0,459.4,39.4
344,415.4,533.4,476.6,472.9,39.0
346,404.4,536.6,472.4,468.7,43.2
348,410.6,538.8,470.2,467.0,47.3
350,408.8,524.4,466.0,463.6,44.6
352,415.0,512.2,457.4,461.4,38.4
354,405.6,499.4,458.0,458.4,34.5
356,412.0,500.6,462.4,463.1,29.6
358,414.0,496.2,460.6,462.2,30.0
360,411.0,493.0,465.8,457.1,29.9
362,400.2,510.8,475.6,461.0,37.7
364,377.0,492.4,469.8,455.8,42.3
366,370.2,516.0,477.8,467.6,51.4
368,362.8,508.8,474.0,461.9,52.5
370,376.6,513.0,477.0,465.5,48.9
372,372.4,530.4,483.8,467.0,53.4
374,368.0,513.0,473.2,456.9,51.7
376,375.2,512.4,463.4,459.1,48.2
378,380.0,508.6,483.4,462.7,45.4
380,383.0,509.2,463.0,459.3,46.3
382,394.4,521.6,475.2,466.7,45.8
384,399.0,526.4,476.0,470.7,43.9
386,406.2,523.6,469.4,469.7,40.8
388,428.2,526.4,468.4,477.8,36.7
390,445.0,515.2,479.4,477.7,22.9
392,442.8,510.0,478.0,475.2,21.9
394,443.8,504.0,492.2,476.2,25.1
396,457.2,503.6,489.4,481.9,19.8
398,462.8,504.2,482.8,484.4,14.9
400,470.0,503.2,484.6,485.9,13.9
402,453.0,506.8,477.0,483.0,19.7
404,448.2,504.6,498.0,484.8,21.9
406,458.2,511.4,493.2,486.9,19.4
408,466.4,518.2,500.0,496.6,17.9
410,464.0,518.8,501.4,495.2,19.0
412,453.0,526.4,492.8,491.9,24.9
414,467.2,538.2,496.4,496.8,24.8
416,473.0,530.6,497.6,497.6,20.4
418,483.6,546.8,493.2,503.4,22.7
420,476.8,539.6,501.0,501.1,21.9
422,478.0,536.8,486.8,497.4,22.0
424,480.6,537.8,502.2,504.0,21.6
426,484.2,552.0,510.2,510.4,23.3
428,471.4,559.4,526.2,516.7,31.5
430,483.8,560.4,513.4,518.6,26.3
432,466.2,564.6,510.2,514.7,33.9
434,456.2,584.0,509.0,517.9,45.8
436,465.6,562.4,506.0,517.2,34.4
438,468.4,562.4,492.0,511.1,34.9
440,462.4,559.0,496.4,510.3,34.6
442,455.6,549.2,492.2,501.8,32.0
444,454.0,557.4,518.2,509.0,34.5
446,475.2,568.4,515.0,515.4,31.5
448,476.2,533.4,510.8,504.3,20.7
450,483.8,527.8,493.2,497.0,16.1
452,480.8,522.0,487.2,496.4,16.9
454,480.2,530.2,491.6,498.6,18.6
456,464.8,527.2,486.6,487.8,23.1
458,448.6,522.2,481.8,481.8,25.1
460,439.0,518.0,478.4,481.8,26.3
462,434.0,512.4,475.4,475.9,25.3
464,430.0,527.0,484.6,478.6,32.1
466,424.4,530.4,470.2,476.7,36.3
468,421.0,539.2,480.8,479.4,39.4
470,396.0,530.4,484.2,474.1,46.8
472,389.0,550.8,496.6,480.3,57.0
474,388.6,547.2,509.2,483.2,56.3
476,383.8,547.4,514.6,481.9,59.1
478,377.8,531.6,512.4,476.7,57.0
480,397.4,532.6,517.2,483.4,53.8
482,411.4,522.4,516.2,482.5,46.6
484,407.4,538.4,501.4,483.6,47.5
486,412.0,558.0,505.4,500.0,49.9
488,417.4,550.4,520.4,504.6,46.1
490,418.4,538.4,517.2,503.0,43.6
492,421.6,533.8,520.8,500.0,40.6
494,431.4,539.2,503.8,495.2,36.7
496,426.8,520.8,514.6,493.2,35.2
498,412.0,520.2,505.6,488.7,39.1
500,412.8,531.2,508.4,493.3,41.5
502,406.4,533.4,495.2,488.0,44.2
504,413.2,535.0,499.8,489.7,41.5
506,410.4,532.0,507.4,486.0,45.8
508,402.2,556.8,524.2,497.6,56.4
510,419.0,540.8,509.8,491.7,45.8
512,418.0,528.8,479.0,477.0,43.9
514,405.8,527.8,473.2,473.2,43.8
516,401.2,516.4,488.2,476.9,41.7
518,393.6,525.8,485.4,481.2,48.4
520,381.8,544.8,497.4,484.2,57.8
522,395.8,536.8,495.8,484.8,50.2
524,413.0,541.0,495.4,488.5,44.1
526,422.0,527.6,509.4,493.0,37.8
528,426.8,523.0,509.4,492.2,34.7
530,421.8,529.2,516.8,495.2,40.6
532,426.4,529.4,518.0,493.8,38.9
534,447.2,534.4,511.2,494.8,32.5
536,441.2,530.4,520.2,499.8,33.0
538,451.2,542.8,511.4,503.1,31.3
540,481.6,551.8,495.2,510.5,27.4
542,488.4,552.2,494.2,513.1,26.3
544,485.6,556.4,512.4,515.9,23.5
546,484.2,543.6,508.8,508.9,20.1
548,482.2,551.6,500.4,509.2,24.7
550,466.0,546.8,508.2,509.6,26.2
552,456.2,537.8,507.2,503.1,27.6
554,448.6,526.6,507.8,496.9,26.4
556,455.6,535.6,499.2,501.9,27.0
558,460.0,523.8,501.0,497.0,21.3
560,467.4,530.0,514.6,505.7,22.6
562,446.2,527.0,521.8,500.7,31.5
564,442.8,521.6,505.0,493.0,30.1
566,447.8,514.0,511.4,492.3,26.8
568,452.8,532.2,505.6,493.3,28.6
570,447.0,528.0,505.0,497.5,28.1
572,459.0,516.0,506.8,497.4,20.3
574,469.6,517.0,488.4,491.6,15.6
576,469.6,522.8,508.2,499.2,19.8
578,471.8,528.2,515.0,505.4,21.7
580,480.6,526.6,515.0,510.2,16.7
582,466.0,528.6,524.0,508.7,23.5
584,472.4,524.6,510.8,506.2,17.7
586,460.4,524.8,510.0,503.1,23.4
588,459.2,525.2,507.6,503.3,23.1
590,445.6,537.8,515.2,506.7,32.2
592,426.4,550.2,519.6,510.6,44.9
594,431.6,546.2,511.8,504.7,41.4
596,429.6,536.6,493.6,494.4,40.0
598,428.2,541.2,501.2,497.0,38.8
600,441.8,533.8,506.2,504.0,33.4
602,448.2,542.8,508.2,505.9,33.3
604,451.6,528.0,517.4,503.1,28.0
606,446.8,530.0,498.6,494.9,30.1
608,461.2,520.0,499.6,493.9,21.1
610,461.6,519.6,490.6,495.8,21.7
612,465.2,534.2,495.6,494.6,23.3
614,463.6,520.6,488.0,491.6,20.0
616,481.0,519.8,489.0,497.5,15.7
618,472.8,513.6,498.0,494.1,17.1
620,467.8,531.6,483.2,493.3,23.5
622,475.4,547.4,492.0,503.6,25.2
624,472.2,547.2,495.4,497.8,26.3
626,468.8,535.8,495.8,495.0,22.9
628,472.2,518.8,487.4,491.6,15.5
630,486.6,511.6,495.4,498.0,8.6
632,480.6,513.6,503.4,500.8,11.9
634,481.8,516.2,497.8,497.6,11.1
636,469.8,507.4,503.8,495.1,14.2
638,472.0,506.0,504.4,494.5,13.7
640,464.4,509.0,492.0,491.4,15.7
642,447.4,524.0,483.8,488.2,25.3
644,417.8,550.4,496.2,489.4,43.4
646,410.6,554.4,501.8,490.1,46.8
648,409.4,547.0,496.6,489.8,46.1
650,415.6,546.8,483.2,488.1,45.8
652,417.6,558.0,482.4,489.8,46.8
654,430.6,556.8,484.0,497.7,44.6
656,435.6,582.0,498.0,503.4,51.0
658,445.6,564.4,495.4,502.3,44.4
660,443.2,561.8,503.6,504.3,48.3
662,445.6,565.8,513.0,511.8,46.7
664,456.0,572.6,518.6,517.2,47.3
666,463.0,626.2,532.6,534.5,61.0
668,460.6,598.0,527.0,534.0,52.5
670,459.0,593.6,520.2,526.7,53.8
672,442.8,586.2,529.6,523.0,56.7
674,461.0,594.8,536.0,525.3,54.5
676,466.8,585.2,541.8,526.8,48.1
678,458.2,583.8,547.0,528.4,50.1
680,464.4,578.0,550.0,529.9,45.6
682,468.0,581.2,556.8,535.6,43.5
684,480.0,598.2,554.0,539.0,47.5
686,472.0,579.0,538.6,532.9,39.7
688,473.0,575.4,542.6,529.0,34.8
690,467.2,544.6,533.0,518.8,28.3
692,458.8,520.0,506.6,496.0,21.5
694,481.6,537.6,503.8,504.0,18.7
696,477.4,538.0,517.6,512.8,20.0
698,481.0,543.0,499.6,507.6,20.8
700,484.6,534.8,499.0,508.6,20.3
702,473.8,534.8,509.4,509.6,21.1
704,472.4,529.8,496.6,501.4,22.4
706,484.4,522.0,499.0,502.2,16.1
708,482.4,513.2,497.4,497.2,12.4
710,476.4,525.6,495.8,501.1,18.7
712,468.6,508.2,499.8,495.5,14.5
714,479.0,512.6,497.6,495.6,12.8
716,492.4,523.2,509.0,508.6,11.4
718,482.4,549.0,524.0,517.1,23.3
720,482.2,564.8,513.0,516.4,28.0
722,490.6,569.2,517.6,526.8,28.4
724,475.8,575.8,525.4,530.2,34.4
726,466.4,575.4,517.6,524.9,37.2
728,498.2,579.4,531.6,540.2,29.5
730,477.4,607.0,521.2,538.0,46.0
732,464.0,602.6,516.6,534.1,50.1
734,459.2,600.4,537.0,540.0,50.6
736,462.4,607.6,538.6,544.0,51.4
738,454.4,595.8,546.0,544.5,51.5
740,469.6,600.0,560.8,549.4,48.1
742,470.2,591.0,540.6,541.9,42.0
744,480.2,581.4,549.8,539.6,33.8
746,474.8,583.6,535.2,533.4,34.8
748,479.0,545.4,541.8,529.5,25.3
750,489.4,545.0,534.8,527.5,19.5
752,461.0,538.4,523.0,512.6,27.7
754,472.6,521.0,516.4,506.4,18.2
756,484.2,520.8,501.4,504.0,13.6
758,470.0,525.4,502.4,497.5,18.5
760,459.4,519.4,490.2,488.0,21.6
762,465.0,520.6,488.6,491.8,18.3
764,470.0,526.0,486.6,491.4,18.6
766,458.4,523.6,474.6,487.0,23.8
768,448.0,533.8,456.0,476.9,32.6
770,446.2,528.6,481.6,481.6,30.0
772,447.2,505.8,477.4,478.0,23.2
774,449.8,520.2,462.2,476.1,25.4
776,448.0,529.0,466.6,481.0,30.4
778,444.0,533.4,468.6,480.3,35.7
780,440.0,542.0,493.2,486.6,39.3
782,447.8,544.6,491.6,495.5,37.4
784,449.0,564.0,505.0,502.3,44.3
786,444.8,583.2,523.4,508.5,55.2
788,433.2,554.4,510.4,500.3,45.7
790,439.0,553.4,516.2,496.5,45.8
792,437.4,561.6,510.6,500.9,48.0
794,445.2,573.6,517.4,503.5,46.8
796,459.0,563.2,501.0,502.5,39.7
798,460.0,578.2,513.4,510.6,40.6
800,461.8,566.2,525.4,511.6,37.8
802,460.6,570.6,526.8,514.6,42.3
804,451.4,571.6,502.6,507.0,41.9
806,444.8,566.0,525.4,510.8,43.6
808,442.4,559.8,522.2,508.6,42.1
810,467.4,545.4,512.8,507.0,29.9
812,461.4,559.8,505.2,510.3,38.0
814,466.2,567.6,524.6,514.9,39.3
816,467.8,564.4,519.0,510.1,36.3
818,465.2,568.0,531.4,515.1,39.5
820,469.6,568.2,515.6,519.3,40.3
822,463.6,562.6,527.6,518.7,41.0
824,462.0,569.6,539.2,516.1,42.4
826,465.0,580.6,521.0,521.1,47.6
828,441.8,581.4,518.2,519.7,53.9
830,442.4,564.2,514.2,511.5,45.0
832,435.2,553.2,508.2,506.1,43.8
834,418.6,570.4,515.2,505.6,54.0
836,434.4,552.4,539.4,508.2,48.6
838,440.0,555.4,537.0,512.4,43.8
840,446.0,555.8,536.4,512.6,43.2
842,444.2,554.2,516.8,505.9,40.5
844,450.0,567.4,505.4,504.6,39.9
846,444.6,558.4,485.8,495.6,41.7
848,448.0,543.2,475.0,487.5,35.6
850,449.2,519.6,463.6,478.0,28.7
852,454.4,504.8,460.6,474.7,22.4
854,441.4,519.2,461.0,473.9,29.3
856,453.4,524.4,461.2,481.1,29.2
858,462.0,514.2,465.0,483.5,24.6
860,433.2,506.6,488.6,478.1,25.7
862,415.0,519.2,498.8,481.9,36.2
864,421.0,531.8,494.6,483.8,36.7
866,434.8,519.2,485.0,482.2,27.7
868,446.8,514.4,478.6,482.1,24.5
870,455.2,511.0,487.0,484.2,20.2
872,481.0,525.0,483.4,498.6,20.4
874,488.0,532.8,498.4,507.2,19.5
876,487.8,532.8,506.4,512.2,17.1
878,473.4,549.4,517.6,517.4,26.1
880,460.6,544.8,522.4,515.2,29.0
882,459.4,555.6,516.0,513.4,31.0
884,450.2,559.4,526.8,513.9,37.8
886,433.4,563.8,527.8,511.5,45.0
888,414.8,547.0,518.6,501.0,46.8
890,410.4,537.8,522.8,500.2,46.4
892,426.2,535.6,519.4,504.4,40.4
894,415.0,546.0,520.0,504.4,46.0
896,394.8,536.6,525.4,500.8,53.3
898,387.2,532.6,522.0,494.2,54.2
900,379.8,520.4,513.4,488.3,54.3
902,401.4,516.4,495.6,481.9,41.5
904,416.8,528.2,493.2,488.3,38.5
906,428.2,529.4,496.2,489.1,33.1
908,432.0,536.4,484.2,487.7,36.1
910,424.6,524.8,478.6,481.9,36.7
912,416.2,548.0,472.4,484.3,47.0
914,415.8,549.6,477.2,491.5,48.4
916,421.0,542.4,480.4,488.8,41.6
918,428.2,542.0,494.8,493.2,38.8
920,449.8,540.0,496.0,497.1,30.7
922,442.2,554.4,506.2,499.3,36.3
924,433.8,557.2,505.0,495.3,40.6
926,451.6,562.4,508.6,506.6,39.6
928,434.2,548.6,496.0,500.6,39.0
930,421.6,544.4,502.8,492.6,42.9
932,432.2,535.6,501.6,493.6,36.2
934,434.8,532.0,502.6,495.4,33.7
936,433.6,526.0,508.4,497.1,33.6
938,459.0,525.4,512.8,504.2,24.5
940,444.2,533.4,491.0,495.4,31.3
942,442.0,538.6,499.8,495.2,33.3
944,445.4,545.4,508.4,496.2,34.5
946,443.2,541.0,493.8,491.4,35.2
948,471.6,543.6,492.8,501.5,28.0
950,466.4,518.2,479.8,490.2,22.9
952,467.0,532.0,471.6,491.3,27.5
954,458.0,526.4,479.6,489.0,24.8
956,459.0,547.6,487.6,496.7,29.4
958,449.2,549.8,483.6,490.7,32.6
960,461.8,542.2,488.6,494.9,27.5
962,460.2,536.4,489.0,495.2,25.5
964,462.0,519.0,479.8,484.6,19.5
966,454.2,536.0,480.0,491.2,31.3
968,456.4,534.0,474.2,491.7,30.6
970,437.4,555.6,472.2,484.6,44.8
972,448.2,542.0,473.8,486.5,32.5
974,445.8,547.2,474.8,484.9,33.6
976,435.2,551.2,488.8,490.0,38.1
978,446.0,551.2,501.8,493.8,35.8
980,436.4,542.6,510.2,494.0,37.2
982,419.8,558.2,507.2,498.7,49.2
984,430.0,568.0,504.8,502.2,53.2
986,428.2,571.8,521.4,505.0,56.1
988,430.4,585.4,506.8,511.2,60.9
990,430.0,581.2,536.2,516.2,61.9
992,399.8,592.2,550.6,514.2,70.6
994,399.0,586.0,550.6,512.0,69.6
996,410.0,612.2,545.8,517.1,73.2
998,425.6,619.4,535.2,517.6,69.1


==> data/dqn_spaceinvaders_large_small3.csv <==
iteration,dev1_min,dev1_max,dev1_median,dev1_avg,dev1_std,dev2_min,dev2_max,dev2_median,dev2_avg,dev2_std
0,5.0,465.0,200.0,189.0,162.8,30.0,235.0,55.0,114.0,89.3
2,13.3,251.7,151.7,138.7,102.1,30.0,226.7,75.0,114.7,79.2
4,25.0,264.0,183.0,160.0,95.7,44.0,233.0,89.0,122.2,72.9
6,53.6,241.4,207.9,158.0,80.0,71.4,233.6,116.4,142.9,62.9
8,105.0,206.7,174.4,159.2,41.2,124.4,207.2,135.0,159.6,38.2
10,96.8,213.6,166.8,160.7,42.7,115.0,194.5,149.1,154.3,28.8
12,104.2,233.8,155.4,162.6,44.3,108.5,180.0,158.5,149.2,26.7
14,94.7,244.3,159.0,165.3,48.5,107.0,179.3,159.3,148.6,26.1
16,108.2,227.1,164.7,169.0,39.4,99.1,183.8,151.8,146.2,28.5
18,113.7,224.5,173.2,171.8,35.4,108.2,183.2,155.8,149.1,27.3
20,111.4,220.5,175.0,174.4,35.6,111.7,188.6,168.8,155.1,29.6
22,110.0,213.3,188.0,175.7,35.1,116.5,215.7,169.3,162.6,34.3
24,113.8,215.6,184.2,176.7,33.7,121.8,211.6,164.2,162.0,31.3
26,124.4,207.8,179.2,175.8,28.5,133.0,213.2,172.6,170.1,28.0
28,144.8,211.4,175.0,181.5,25.3,142.4,202.4,186.8,177.7,22.5
30,147.2,215.6,171.2,182.3,27.5,150.4,198.6,185.2,180.7,17.4
32,139.8,211.6,186.6,182.1,24.5,159.2,204.4,186.8,183.5,18.8
34,137.6,196.6,185.8,179.1,21.1,158.8,213.2,187.8,183.2,20.7
36,151.0,208.0,203.8,190.8,21.3,156.2,216.6,184.2,187.6,23.1
38,160.8,208.8,188.4,186.4,15.6,155.8,212.6,191.0,188.4,22.5
40,155.8,205.2,191.4,185.9,16.7,153.6,227.6,196.2,194.2,25.3
42,163.8,209.6,184.6,183.8,15.7,152.4,242.8,203.4,200.3,29.2
44,164.2,198.6,182.4,180.4,12.4,162.2,230.2,192.6,198.4,23.1
46,154.2,200.2,181.6,177.6,18.1,157.0,241.0,202.2,201.5,26.7
48,155.2,208.0,184.2,178.7,19.1,164.6,247.6,197.8,198.2,27.7
50,163.0,233.2,195.6,191.4,25.5,165.6,248.4,197.0,196.2,29.8
52,167.8,246.8,175.2,192.0,29.4,171.4,228.8,202.6,201.9,21.7
54,164.0,254.2,200.6,199.9,31.5,170.0,234.8,196.2,199.6,22.2
56,161.2,252.8,197.6,199.9,32.8,167.8,213.4,195.0,194.0,15.3
58,171.4,236.6,209.2,204.9,25.3,162.2,218.4,191.6,189.5,18.5
60,172.8,235.8,215.6,206.2,22.8,171.2,202.8,192.0,189.3,12.3
62,170.0,237.6,200.4,200.5,27.0,179.6,214.8,191.8,196.8,13.8
64,182.2,237.8,204.4,209.0,22.9,180.2,205.2,193.6,192.4,8.5
66,185.2,243.2,200.6,211.4,23.9,185.0,208.8,194.0,194.4,8.6
68,193.8,248.0,208.4,218.9,21.8,184.0,223.8,195.6,200.1,14.0
70,197.4,249.8,216.8,221.6,22.7,181.4,220.2,211.0,201.9,15.8
72,196.2,258.6,220.0,225.0,25.4,167.4,217.0,205.0,195.5,17.9
74,194.0,253.2,220.2,225.4,23.6,159.6,217.6,209.6,197.0,22.4
76,194.0,256.0,217.4,225.7,24.8,162.6,220.6,200.8,197.6,19.1
78,203.8,255.4,216.2,223.3,19.1,151.4,248.4,196.8,198.4,30.8
80,207.6,263.2,220.6,227.7,19.7,152.2,253.2,204.6,204.4,32.0
82,196.0,279.0,230.6,232.3,26.7,161.0,243.2,201.4,206.7,27.8
84,195.2,277.2,222.0,226.0,27.5,173.6,264.4,204.6,217.1,32.3
86,197.0,270.2,224.8,230.5,24.6,174.2,276.6,213.8,220.8,36.5
88,216.6,291.8,224.2,241.1,27.7,172.0,270.4,216.6,219.8,34.5
90,202.8,308.4,225.6,242.1,36.9,173.8,263.4,222.6,222.8,31.1
92,195.2,311.4,231.2,243.0,39.7,174.2,258.2,240.2,224.4,30.7
94,191.8,321.4,242.6,248.3,43.4,186.0,255.2,243.8,225.8,31.3
96,188.0,324.2,236.8,254.3,49.4,195.4,278.4,238.6,234.2,33.7
98,195.8,312.0,239.8,257.6,44.9,191.0,275.8,233.2,234.7,32.8
100,211.4,312.4,233.0,259.7,43.0,204.6,283.8,235.4,238.3,30.8
102,228.0,312.6,234.4,260.6,36.4,202.0,301.4,249.0,246.6,35.2
104,227.2,310.8,243.2,263.2,37.9,192.2,295.8,249.2,244.5,35.2
106,217.0,313.2,246.2,261.6,39.6,190.6,300.2,243.6,245.4,36.0
108,222.6,315.2,261.0,266.6,38.4,183.0,291.2,249.8,244.9,36.4
110,226.8,308.8,264.6,268.5,34.6,174.0,299.0,261.4,253.0,43.0
112,234.4,305.8,260.2,266.4,29.5,160.2,298.6,264.0,250.9,47.2
114,231.6,294.6,263.2,262.4,23.3,162.6,298.4,265.8,252.7,46.7
116,223.2,288.4,282.4,266.0,25.8,162.6,290.2,271.2,251.2,46.1
118,232.2,302.8,284.0,272.4,26.3,172.6,279.8,273.8,252.4,40.4
120,225.0,299.4,278.2,269.3,24.9,185.6,279.8,263.2,252.0,34.1
122,220.8,284.2,273.6,263.7,23.4,177.2,294.2,270.8,255.8,40.9
124,216.6,288.0,272.6,262.3,25.9,183.8,301.0,273.4,261.3,40.5
126,214.2,302.8,275.2,265.6,33.1,179.0,292.0,259.8,250.7,38.8
128,224.6,305.6,277.0,269.1,33.8,182.8,306.6,259.8,252.2,40.1
130,235.4,306.0,273.6,270.9,31.1,188.4,307.8,257.6,255.7,38.4
132,243.0,316.4,283.0,281.8,28.0,202.0,309.0,265.2,261.4,34.7
134,240.6,325.8,290.8,288.3,33.3,208.8,314.2,253.2,257.7,35.8
136,254.0,335.8,306.8,303.8,31.1,222.2,298.2,251.6,255.2,29.7
138,260.6,351.0,319.0,312.4,36.2,223.0,300.6,267.2,261.1,28.4
140,267.6,355.6,332.4,319.1,35.6,202.8,294.2,272.8,261.8,32.7
142,278.4,358.6,331.2,320.1,29.0,206.6,295.4,283.8,266.2,34.2
144,273.8,371.8,317.2,324.8,34.4,203.8,305.2,286.2,269.1,38.2
146,293.4,371.2,317.4,331.8,30.6,210.6,308.0,288.2,274.2,33.7
148,316.6,376.6,330.0,342.6,22.9,209.6,317.0,291.8,279.1,37.7
150,323.6,376.0,337.4,345.6,18.4,208.8,324.2,302.4,284.8,41.4
152,319.6,365.2,355.2,347.2,16.4,202.2,318.6,309.8,282.4,43.9
154,304.4,369.6,358.2,347.6,23.5,206.8,322.8,302.4,283.8,43.4
156,307.8,376.0,348.2,346.6,23.2,217.2,333.4,303.4,283.6,41.9
158,335.0,392.0,349.2,356.7,20.0,208.4,349.0,296.8,283.5,49.7
160,329.2,403.8,344.6,354.6,26.0,220.2,355.4,290.2,282.3,48.6
162,320.4,399.6,341.4,348.8,28.0,228.8,337.6,286.4,277.9,41.9
164,316.8,414.2,352.0,355.0,33.5,230.8,330.2,297.2,283.0,38.9
166,320.0,399.2,352.2,357.5,27.8,235.2,314.2,297.2,277.9,32.6
168,310.2,392.8,351.2,351.2,29.8,236.8,314.0,286.0,277.2,33.5
170,302.4,390.8,358.6,349.9,34.9,228.2,318.6,260.4,273.1,34.0
172,301.4,381.6,362.2,344.0,31.9,246.0,321.4,260.4,274.6,29.6
174,297.4,372.0,353.6,341.4,29.7,228.8,319.6,259.2,270.3,34.2
176,299.2,370.6,357.0,339.8,32.4,222.0,321.8,252.8,269.9,36.0
178,297.0,398.8,359.0,344.6,38.0,209.8,334.8,263.8,273.0,42.2
180,304.2,415.2,358.6,350.6,39.9,208.4,333.2,268.4,270.6,41.5
182,304.0,402.2,340.6,344.8,34.3,211.6,347.4,276.2,275.4,43.5
184,313.2,393.8,333.0,343.0,28.0,219.0,340.2,275.4,280.0,38.8
186,320.8,388.0,344.2,347.8,25.4,218.4,352.8,286.4,284.2,44.3
188,316.0,386.4,337.8,343.5,24.6,228.6,362.0,312.6,295.2,46.3
190,317.4,381.2,342.6,344.7,24.4,236.6,356.2,319.4,299.0,43.9
192,327.0,373.6,340.8,346.8,16.3,245.4,352.2,307.4,300.7,38.5
194,343.2,368.6,346.0,351.7,9.7,266.4,346.8,300.8,305.2,32.9
196,344.2,366.6,353.4,353.2,7.5,266.8,354.0,318.0,315.1,28.7
198,332.8,363.8,352.2,350.6,10.6,256.4,369.0,330.6,322.9,37.7
200,337.4,370.4,348.4,351.0,10.8,264.0,357.4,332.6,327.0,33.5
202,335.0,370.6,359.4,357.6,12.3,263.0,353.2,335.4,325.3,32.6
204,333.2,375.6,360.2,356.9,14.4,272.8,355.6,347.0,332.0,30.9
206,326.0,373.4,356.8,353.2,17.9,272.2,378.0,358.4,344.4,37.0
208,332.0,380.0,354.6,357.2,18.1,263.0,388.4,352.8,342.8,42.2
210,328.6,369.0,342.6,349.3,16.0,252.0,389.8,361.4,345.0,47.8
212,326.8,352.6,348.4,343.4,9.6,259.6,378.0,360.4,344.0,43.0
214,326.6,371.4,354.6,353.4,15.2,262.6,384.8,360.4,347.5,43.8
216,320.2,387.8,357.2,359.0,25.0,272.8,390.6,361.8,348.0,40.1
218,321.2,402.0,350.2,356.0,26.8,286.4,382.8,369.0,352.6,36.1
220,293.4,403.2,364.4,355.2,35.5,275.8,377.8,344.8,335.9,37.4
222,298.6,414.4,364.2,358.9,37.2,279.0,367.4,324.8,330.0,31.6
224,294.8,408.0,363.0,355.8,36.9,271.6,359.0,320.6,317.4,30.3
226,289.8,400.2,351.6,351.6,36.2,285.6,362.2,320.2,321.0,29.8
228,287.8,397.4,362.4,354.7,37.3,288.2,360.2,327.4,325.2,28.8
230,289.6,391.8,362.0,352.2,36.0,298.8,355.2,318.8,321.2,20.3
232,289.4,395.8,359.2,356.5,38.6,296.4,333.0,318.4,314.9,15.9
234,289.8,407.6,350.0,357.8,42.0,303.4,327.0,325.2,319.1,9.5
236,295.0,436.0,356.8,369.4,49.7,302.4,340.0,321.0,321.5,12.0
238,306.0,432.6,367.4,367.8,40.6,291.8,370.8,330.0,332.7,25.6
240,308.8,407.6,378.6,362.8,34.8,271.2,368.2,323.6,323.9,32.0
242,319.4,404.4,366.4,357.9,31.8,256.6,368.6,322.2,320.8,38.2
244,330.8,420.2,364.0,365.4,31.2,255.4,383.6,328.0,322.0,42.5
246,340.8,431.4,373.8,375.0,32.9,253.2,371.6,339.8,322.7,42.3
248,344.8,445.2,365.8,380.7,37.9,256.4,369.2,348.8,328.3,41.3
250,355.2,454.6,368.2,388.5,38.3,259.0,373.2,348.4,333.7,41.9
252,357.0,470.2,363.0,394.8,45.5,256.6,382.4,340.8,329.6,41.6
254,363.4,468.2,380.6,402.2,38.2,273.2,386.4,323.0,327.8,36.3
256,365.4,484.0,391.6,411.0,42.7,286.4,385.8,321.0,327.9,32.2
258,355.6,484.4,395.4,403.1,46.5,290.2,375.0,334.6,331.9,27.5
260,355.8,482.6,389.4,402.5,44.9,272.0,363.4,321.4,321.3,30.2
262,345.6,473.2,385.4,399.0,42.8,292.6,364.0,319.0,321.8,26.5
264,343.4,462.2,397.4,401.4,39.1,284.2,344.8,320.8,320.5,21.3
266,344.4,449.2,416.2,402.0,36.7,282.2,347.2,334.2,325.4,23.0
268,349.2,435.4,412.2,401.0,29.9,275.6,387.8,332.4,332.5,35.6
270,354.6,420.4,397.2,394.4,24.0,261.6,398.2,327.2,334.0,44.8
272,353.4,416.6,394.4,392.8,22.4,278.2,386.0,342.6,338.9,38.2
274,365.8,423.2,402.4,400.8,21.3,280.0,383.0,327.2,334.0,38.3
276,366.8,443.6,393.8,398.8,27.7,276.0,399.8,319.0,332.0,45.1
278,359.0,442.0,386.4,390.0,30.5,281.8,402.6,323.2,335.1,41.4
280,354.6,440.6,386.2,390.0,28.5,281.4,396.4,317.0,334.0,41.1
282,375.4,440.2,380.4,392.8,24.2,276.4,389.2,325.0,333.0,41.2
284,370.0,435.4,389.8,397.4,23.7,275.0,411.2,328.6,335.9,47.4
286,376.2,438.4,381.6,401.8,27.4,286.2,403.8,341.6,343.2,40.9
288,373.8,433.4,381.4,397.6,24.4,288.8,411.4,351.2,345.1,45.3
290,365.6,454.4,406.0,403.5,33.3,275.6,390.0,361.8,340.5,42.2
292,360.6,451.6,405.2,400.6,34.5,281.8,375.8,353.0,338.3,35.4
294,359.6,464.8,401.8,403.4,38.1,285.4,383.2,347.0,338.2,37.6
296,357.8,462.2,405.8,401.0,38.7,286.4,384.6,342.0,339.6,35.8
298,342.0,446.6,403.0,396.8,39.7,276.8,379.4,337.2,332.1,33.9
300,347.6,455.4,384.4,391.7,40.4,269.8,386.4,344.2,338.1,37.9
302,349.4,452.0,390.4,397.0,38.4,279.6,401.8,362.0,351.3,40.3
304,349.2,465.6,404.6,402.2,45.7,275.8,394.0,346.4,347.5,43.5
306,344.0,440.4,408.0,393.8,36.3,265.0,396.0,343.2,343.8,44.8
308,344.4,429.0,410.6,391.9,32.3,276.4,401.2,363.6,353.0,43.6
310,351.0,416.4,399.2,387.1,29.1,278.6,390.0,348.6,348.0,39.1
312,331.2,411.0,408.6,384.6,32.4,270.8,391.6,340.2,342.8,41.4
314,343.6,426.0,385.0,380.4,28.1,271.2,383.4,356.0,341.3,39.2
316,341.0,437.8,390.6,385.4,33.1,266.2,385.8,358.8,341.7,41.6
318,348.0,437.2,390.8,391.2,31.4,264.8,382.8,349.4,338.9,39.8
320,363.4,440.6,392.4,391.6,27.7,264.0,396.8,362.4,350.3,45.2
322,366.4,454.6,395.6,400.9,29.7,274.6,391.4,368.6,357.0,42.9
324,360.8,439.6,393.4,390.9,27.8,263.2,387.8,360.6,349.1,44.8
326,361.4,426.0,385.8,388.8,23.4,261.4,389.0,358.0,348.2,45.1
328,354.0,417.6,387.0,390.8,23.3,269.4,392.4,361.4,350.1,42.2
330,338.8,426.6,392.6,390.6,29.6,278.0,379.8,363.8,350.2,36.7
332,338.6,440.6,396.0,396.6,33.3,283.4,377.0,359.0,346.4,32.5
334,330.0,454.6,421.2,406.2,41.7,277.4,364.2,352.6,341.4,32.5
336,334.6,447.8,409.0,402.1,37.3,275.0,372.2,362.4,342.6,35.8
338,338.4,453.8,416.8,409.5,40.1,264.4,379.6,362.8,344.6,41.4
340,334.6,459.4,414.2,405.2,40.3,251.2,377.4,359.8,342.2,46.1
342,328.0,458.2,414.0,404.4,42.4,258.2,392.2,371.6,352.0,48.3
344,291.0,454.4,423.8,402.2,57.3,255.2,391.2,364.8,347.0,47.4
346,294.2,457.2,420.6,401.5,57.8,252.2,379.4,350.4,338.2,44.5
348,312.4,455.6,410.8,401.9,48.5,235.4,379.6,357.0,335.2,51.3
350,322.8,435.0,431.2,402.0,43.1,243.8,379.2,355.8,337.4,47.9
352,332.0,437.0,431.8,405.5,40.4,246.4,376.8,357.0,336.7,47.5
354,330.6,445.4,416.0,402.7,39.9,233.4,371.6,366.0,336.1,52.6
356,355.0,439.0,425.8,406.5,32.6,236.2,388.2,359.4,339.8,54.0
358,368.0,424.2,409.6,402.5,22.0,232.0,385.2,377.4,342.2,57.7
360,373.2,430.6,409.0,404.6,19.6,236.2,397.0,371.6,344.8,56.9
362,375.8,437.4,405.4,403.4,22.0,254.8,410.0,362.4,352.3,52.0
364,386.4,437.6,393.2,404.0,18.8,274.2,427.0,364.2,361.3,49.7
366,369.4,436.0,395.8,402.3,22.4,277.4,454.0,363.6,371.2,57.5
368,380.0,450.4,403.0,412.6,28.8,276.6,444.0,368.8,368.8,54.9
370,376.6,438.6,394.6,405.0,27.5,283.6,457.2,372.6,372.1,58.5
372,365.0,441.4,395.6,404.2,31.6,287.8,455.2,361.4,376.7,60.6
374,359.8,447.2,391.6,402.1,36.9,298.6,464.4,356.6,376.7,61.6
376,364.2,463.6,403.6,411.3,34.3,302.4,473.4,361.8,384.1,65.7
378,360.6,478.6,408.4,414.0,44.3,301.2,457.4,359.8,377.6,61.5
380,382.2,462.0,418.2,421.6,34.2,302.2,452.0,357.0,375.9,60.8
382,384.6,455.6,416.6,418.4,28.6,312.2,444.0,363.2,374.2,56.6
384,379.8,464.4,411.2,423.4,31.5,312.4,446.4,377.2,381.6,56.0
386,384.2,455.2,420.0,422.2,23.0,316.0,445.2,382.4,384.1,50.2
388,385.4,448.6,428.6,425.2,21.5,301.0,436.0,372.8,378.6,50.5
390,396.8,453.4,439.4,431.1,19.6,295.6,445.0,354.6,370.8,50.9
392,417.8,454.2,431.0,433.2,13.0,303.8,461.4,347.0,370.0,54.3
394,401.4,443.2,433.6,428.4,14.2,300.0,474.2,365.2,373.3,57.2
396,420.2,451.2,437.6,435.0,11.7,315.8,477.2,365.2,372.4,55.6
398,423.4,458.6,442.4,440.2,11.8,328.4,472.6,361.0,375.8,50.2
400,405.0,455.6,440.8,434.6,18.0,327.6,467.4,350.6,371.0,49.3
402,382.4,456.4,440.6,430.6,25.7,334.4,464.0,351.6,371.8,47.7
404,377.6,457.6,432.8,426.0,26.3,338.0,474.4,356.6,376.4,50.2
406,415.2,455.8,427.8,433.8,14.3,342.4,488.0,353.2,378.0,55.6
408,396.4,453.4,438.8,431.7,19.9,336.0,488.8,347.6,375.3,57.6
410,396.0,458.6,426.6,429.2,23.7,328.4,489.6,362.8,376.9,59.0
412,412.0,470.0,413.0,430.6,23.5,318.2,450.4,352.2,361.0,48.2
414,406.2,463.6,416.6,426.6,21.9,317.0,448.4,348.2,363.5,47.1
416,406.4,464.0,430.2,432.2,21.9,327.2,421.0,368.0,371.3,37.0
418,411.8,452.8,428.2,432.3,17.3,323.0,401.6,372.6,370.0,28.5
420,399.6,458.0,452.8,440.5,21.6,313.0,398.2,380.0,369.0,29.2
422,404.6,455.0,441.4,434.2,18.1,320.4,396.2,378.4,371.8,26.8
424,411.4,451.8,444.6,434.6,16.5,311.6,404.4,389.6,373.8,33.3
426,411.8,467.2,447.4,440.8,19.8,317.4,424.6,389.2,379.4,36.8
428,409.4,462.6,451.2,440.2,19.5,355.6,413.4,381.6,384.6,21.7
430,388.2,453.2,451.8,438.4,25.2,342.6,414.0,375.8,379.4,24.3
432,399.4,469.8,441.2,438.4,23.0,352.6,410.8,383.2,381.5,18.7
434,407.6,458.0,431.4,432.8,17.1,336.8,408.2,380.2,376.4,23.8
436,410.6,458.4,443.0,434.7,17.9,340.8,406.0,379.2,376.0,23.3
438,392.0,465.8,433.8,435.0,26.1,344.4,410.2,373.4,374.3,22.7
440,383.4,474.6,434.8,435.9,32.3,345.4,432.0,367.0,376.2,31.8
442,398.0,468.0,459.6,441.1,28.7,334.0,433.6,355.8,370.7,36.0
444,390.2,467.4,448.8,434.3,30.0,342.8,421.4,350.6,370.2,30.1
446,380.4,460.2,449.6,434.4,30.5,339.0,429.6,349.2,368.8,33.7
448,395.4,462.6,440.8,431.0,23.7,327.4,418.4,356.4,365.8,32.7
450,418.6,457.0,442.8,437.2,15.4,319.2,421.8,359.6,364.2,32.9
452,426.8,445.8,440.4,438.7,6.4,331.2,401.2,361.4,358.4,25.2
454,431.8,447.0,444.2,441.9,5.3,333.8,398.8,357.2,359.0,23.8
456,434.8,450.0,439.2,442.2,6.1,334.4,411.2,378.2,371.4,29.3
458,432.4,462.2,438.2,445.4,11.8,332.8,400.8,379.8,368.0,26.0
460,432.0,481.2,454.8,453.4,16.4,341.2,388.6,377.6,366.3,19.6
462,428.0,479.6,455.4,456.7,19.4,348.2,394.0,381.0,371.7,19.3
464,422.6,486.6,462.2,461.3,22.0,345.8,407.2,367.0,368.9,22.8
466,409.2,474.2,458.0,451.6,22.5,339.6,414.4,355.4,363.4,26.2
468,428.0,472.6,462.4,454.4,16.4,336.4,424.0,367.0,372.5,28.4
470,423.6,472.4,460.4,451.2,20.6,330.8,419.0,371.6,370.2,29.1
472,420.6,490.4,456.2,452.2,25.0,322.6,409.6,379.6,370.4,28.7
474,415.8,489.8,444.6,444.5,25.9,322.4,411.6,370.4,370.4,29.7
476,423.2,485.4,433.8,445.6,23.5,335.4,405.8,372.0,374.4,23.6
478,417.6,480.8,439.4,445.4,21.7,333.8,425.0,374.8,375.6,31.5
480,427.0,482.6,427.6,443.7,22.1,326.6,408.2,368.8,367.8,26.0
482,403.4,490.2,432.8,437.2,30.9,345.8,411.8,361.6,366.4,24.0
484,391.2,497.8,419.8,432.4,36.1,328.4,405.4,364.6,365.4,25.9
486,394.6,497.2,421.2,432.7,36.7,324.6,395.4,361.8,360.4,23.5
488,384.6,497.2,421.8,431.7,38.2,319.4,393.0,355.6,361.0,25.6
490,407.6,494.0,426.6,438.6,32.8,314.6,387.6,358.4,360.1,26.5
492,384.4,494.0,406.6,425.4,39.4,320.8,395.0,352.6,355.8,23.8
494,387.8,495.0,427.4,434.0,37.9,318.8,405.2,344.2,358.3,32.1
496,402.2,497.8,422.8,440.1,35.9,313.4,406.2,339.4,353.9,34.4
498,412.2,486.4,425.0,444.4,34.2,323.6,405.8,349.4,358.5,31.6
500,414.0,483.6,419.6,440.0,28.6,316.0,409.8,345.4,358.2,39.3
502,413.6,469.4,441.8,440.7,17.9,318.8,402.8,343.8,357.2,36.5
504,399.2,466.6,455.8,442.8,25.9,329.4,407.2,334.8,358.1,33.5
506,384.0,466.8,462.0,438.6,33.6,329.2,405.2,355.2,363.1,25.3
508,383.6,475.0,468.2,445.0,35.5,327.2,424.8,362.0,367.1,34.1
510,384.2,481.0,443.6,439.1,35.2,348.2,438.6,357.8,375.8,33.8
512,384.8,480.0,452.6,440.9,35.0,354.0,442.6,359.0,380.6,33.6
514,395.6,482.4,451.4,441.4,30.8,355.8,428.4,378.2,384.8,24.3
516,396.6,467.6,446.2,441.1,24.9,364.4,457.4,376.6,389.8,34.2
518,394.6,477.4,450.6,447.5,29.2,365.2,447.8,382.8,393.1,29.1
520,381.6,470.6,455.8,444.3,32.0,360.4,428.0,383.0,385.1,24.3
522,352.2,475.2,464.8,441.2,45.4,342.4,440.2,385.4,384.3,32.2
524,346.6,481.4,468.6,444.0,49.8,357.8,429.0,379.8,383.5,25.5
526,359.4,490.0,467.4,448.9,47.2,351.4,424.4,374.6,379.2,24.6
528,352.2,495.8,476.4,449.2,53.5,340.0,433.8,371.8,379.2,30.5
530,353.4,514.0,471.8,449.8,55.7,324.6,431.8,365.4,370.1,34.6
532,353.4,515.6,471.6,453.2,57.4,313.2,430.4,361.8,364.7,37.8
534,382.0,542.6,464.0,468.9,55.2,324.6,426.8,364.2,369.9,33.9
536,380.6,534.0,457.8,464.0,55.5,329.6,426.0,345.4,370.8,38.8
538,373.6,536.4,483.8,465.4,61.5,323.2,431.8,339.4,364.8,43.4
540,362.8,550.0,495.2,469.0,66.9,321.8,418.8,328.0,361.6,44.0
542,366.4,567.4,492.4,476.2,68.3,321.8,415.0,334.0,363.2,41.8
544,368.2,573.8,481.8,475.1,68.2,310.6,428.6,334.0,359.8,48.9
546,375.6,576.4,481.6,471.6,66.6,301.6,436.0,331.8,362.6,53.1
548,411.4,567.4,488.6,475.6,56.5,299.6,456.6,357.6,374.1,58.0
550,414.8,581.8,473.8,475.1,60.1,287.2,446.4,341.6,369.6,61.6
552,418.4,554.2,472.6,475.8,44.4,291.4,448.6,347.6,368.7,59.6
554,441.4,549.2,464.2,476.0,37.9,304.6,447.8,353.6,376.5,56.8
556,440.4,509.2,467.4,467.6,23.4,296.2,473.8,369.0,385.4,62.6
558,430.2,476.6,463.2,459.3,16.4,298.8,489.0,376.6,394.3,65.1
560,425.0,476.8,446.2,451.1,18.5,302.6,494.2,373.4,390.8,64.1
562,428.6,462.6,455.2,450.9,12.4,314.0,481.6,388.6,392.1,55.7
564,434.8,471.8,445.6,450.9,13.5,318.6,476.4,401.8,396.2,53.4
566,424.8,481.0,464.0,453.2,21.9,309.4,479.0,403.8,394.6,54.8
568,410.2,463.0,449.8,441.7,19.8,309.2,467.4,394.6,394.0,52.2
570,404.2,466.6,449.2,439.2,22.5,306.0,464.4,408.8,394.4,52.2
572,406.0,446.0,433.0,431.7,14.3,329.2,439.0,405.0,391.6,38.5
574,410.2,446.8,430.6,429.3,11.6,319.8,444.0,390.8,391.4,42.5
576,391.0,437.6,429.0,421.4,16.8,311.8,437.0,408.8,390.0,43.6
578,407.0,440.2,427.8,426.4,11.8,315.8,433.6,392.6,381.6,41.6
580,396.4,459.8,436.4,433.1,21.3,304.8,438.4,403.0,382.3,46.9
582,408.4,458.2,437.0,436.7,18.0,312.4,429.2,401.0,377.4,45.3
584,419.6,462.2,427.6,438.0,19.0,301.8,422.0,390.0,363.5,49.9
586,415.8,457.2,437.6,440.5,15.3,300.0,422.0,389.6,363.5,49.1
588,409.6,448.8,437.2,434.9,14.2,292.8,418.8,398.8,371.0,46.9
590,419.4,465.8,427.2,438.7,19.1,294.4,433.0,370.0,370.3,51.3
592,415.2,463.2,451.0,441.6,18.3,292.4,436.8,372.8,369.7,52.9
594,418.0,477.4,440.2,444.2,22.8,288.6,436.6,354.8,364.2,57.4
596,409.4,491.6,432.6,446.5,29.2,304.4,436.6,364.2,373.1,54.4
598,430.2,505.6,454.6,460.9,28.7,309.8,430.0,380.2,374.8,50.0
600,440.4,492.2,464.0,464.4,21.5,327.0,431.0,403.8,381.6,45.2
602,437.4,486.6,464.6,464.4,18.8,337.0,437.6,403.8,391.2,41.8
604,420.6,487.6,464.8,461.8,22.5,344.6,437.2,417.0,395.6,35.9
606,404.8,500.4,473.8,466.1,32.4,359.4,441.8,393.0,391.6,30.0
608,386.4,520.6,475.4,466.4,44.1,363.2,428.8,392.2,392.4,22.5
610,410.4,513.0,472.0,471.5,34.9,361.2,425.4,409.8,402.5,21.8
612,423.2,518.0,470.0,474.8,32.2,363.8,427.4,391.0,396.0,21.4
614,392.8,501.6,477.8,467.7,39.5,358.4,432.4,398.8,395.1,24.5
616,391.8,494.4,474.2,462.7,37.4,363.0,465.0,393.2,403.7,34.0
618,391.8,491.2,482.8,461.9,37.2,378.8,458.6,411.2,411.6,28.1
620,380.8,482.2,468.2,455.4,37.9,365.2,475.4,409.2,411.0,37.8
622,367.0,484.4,474.4,453.6,43.8,362.4,470.4,415.0,407.2,39.3
624,371.8,501.6,466.8,453.2,43.5,362.0,454.8,403.2,403.6,35.1
626,359.6,501.4,453.0,443.7,46.1,352.8,470.6,373.0,398.8,47.0
628,372.6,518.6,451.6,450.2,46.4,352.0,482.0,365.6,396.6,50.1
630,397.2,521.4,454.2,452.6,41.1,354.2,494.2,365.4,397.9,53.8
632,407.2,517.4,447.6,454.8,35.9,353.8,495.4,389.6,406.7,51.6
634,400.2,513.6,443.0,454.5,41.5,362.0,490.4,384.2,407.4,46.5
636,393.0,505.8,445.0,450.8,44.9,364.6,489.2,378.0,404.2,46.7
638,381.8,499.0,437.6,445.3,44.2,366.8,481.0,378.4,402.4,43.3
640,386.2,496.0,453.8,447.6,43.3,354.2,477.4,388.6,401.4,43.5
642,392.0,499.8,441.2,448.7,40.9,343.4,448.4,389.2,388.6,36.9
644,400.4,494.8,439.8,450.6,37.1,339.8,462.0,389.0,391.7,42.9
646,402.6,495.2,447.8,454.7,34.4,338.4,450.8,371.2,384.6,39.6
648,401.8,501.2,439.0,454.7,38.0,341.6,459.2,370.0,389.8,42.8
650,395.4,497.0,452.2,451.6,36.8,328.2,456.6,357.6,378.6,47.7
652,395.8,508.0,460.4,464.1,39.7,346.0,450.8,355.0,381.2,39.7
654,398.0,511.4,467.8,466.2,39.1,352.6,447.6,371.0,387.9,35.3
656,399.8,528.8,478.2,469.2,42.6,352.0,445.4,379.6,386.6,32.4
658,416.4,511.0,474.8,467.9,31.3,351.2,453.2,377.8,387.2,35.3
660,395.4,520.6,450.2,460.1,42.9,338.6,430.6,399.2,390.8,30.1
662,388.6,528.0,432.8,459.1,57.9,355.2,436.2,395.6,397.2,28.1
664,415.4,547.8,425.6,470.8,60.2,371.2,437.8,386.4,400.0,24.4
666,420.2,559.8,437.8,478.6,63.4,376.0,433.4,401.0,404.4,19.6
668,412.4,554.2,432.0,475.4,64.0,372.8,440.2,383.2,401.6,29.2
670,437.8,571.0,444.0,484.8,56.2,377.2,438.8,381.4,401.7,28.1
672,430.0,582.2,445.4,484.7,62.1,366.4,448.2,382.8,401.0,36.2
674,421.8,554.2,439.6,472.4,55.4,380.6,439.8,404.4,407.7,22.4
676,411.4,552.6,426.0,464.0,58.6,375.8,444.2,409.0,411.7,24.4
678,387.4,553.4,445.4,460.1,63.4,385.2,443.2,409.0,413.4,19.2
680,393.8,552.0,424.4,462.1,61.0,380.8,440.0,400.2,404.9,22.9
682,397.4,542.6,431.0,458.1,58.0,385.2,443.6,400.0,406.0,20.0
684,393.2,559.0,450.6,459.6,61.2,378.4,459.6,393.8,405.3,29.7
686,398.6,555.8,485.2,467.3,57.6,372.2,458.2,399.4,402.6,30.4
688,392.6,551.0,451.4,457.9,57.2,357.2,469.6,402.8,403.4,38.7
690,392.6,556.8,430.0,451.4,59.3,343.2,461.8,403.8,396.9,39.8
692,403.6,537.2,426.8,454.4,49.5,332.4,447.6,399.6,391.0,39.1
694,401.8,520.8,435.6,446.8,45.4,345.2,451.2,401.8,392.7,41.0
696,402.2,515.8,423.8,450.6,47.6,332.2,464.6,412.4,398.1,46.5
698,405.6,523.0,421.6,456.7,52.9,337.4,459.4,422.8,400.8,45.6
700,410.8,528.2,448.8,462.2,48.5,340.4,477.6,402.4,403.8,50.4
702,399.8,532.4,464.0,462.7,49.5,356.6,460.2,403.2,402.0,41.0
704,395.0,519.8,468.0,458.6,47.9,348.2,491.2,400.8,404.4,49.4
706,400.4,534.2,482.8,471.3,51.5,344.4,476.8,400.8,402.2,44.3
708,404.4,512.0,482.0,464.9,39.4,343.4,444.4,388.4,391.4,33.3
710,424.2,491.0,479.2,463.2,27.3,350.8,434.6,398.2,392.1,31.2
712,411.4,489.4,479.2,462.6,29.4,351.2,443.0,384.8,397.0,35.3
714,432.0,496.0,474.4,464.8,25.5,335.6,455.4,394.8,401.1,46.2
716,441.2,513.0,476.0,472.1,27.6,337.6,473.8,401.0,406.8,50.9
718,438.8,518.0,493.0,482.0,34.6,355.4,485.6,401.8,409.4,49.9
720,438.2,522.6,494.0,479.8,31.8,349.6,494.2,389.6,410.2,57.2
722,428.6,521.8,492.2,480.5,34.5,333.8,484.6,383.4,404.1,54.4
724,416.4,516.0,481.8,473.6,32.9,338.0,480.0,372.0,398.6,53.3
726,416.8,504.0,447.0,460.6,31.7,359.0,453.0,369.4,394.2,39.6
728,417.6,514.4,474.2,471.8,33.6,345.8,457.2,371.8,393.7,43.1
730,419.0,528.8,464.8,470.7,40.4,344.8,448.0,389.2,398.0,36.9
732,415.0,519.2,468.4,465.0,38.4,352.0,454.0,384.4,401.8,41.0
734,443.2,517.6,452.2,470.8,30.6,359.2,460.4,381.0,398.3,37.4
736,442.2,523.8,467.4,474.4,29.5,360.8,473.0,383.0,400.7,40.4
738,433.0,550.0,490.0,484.7,41.7,342.0,454.6,377.2,385.8,37.7
740,426.2,546.4,494.0,482.3,43.3,347.8,450.6,385.4,387.4,36.7
742,433.4,552.8,477.4,483.8,39.9,356.2,429.6,383.6,390.1,24.1
744,419.8,536.2,484.4,484.8,37.8,353.8,424.6,387.6,393.3,25.4
746,416.2,513.0,486.8,480.6,33.8,353.4,425.6,391.8,390.4,27.7
748,416.2,512.2,490.8,477.8,33.4,361.4,430.0,400.0,394.6,28.0
750,431.6,520.0,503.6,490.4,31.8,358.0,429.8,372.0,391.5,30.9
752,445.6,534.2,482.0,494.8,34.3,340.6,450.4,395.0,398.3,37.7
754,435.0,542.6,483.2,489.4,34.9,344.8,452.6,407.8,405.4,38.1
756,453.4,551.0,484.2,499.9,34.7,324.6,454.4,408.4,408.0,46.8
758,429.2,559.0,493.6,501.5,46.1,319.8,465.6,397.4,406.1,52.4
760,412.0,551.8,501.4,498.0,49.7,327.4,474.8,411.0,414.8,51.0
762,421.0,550.4,498.4,500.3,46.1,326.0,468.6,411.0,412.6,52.5
764,425.8,535.0,497.8,495.3,39.2,331.6,460.8,393.2,406.2,48.9
766,436.0,531.4,488.8,491.8,36.1,338.4,457.6,393.4,405.4,45.7
768,420.0,533.2,482.8,485.6,41.4,334.0,453.2,421.2,406.0,42.9
770,414.2,541.2,472.6,486.9,48.3,327.6,449.4,418.2,405.2,42.8
772,427.0,537.8,484.2,488.9,42.7,323.4,473.0,415.6,405.6,49.8
774,401.8,549.2,488.4,485.0,49.4,330.8,480.2,407.6,404.6,47.8
776,385.2,540.6,492.4,481.4,52.1,331.0,460.2,406.6,397.8,42.3
778,380.4,535.2,486.8,480.4,53.3,352.8,464.0,393.8,397.5,38.8
780,359.0,532.4,490.6,474.7,60.5,360.4,460.4,381.6,391.8,35.4
782,373.4,520.0,485.6,471.7,52.0,344.2,452.4,373.4,385.4,36.1
784,400.0,512.0,497.6,480.6,41.1,339.4,421.4,368.0,377.5,28.4
786,406.4,514.8,491.6,478.1,37.8,348.6,415.4,379.4,380.0,21.3
788,409.6,509.8,505.8,481.5,38.4,346.2,408.8,374.6,380.3,23.8
790,422.0,515.6,498.6,485.2,34.7,348.4,424.4,367.8,384.8,31.6
792,416.8,522.0,507.8,485.0,40.1,353.0,410.6,361.2,377.2,23.6
794,430.6,530.8,488.6,487.7,34.3,359.8,409.2,385.0,384.9,21.4
796,428.2,548.2,493.8,495.0,39.0,352.8,411.0,395.2,386.6,21.8
798,422.6,529.4,490.4,488.1,36.0,360.8,416.8,394.0,386.9,20.7
800,438.6,531.8,505.8,499.4,32.6,373.8,425.0,392.8,392.6,18.2
802,439.2,538.4,493.4,493.0,32.8,375.8,445.6,392.6,400.3,25.8
804,440.6,541.2,493.8,493.1,31.9,355.0,440.6,405.4,400.8,27.9
806,427.4,538.4,481.6,484.6,36.3,344.2,442.8,410.4,401.4,32.5
808,418.4,547.4,494.2,485.3,41.6,359.2,460.4,405.0,401.2,37.3
810,412.6,532.2,488.8,477.0,40.0,360.0,469.8,413.0,407.2,37.9
812,403.6,518.4,487.8,476.6,41.7,363.6,492.4,411.8,414.4,45.2
814,400.6,523.4,471.6,470.7,40.5,344.6,489.8,400.8,409.7,49.0
816,399.2,522.2,464.6,468.9,42.8,349.2,502.8,405.0,414.2,50.9
818,425.0,525.6,454.6,470.2,38.7,356.0,493.8,391.6,407.3,46.8
820,417.8,515.8,453.6,465.0,34.3,350.6,482.6,386.2,401.4,45.5
822,425.6,525.2,452.2,465.2,36.6,336.8,476.4,380.0,393.1,49.2
824,417.6,518.0,462.8,462.6,37.4,352.0,457.8,384.2,387.6,38.0
826,413.4,504.6,449.6,457.2,32.8,347.8,450.4,371.8,381.4,36.2
828,413.4,521.0,448.2,460.5,37.0,321.8,446.4,361.0,371.0,40.9
830,405.4,514.4,462.2,464.1,35.4,301.2,436.6,358.4,366.6,43.6
832,411.8,522.8,461.0,463.9,37.2,333.2,435.0,361.2,368.2,35.9
834,421.2,536.2,463.6,468.4,38.0,318.8,410.0,370.2,361.1,32.0
836,421.8,538.8,464.2,469.5,38.3,326.6,401.6,355.4,360.2,31.4
838,410.2,531.2,468.2,469.4,38.8,318.2,400.2,361.4,362.9,28.7
840,440.4,526.0,465.6,472.6,29.2,316.0,390.0,361.2,358.7,25.2
842,452.0,528.6,463.4,473.3,28.2,305.8,372.2,363.8,351.8,23.8
844,455.6,529.8,461.2,476.4,27.6,321.4,375.4,366.2,356.4,19.5
846,435.4,513.6,460.2,467.5,27.8,327.0,394.0,373.4,363.2,25.0
848,443.0,537.2,463.8,474.9,33.5,336.4,408.4,366.8,366.2,26.9
850,447.2,532.2,468.2,478.8,29.6,335.8,428.0,379.0,373.6,32.3
852,453.2,519.6,479.4,478.6,24.5,334.2,429.0,378.6,375.7,32.6
854,466.4,531.2,484.2,490.8,23.6,324.6,431.0,366.8,369.8,35.1
856,471.6,523.8,491.6,495.8,17.3,323.4,419.8,369.2,367.9,32.1
858,478.4,517.0,492.6,495.8,14.6,341.4,422.4,364.8,372.3,26.9
860,464.6,523.2,513.8,505.3,21.2,333.6,425.8,371.6,372.5,30.3
862,472.2,525.4,512.4,507.1,18.1,342.4,410.2,372.2,370.9,25.0
864,445.6,523.8,510.0,500.8,28.6,332.2,391.0,374.2,368.0,20.6
866,449.0,518.4,513.2,501.9,26.6,330.2,390.8,382.8,373.2,21.9
868,460.8,516.4,502.8,498.3,19.4,325.4,398.0,383.2,372.6,25.4
870,462.0,515.2,500.8,498.7,19.4,335.4,406.2,368.6,368.5,23.7
872,465.8,550.8,491.0,501.0,29.9,334.2,405.2,366.2,366.4,25.0
874,449.2,562.6,487.4,500.9,38.9,355.2,390.2,362.8,370.6,14.5
876,422.6,558.6,495.6,500.8,46.1,354.2,399.0,377.6,375.8,16.2
878,432.0,560.0,490.8,501.0,44.2,368.4,393.0,383.2,381.4,10.8
880,457.0,552.4,470.8,489.2,33.9,373.4,400.6,394.4,390.2,9.4
882,441.0,534.4,482.6,486.2,30.3,360.2,407.8,374.6,380.3,16.3
884,439.4,535.8,471.2,484.0,33.1,359.6,422.8,383.4,384.7,21.3
886,448.6,526.8,453.4,477.7,32.6,353.8,424.6,368.4,379.6,24.3
888,442.8,527.6,460.2,476.3,31.8,352.6,406.0,366.0,371.5,19.2
890,435.8,541.8,463.2,475.3,39.6,343.2,425.8,369.2,378.6,27.3
892,436.0,559.0,471.2,488.9,47.6,329.2,407.0,388.0,378.2,26.6
894,414.6,574.4,479.4,491.3,56.1,312.8,411.0,390.8,379.3,34.2
896,412.8,571.2,476.6,487.5,54.9,310.4,420.8,395.4,384.1,38.1
898,409.0,551.4,466.0,479.1,48.0,325.2,407.4,394.4,383.8,30.4
900,434.8,540.6,474.0,481.1,34.1,322.2,424.6,380.0,376.0,32.8
902,420.2,551.0,469.4,475.7,42.2,332.8,409.0,362.2,370.9,26.3
904,419.0,541.6,481.0,482.4,39.9,328.6,416.8,362.2,371.2,29.4
906,405.2,558.8,484.4,485.0,49.8,324.8,410.6,371.4,371.5,28.5
908,433.4,566.4,465.4,486.4,45.4,330.2,403.6,379.0,373.2,24.0
910,408.8,556.2,491.6,484.4,47.8,327.2,400.0,388.8,372.5,29.0
912,413.8,556.0,484.0,480.4,49.3,335.6,410.2,394.0,379.5,31.4
914,420.2,556.0,487.4,483.6,46.7,329.6,413.0,388.4,375.2,31.4
916,422.4,553.4,476.6,477.6,46.3,332.6,391.0,383.6,365.8,25.3
918,418.8,543.2,491.0,475.0,46.3,335.4,384.4,365.4,363.8,17.8
920,398.6,535.0,475.4,468.5,48.2,326.8,391.8,363.4,363.4,23.4
922,420.0,525.6,472.2,475.8,37.7,338.4,378.6,358.2,358.7,12.9
924,430.4,512.6,457.0,468.9,32.8,342.2,387.8,360.0,360.2,16.5
926,433.2,516.2,458.0,467.1,32.9,340.8,392.8,361.6,363.3,19.7
928,445.6,507.8,470.8,474.5,23.0,357.0,403.6,368.2,372.0,16.3
930,440.6,515.4,489.8,479.4,27.3,361.0,403.0,372.8,377.8,15.7
932,449.4,509.8,492.0,479.8,24.7,354.0,400.4,375.2,376.4,19.8
934,449.2,502.6,493.2,480.9,22.9,334.6,400.8,381.4,376.1,24.0
936,455.0,499.8,493.4,481.8,18.8,315.0,404.8,380.0,373.4,31.3
938,460.4,508.0,497.8,488.7,18.4,311.8,403.4,391.2,378.2,34.1
940,462.2,521.4,496.0,489.9,23.0,323.2,428.2,394.4,388.6,37.5
942,470.4,513.4,484.2,488.1,14.3,309.6,429.2,390.0,388.8,43.4
944,481.4,515.8,489.0,493.3,12.9,305.8,427.6,398.6,382.6,43.2
946,470.2,520.8,495.4,493.4,17.6,332.8,416.6,398.8,384.1,29.3
948,471.0,525.2,508.4,500.3,20.0,323.4,409.6,401.2,381.9,32.0
950,484.8,529.6,504.0,502.7,16.8,316.8,410.0,388.8,378.4,33.9
952,481.8,527.4,495.4,497.6,16.4,299.4,406.6,389.0,371.6,38.7
954,457.6,506.0,493.6,486.8,16.5,301.6,418.8,382.8,374.0,39.3
956,464.6,502.2,496.0,491.0,13.5,313.2,401.0,372.4,368.8,30.7
958,468.0,508.4,485.6,485.7,13.4,297.4,405.0,381.0,366.7,37.6
960,482.0,513.8,500.8,497.3,12.4,324.2,419.0,373.0,376.2,32.0
962,480.8,509.8,492.2,494.8,9.6,346.0,453.4,370.0,389.9,38.0
964,483.2,515.6,499.6,500.3,13.1,348.2,442.8,378.6,384.2,32.2
966,474.8,515.8,499.2,499.5,15.1,364.2,443.8,373.6,385.3,29.8
968,457.0,534.6,503.4,504.1,26.4,355.8,430.0,381.4,384.5,25.7
970,467.2,544.0,504.0,510.8,27.9,354.8,429.8,385.8,383.4,27.4
972,472.4,553.0,516.2,514.1,29.1,355.6,432.4,381.6,390.9,29.0
974,476.0,555.8,512.4,513.7,28.3,368.2,429.6,381.4,396.4,26.9
976,468.4,558.6,527.0,511.1,34.5,371.2,432.4,418.6,405.3,27.6
978,477.2,568.2,525.0,519.6,34.0,368.0,437.4,398.6,399.9,25.0
980,480.6,570.2,518.6,517.4,33.6,357.2,437.4,404.0,398.0,27.2
982,472.8,574.6,501.2,511.8,37.4,355.2,428.6,396.6,392.8,28.7
984,470.8,582.4,507.6,512.7,37.7,351.4,416.4,405.8,389.7,28.7
986,460.2,594.8,505.2,508.3,46.7,346.8,419.2,381.6,383.5,26.9
988,455.8,578.0,496.6,503.5,40.3,342.8,418.0,377.8,379.0,27.3
990,452.2,593.0,498.8,504.3,48.8,349.0,430.2,396.6,388.4,28.2
992,455.2,576.8,503.0,501.0,43.2,345.4,437.0,393.2,387.8,30.5
994,454.2,565.8,485.0,498.3,42.1,356.4,438.4,390.0,394.8,30.9
996,450.8,561.2,493.6,496.7,40.9,360.4,426.8,385.8,391.1,26.4
998,457.6,548.8,468.8,488.2,33.4,354.2,429.4,378.8,382.0,26.6


==> data/dqn_spaceinvaders_small3.csv <==
iteration,dev1_min,dev1_max,dev1_median,dev1_avg,dev1_std
0,40.0,315.0,210.0,175.0,102.6
2,25.0,276.7,195.0,165.3,89.6
4,28.0,269.0,131.0,154.6,92.0
6,67.9,251.4,135.0,160.7,69.8
8,107.8,237.2,130.6,158.3,49.1
10,129.1,215.9,138.6,157.8,32.2
12,131.9,220.8,174.2,172.0,31.9
14,135.0,226.0,169.3,170.6,33.7
16,135.3,211.5,162.1,166.6,27.7
18,135.3,193.2,170.5,167.2,20.1
20,135.2,181.4,173.8,165.7,16.6
22,128.3,183.5,173.9,165.5,19.7
24,137.0,178.8,170.0,165.3,14.8
26,127.8,176.6,164.0,161.1,17.8
28,128.6,184.4,155.0,159.6,20.2
30,140.4,184.4,149.8,159.8,19.7
32,145.8,189.4,157.4,166.0,17.4
34,137.6,190.2,167.4,165.8,16.8
36,130.0,176.6,170.4,163.7,17.4
38,133.6,184.0,172.8,168.1,17.8
40,137.8,185.6,174.0,169.7,17.4
42,140.8,182.4,171.8,168.4,15.1
44,146.4,185.0,168.6,168.2,13.8
46,150.0,204.2,182.8,178.1,18.2
48,139.2,196.0,191.4,177.4,21.4
50,160.6,207.2,195.0,187.4,16.4
52,177.0,216.0,202.0,201.1,14.1
54,176.2,220.8,202.0,201.5,14.5
56,178.2,214.0,197.6,198.8,12.4
58,183.0,210.8,198.2,199.2,9.4
60,186.6,213.0,207.0,202.8,9.3
62,185.2,215.0,201.6,202.3,10.0
64,191.2,227.0,208.6,206.4,13.5
66,182.8,230.4,209.4,207.2,16.8
68,190.8,247.8,214.8,214.6,19.8
70,194.8,239.6,213.6,215.4,15.7
72,184.0,240.6,211.8,214.8,19.0
74,175.6,243.4,218.8,217.4,24.3
76,168.8,261.0,201.4,211.6,31.3
78,168.0,264.8,220.8,214.7,33.5
80,170.2,267.4,219.6,219.4,34.7
82,182.8,257.2,223.4,216.2,26.6
84,188.2,260.0,222.2,219.4,24.3
86,184.6,247.8,225.2,219.8,20.7
88,185.4,240.4,224.8,219.1,20.9
90,190.8,242.0,222.2,221.7,18.9
92,200.4,246.2,229.8,226.0,17.2
94,205.8,248.8,225.0,228.9,17.2
96,211.8,247.2,228.0,230.5,12.8
98,212.6,252.6,240.2,235.6,16.1
100,206.4,262.4,247.4,239.0,23.3
102,212.4,272.0,241.4,240.6,25.2
104,210.8,283.8,231.6,242.6,31.3
106,212.6,287.6,228.0,244.9,33.0
108,212.2,292.4,243.4,245.8,29.0
110,211.2,302.4,253.6,251.0,30.3
112,211.2,311.2,247.0,254.2,32.4
114,226.2,316.0,252.2,263.4,29.8
116,228.2,323.4,268.0,271.0,30.6
118,226.8,310.0,275.8,267.1,28.8
120,229.0,319.2,258.8,266.6,29.4
122,228.4,310.0,267.8,264.8,26.9
124,221.8,312.8,259.2,263.9,29.2
126,231.6,317.4,265.2,271.2,29.7
128,255.0,299.4,278.8,277.2,16.8
130,247.0,298.8,268.2,270.8,18.7
132,258.0,290.2,265.4,269.8,11.0
134,260.8,290.0,268.4,272.2,10.0
136,253.8,292.4,268.0,270.2,12.7
138,247.4,287.8,263.0,263.4,14.4
140,232.0,285.2,252.6,255.0,18.1
142,233.2,292.2,243.8,253.7,21.2
144,227.0,288.8,253.4,253.6,21.8
146,212.2,301.0,241.6,249.6,32.2
148,209.4,296.4,250.0,251.6,32.6
150,198.4,278.6,247.0,244.1,31.1
152,185.0,283.0,257.8,238.3,42.1
154,196.2,283.8,250.6,241.0,38.1
156,201.2,308.0,263.2,253.5,38.7
158,202.0,320.4,247.6,252.3,44.8
160,209.0,346.8,244.8,261.8,51.0
162,198.8,349.0,247.8,262.7,53.4
164,223.6,344.0,260.6,269.0,44.6
166,225.6,343.2,251.0,266.3,44.0
168,245.4,342.2,269.4,280.6,34.4
170,252.8,329.2,280.6,280.3,27.7
172,259.0,311.2,274.4,280.0,18.0
174,271.8,297.0,276.4,282.9,10.9
176,284.2,294.8,285.8,288.8,4.7
178,256.4,303.0,285.4,284.4,16.1
180,243.8,319.6,285.2,283.6,24.0
182,248.4,317.4,284.2,280.4,24.1
184,257.4,312.8,262.2,276.1,21.4
186,260.2,315.8,262.6,276.9,21.3
188,245.8,305.0,273.6,271.7,20.3
190,257.4,306.4,274.4,280.8,19.9
192,262.6,302.4,273.6,279.3,15.7
194,258.6,280.2,269.0,270.2,7.4
196,251.6,306.4,279.8,278.6,17.5
198,275.8,313.8,286.6,288.7,13.2
200,266.2,320.4,287.2,290.3,17.9
202,275.4,324.4,279.4,293.4,19.7
204,272.8,308.2,277.6,284.9,13.4
206,260.8,300.8,281.6,284.1,14.6
208,266.2,306.6,281.0,287.3,15.4
210,259.2,312.0,276.0,284.1,20.5
212,264.6,318.2,288.4,290.4,22.2
214,264.8,322.4,271.4,286.2,24.0
216,257.8,342.6,269.0,288.8,32.4
218,247.0,339.8,285.2,288.8,34.1
220,245.4,352.0,288.4,287.1,38.6
222,222.8,356.4,271.6,278.1,45.6
224,220.8,347.0,254.4,268.9,42.7
226,225.2,343.2,255.2,271.2,42.1
228,233.0,346.6,261.2,278.8,41.8
230,231.8,355.8,259.2,282.8,47.9
232,239.0,354.8,253.6,286.4,47.3
234,253.2,348.4,267.8,294.9,42.5
236,251.2,357.4,282.2,301.0,44.6
238,244.2,367.6,274.2,298.2,51.5
240,242.4,365.2,276.2,302.6,48.7
242,222.8,369.6,293.2,300.0,50.6
244,226.6,358.8,307.0,299.2,44.0
246,233.0,369.4,323.4,310.3,48.0
248,233.6,362.4,320.2,309.6,47.3
250,238.6,357.8,325.6,312.8,45.3
252,245.8,365.4,313.4,308.5,41.9
254,251.0,366.4,309.6,310.1,41.2
256,268.2,370.0,323.6,315.0,35.2
258,267.4,371.6,311.6,315.3,33.3
260,259.4,380.6,301.0,309.5,40.2
262,244.2,385.8,299.2,306.4,45.9
264,230.2,385.4,296.2,305.0,50.0
266,260.0,391.2,300.6,317.1,44.5
268,267.6,406.8,305.0,321.3,46.7
270,269.6,393.4,299.0,315.8,42.4
272,282.8,379.6,310.0,318.8,34.1
274,284.4,363.6,322.0,322.4,26.5
276,293.0,348.6,319.6,318.9,18.8
278,277.6,353.2,319.0,319.0,25.7
280,268.6,362.8,312.8,317.2,30.6
282,288.0,351.4,318.6,319.4,20.6
284,281.8,344.6,320.8,315.6,20.5
286,299.4,340.8,323.6,322.2,13.8
288,310.6,338.8,332.2,327.1,11.0
290,306.0,358.0,327.4,329.2,19.2
292,311.6,357.0,330.2,334.6,17.3
294,309.4,357.8,333.0,337.2,17.2
296,313.6,354.4,328.2,333.2,13.9
298,290.2,364.0,327.4,328.2,23.6
300,302.2,373.6,338.8,338.0,24.6
302,298.8,365.6,347.6,339.8,24.4
304,290.0,371.6,358.2,344.1,30.6
306,280.0,379.4,348.6,342.3,34.0
308,270.8,379.6,347.8,341.5,37.3
310,269.6,405.6,349.0,346.6,45.9
312,273.8,393.2,349.4,342.7,39.7
314,269.2,391.8,358.0,343.0,41.0
316,281.0,386.6,330.0,334.8,34.1
318,285.2,372.6,330.6,334.0,29.5
320,287.8,387.0,328.6,338.2,34.7
322,277.6,381.0,335.4,334.3,33.6
324,291.2,394.4,349.8,347.5,33.6
326,298.4,377.6,349.6,347.6,28.8
328,295.6,381.2,352.0,346.2,28.3
330,305.2,392.8,346.2,346.3,28.4
332,316.6,391.2,347.0,349.8,23.8
334,324.4,388.6,346.8,352.8,21.2
336,321.6,388.4,345.4,348.5,25.2
338,302.2,405.0,349.2,347.3,35.0
340,303.2,399.6,356.0,347.9,36.5
342,298.4,410.2,357.4,347.1,40.2
344,303.4,394.4,355.2,346.9,31.3
346,301.4,398.6,338.8,346.5,33.8
348,300.8,429.4,346.4,352.0,44.9
350,295.6,423.8,347.0,351.6,45.9
352,297.4,399.4,347.8,339.4,37.5
354,286.6,382.6,342.2,334.0,37.9
356,286.8,380.4,345.0,338.4,35.0
358,277.2,392.6,361.4,343.7,40.1
360,277.0,389.0,344.8,338.6,39.4
362,273.8,382.6,346.2,341.0,40.6
364,275.4,393.4,338.0,340.8,41.1
366,272.0,402.2,349.4,341.8,44.4
368,249.8,421.4,352.2,340.5,55.2
370,248.0,411.0,347.2,345.9,54.5
372,261.8,411.0,367.0,352.2,49.8
374,270.4,413.2,366.2,353.0,48.1
376,274.6,422.2,342.6,346.8,50.3
378,293.6,422.6,342.6,353.8,44.6
380,289.4,434.4,344.0,356.7,47.9
382,285.6,440.6,333.8,347.8,52.2
384,302.6,430.6,334.2,349.9,48.0
386,306.0,431.6,338.6,352.8,47.3
388,279.4,412.4,337.8,342.6,45.5
390,285.4,399.8,347.4,346.5,40.7
392,306.0,390.0,343.6,347.0,31.9
394,307.0,369.6,333.2,339.1,23.0
396,316.4,371.4,329.4,335.3,19.0
398,312.2,368.6,333.0,339.6,19.1
400,300.6,355.8,345.0,338.5,19.6
402,297.8,354.2,341.4,335.2,20.9
404,287.6,358.6,355.0,338.2,26.9
406,296.6,365.6,351.0,337.9,24.7
408,301.2,383.2,343.0,341.7,27.2
410,278.6,389.6,336.0,333.0,35.4
412,275.2,381.6,331.6,332.0,34.0
414,261.0,380.8,340.2,331.7,39.0
416,263.0,394.8,345.8,339.1,44.6
418,269.6,384.4,337.6,334.0,40.4
420,286.0,389.6,343.6,337.1,37.4
422,304.0,385.2,337.6,343.3,32.4
424,298.0,366.2,332.4,334.0,27.2
426,290.6,361.8,336.4,332.2,27.3
428,294.2,357.2,329.6,326.6,24.3
430,304.6,355.2,336.6,328.8,20.1
432,302.4,359.6,320.0,328.4,20.2
434,311.4,358.6,321.0,328.3,16.5
436,308.0,361.8,320.6,326.8,19.9
438,298.8,355.0,332.8,327.2,20.1
440,287.4,346.6,329.6,325.9,21.0
442,278.4,342.0,333.6,325.6,23.9
444,285.8,335.8,328.0,320.7,17.9
446,291.0,343.2,317.2,315.6,17.2
448,282.0,338.0,305.8,308.4,18.8
450,266.8,328.4,312.2,306.8,21.9
452,281.0,327.6,323.8,314.1,17.7
454,296.2,328.8,303.2,309.2,12.4
456,297.8,337.0,306.0,312.5,14.0
458,295.2,331.4,315.6,313.9,13.1
460,303.6,331.4,310.6,316.0,10.8
462,316.6,329.6,325.8,324.2,4.4
464,305.6,334.2,321.8,322.4,10.2
466,311.8,356.0,329.6,329.9,16.4
468,295.0,355.0,320.2,327.8,23.3
470,281.6,370.0,324.4,331.9,33.7
472,286.2,386.6,327.4,336.4,34.4
474,289.4,389.0,330.2,340.3,35.5
476,270.2,382.0,330.0,332.7,37.3
478,269.2,399.4,335.2,332.8,41.9
480,268.2,418.0,321.0,332.4,48.8
482,265.6,440.4,335.6,339.0,57.4
484,250.4,443.6,342.2,343.9,61.2
486,262.6,441.6,339.2,347.2,57.3
488,276.6,426.6,341.4,345.6,48.6
490,289.6,417.4,336.4,345.3,41.8
492,294.4,419.4,328.4,344.0,42.2
494,300.6,420.8,325.2,341.4,43.2
496,301.6,416.0,311.4,335.4,42.0
498,303.6,405.8,323.2,337.4,37.4
500,302.8,407.6,334.8,341.4,36.8
502,318.6,398.2,350.2,349.0,29.0
504,321.6,381.0,340.4,346.4,21.0
506,306.4,370.0,347.0,342.0,24.0
508,296.8,352.0,339.4,331.3,21.2
510,292.0,355.8,333.2,329.6,24.4
512,292.2,351.6,343.6,332.3,22.7
514,321.6,366.6,340.8,345.7,17.7
516,318.8,376.2,341.0,345.3,22.4
518,328.4,375.8,347.2,349.8,17.6
520,332.8,385.0,344.6,353.1,18.3
522,338.0,367.6,347.4,349.1,10.1
524,346.8,375.4,354.4,356.2,10.1
526,323.2,393.2,362.8,359.5,22.5
528,332.6,399.8,349.0,361.4,24.1
530,331.4,389.0,357.4,358.5,19.4
532,324.2,393.2,360.2,356.4,22.8
534,321.0,392.0,354.2,357.7,27.9
536,312.2,390.8,360.8,355.3,29.8
538,320.0,377.6,355.2,350.0,22.7
540,322.4,373.6,359.4,348.7,19.7
542,311.6,378.6,338.0,342.8,22.2
544,311.2,365.2,352.6,342.0,23.5
546,312.4,371.4,352.4,346.2,22.0
548,323.2,357.8,349.0,343.6,14.0
550,306.6,370.8,340.0,333.4,23.8
552,310.2,366.0,318.2,330.2,20.6
554,310.0,382.6,317.2,332.9,26.5
556,307.4,374.6,324.6,331.2,23.1
558,318.2,384.8,330.4,339.2,23.9
560,321.0,379.2,332.2,338.5,20.9
562,329.2,375.2,344.4,346.0,15.7
564,319.8,373.4,347.2,343.3,18.5
566,320.2,387.8,347.2,346.2,24.2
568,320.6,373.8,349.6,346.0,19.4
570,328.4,372.4,348.6,347.7,17.4
572,331.0,377.2,348.6,350.7,15.7
574,330.8,388.6,338.0,348.8,21.3
576,322.0,374.4,356.6,348.0,19.9
578,317.6,379.0,353.4,348.9,25.4
580,313.0,390.2,361.2,358.8,29.1
582,308.2,398.8,370.2,359.6,35.8
584,297.0,396.2,377.0,354.8,40.2
586,307.2,395.0,354.6,350.7,34.1
588,317.6,390.0,349.4,353.2,28.3
590,309.0,386.4,372.0,357.4,30.8
592,312.6,389.8,379.8,361.0,31.1
594,313.4,412.4,370.2,363.9,34.1
596,314.2,404.6,375.4,361.0,32.2
598,323.4,408.0,373.4,365.2,30.2
600,328.8,396.8,377.8,366.2,25.7
602,324.6,402.2,365.4,366.6,30.4
604,322.8,406.6,373.8,369.3,34.2
606,331.6,389.0,377.8,364.8,25.2
608,333.6,392.4,366.0,365.5,19.7
610,342.0,390.6,372.0,366.0,19.0
612,322.8,401.4,365.0,358.4,28.3
614,316.2,387.6,366.8,357.0,26.5
616,317.6,388.2,350.4,353.2,25.7
618,308.0,377.8,360.8,351.0,24.3
620,302.4,369.2,359.6,348.5,24.2
622,289.2,382.8,348.2,342.6,30.3
624,295.8,391.0,329.2,338.7,31.3
626,291.4,395.0,353.0,345.2,34.0
628,302.8,411.2,340.0,344.6,36.3
630,297.4,440.2,330.4,344.0,50.1
632,312.0,415.0,337.0,343.9,37.4
634,306.4,427.6,334.8,346.7,42.1
636,306.8,438.8,328.2,345.2,47.6
638,300.0,417.0,321.6,335.8,41.6
640,294.8,424.2,328.6,346.3,43.9
642,293.2,405.6,338.0,343.1,37.2
644,305.8,390.8,351.0,349.6,29.1
646,301.6,375.4,363.6,349.0,29.1
648,307.0,382.6,353.6,350.0,25.9
650,312.8,367.2,365.4,352.1,20.8
652,304.4,367.2,345.2,342.8,21.2
654,303.4,391.0,341.0,349.8,31.6
656,297.6,387.0,335.8,345.4,34.5
658,281.6,376.0,366.2,343.5,36.1
660,287.4,387.8,375.0,346.8,40.9
662,293.6,391.0,369.4,348.3,38.0
664,308.8,379.2,369.8,347.4,31.7
666,294.0,371.4,359.0,340.5,32.1
668,302.8,376.0,360.0,344.0,30.3
670,321.0,382.6,358.4,352.5,23.6
672,344.4,382.8,357.2,360.0,14.7
674,341.6,378.8,356.0,357.2,12.8
676,342.4,389.6,355.8,361.6,17.0
678,340.0,378.8,343.0,355.9,18.0
680,333.8,393.4,346.4,360.2,26.5
682,341.4,385.0,366.8,364.5,15.4
684,339.6,390.2,352.2,362.3,19.5
686,343.0,390.0,356.4,362.8,16.7
688,341.6,388.6,353.2,361.2,16.5
690,338.4,386.2,354.2,356.7,17.1
692,329.6,392.4,342.4,349.8,22.0
694,325.8,393.2,340.6,349.6,24.8
696,317.8,390.6,342.0,349.1,24.9
698,295.8,384.8,352.2,344.1,29.7
700,305.0,390.6,351.2,348.0,32.2
702,295.2,382.2,351.2,344.4,31.5
704,301.0,371.6,346.8,339.7,23.6
706,313.6,369.2,350.0,343.9,21.4
708,320.6,361.6,355.0,344.7,16.9
710,313.4,358.0,349.4,338.9,18.5
712,309.2,362.6,356.2,340.8,22.7
714,299.6,382.6,361.6,346.8,30.5
716,309.2,411.8,359.2,357.5,35.3
718,308.2,427.6,342.6,357.2,41.3
720,313.6,408.4,335.0,351.6,33.2
722,324.2,411.8,335.6,349.8,31.9
724,313.0,417.6,349.6,355.2,35.6
726,309.2,402.0,344.6,352.0,32.9
728,320.6,419.4,340.0,355.6,37.9
730,298.4,425.0,337.2,348.6,45.3
732,293.8,406.0,337.4,346.4,36.8
734,313.2,401.4,349.6,348.1,30.6
736,317.8,402.2,343.6,345.6,30.8
738,308.6,390.6,344.8,341.3,29.0
740,300.8,369.8,346.0,334.2,27.7
742,290.2,394.2,346.4,336.4,36.9
744,296.2,380.4,338.2,336.4,29.7
746,298.6,364.6,339.4,335.2,25.4
748,294.6,364.6,334.6,334.3,22.9
750,301.4,372.6,329.0,332.5,23.4
752,305.6,368.2,327.2,333.1,20.4
754,320.0,361.8,336.2,340.7,14.6
756,332.4,366.4,343.0,347.2,12.3
758,329.4,368.2,346.6,346.3,13.0
760,343.8,370.8,352.2,355.6,9.8
762,340.8,382.4,364.6,361.2,15.3
764,355.6,383.2,367.2,366.6,9.8
766,341.2,386.6,379.4,369.2,18.3
768,333.0,395.8,376.0,368.6,21.5
770,335.6,405.0,366.2,368.7,25.4
772,337.0,415.2,356.2,368.4,28.2
774,343.4,413.0,373.8,374.0,27.9
776,339.4,422.4,380.2,380.6,29.3
778,339.8,408.4,370.2,374.1,24.1
780,349.6,412.2,362.4,372.3,22.3
782,353.8,386.4,359.0,367.6,14.7
784,348.4,377.6,369.2,365.1,11.2
786,345.0,383.8,366.2,365.5,12.3
788,344.2,379.2,374.6,366.7,13.9
790,321.6,386.6,370.0,365.6,23.0
792,322.2,393.8,367.2,362.6,23.1
794,321.0,408.8,360.8,363.7,29.6
796,319.4,420.4,383.4,367.6,37.6
798,320.4,436.4,356.0,360.0,41.0
800,308.8,426.6,362.4,359.6,39.7
802,315.2,438.4,373.8,372.4,40.7
804,319.8,462.8,355.0,375.8,49.2
806,323.8,455.0,365.8,379.5,44.8
808,317.6,471.8,363.2,389.2,57.7
810,310.8,458.4,379.2,390.5,57.8
812,331.4,448.2,381.8,389.8,43.9
814,332.4,445.0,375.6,390.0,39.7
816,311.6,438.4,394.4,388.5,44.0
818,336.2,452.0,390.4,394.5,37.2
820,337.2,442.4,405.2,394.9,34.6
822,349.8,431.4,388.4,389.6,28.9
824,360.0,427.4,379.2,391.0,25.3
826,353.6,420.0,373.0,383.3,23.8
828,357.6,408.4,375.4,379.9,18.0
830,347.0,399.2,378.4,375.6,21.6
832,348.8,390.8,379.6,370.2,16.6
834,345.8,395.6,362.0,364.0,18.0
836,344.2,382.6,349.0,357.3,14.2
838,355.4,378.4,364.8,366.6,8.4
840,351.2,378.4,373.4,368.7,10.1
842,354.2,374.8,372.0,367.5,8.1
844,355.6,379.4,364.0,366.6,8.1
846,342.8,384.2,366.2,364.0,13.4
848,352.4,392.2,364.0,367.2,13.5
850,349.6,379.6,357.4,364.6,12.5
852,343.4,385.0,369.4,365.8,14.3
854,344.4,399.0,353.6,364.1,21.3
856,352.0,412.4,365.8,371.2,21.3
858,341.2,416.6,376.2,372.6,27.9
860,351.0,413.2,376.6,377.9,21.8
862,349.6,401.8,376.0,375.0,16.9
864,328.0,394.2,379.6,371.7,23.2
866,334.2,389.4,381.2,369.8,21.6
868,322.2,395.8,364.0,362.0,24.8
870,332.2,406.8,353.4,362.0,26.9
872,325.2,417.2,341.8,358.8,34.0
874,330.8,409.8,355.2,360.5,27.8
876,317.8,415.8,351.0,356.3,33.5
878,309.0,419.2,344.4,355.5,37.3
880,311.8,425.6,327.0,350.1,40.8
882,319.0,422.4,336.6,349.5,37.2
884,325.6,403.2,337.8,347.9,28.0
886,318.2,388.6,337.0,346.0,23.5
888,288.6,372.4,350.0,341.8,28.3
890,296.0,366.8,349.6,342.6,24.9
892,295.0,370.6,353.0,346.4,26.5
894,296.6,371.6,340.8,339.6,24.4
896,307.2,379.0,350.2,347.2,24.1
898,314.8,393.4,348.4,348.2,27.0
900,319.2,403.0,343.4,351.4,31.7
902,310.2,384.2,343.2,348.6,28.6
904,324.2,378.6,341.4,350.2,22.4
906,328.6,391.8,337.2,355.6,27.0
908,321.2,399.8,336.2,356.2,31.6
910,329.6,389.0,344.6,355.1,25.6
912,339.2,414.4,344.6,367.6,31.5
914,329.6,399.0,361.2,362.9,26.7
916,335.2,400.8,364.0,364.4,21.8
918,331.6,395.4,352.8,357.3,20.9
920,332.6,393.6,381.4,366.4,25.7
922,323.0,387.6,370.8,360.7,24.8
924,307.0,402.0,349.8,358.3,32.6
926,300.4,392.6,361.0,359.5,33.0
928,309.2,395.0,369.4,361.6,32.1
930,317.4,401.6,366.8,365.9,31.5
932,326.0,404.4,354.0,358.6,30.1
934,328.0,398.0,355.4,362.5,25.5
936,323.2,399.0,342.8,351.1,27.9
938,322.0,380.2,344.0,347.2,20.4
940,336.0,371.8,362.4,354.8,15.5
942,335.6,389.2,362.2,359.5,19.9
944,323.6,395.2,356.2,356.8,23.0
946,300.0,415.6,354.6,357.4,36.7
948,299.0,423.0,354.0,356.0,39.5
950,304.0,398.0,356.4,354.2,29.9
952,299.6,371.8,353.4,345.2,24.5
954,282.2,378.0,354.0,343.6,32.5
956,286.6,375.6,349.6,341.2,30.2
958,297.2,375.8,365.8,347.7,30.4
960,320.0,376.2,372.2,353.0,26.7
962,314.2,391.0,373.8,358.1,29.3
964,326.2,384.6,362.0,356.2,22.9
966,331.8,378.2,360.4,357.3,16.6
968,327.2,371.2,357.6,354.7,14.9
970,346.4,394.4,367.4,371.3,16.9
972,342.8,404.2,369.4,373.1,19.9
974,342.6,417.4,381.0,378.9,24.1
976,350.0,410.8,392.0,386.4,20.4
978,356.6,423.6,416.2,401.9,24.5
980,355.2,441.6,408.8,403.7,28.7
982,381.4,446.6,396.6,404.4,22.2
984,370.0,448.4,382.2,396.4,28.4
986,370.4,462.0,375.4,396.2,34.9
988,370.6,451.6,389.2,397.1,28.8
990,364.0,435.0,402.8,397.5,27.7
992,365.8,424.4,398.6,399.0,21.9
994,363.6,413.2,384.2,387.4,20.8
996,351.6,411.6,387.0,385.8,20.5
998,345.8,397.8,377.0,373.4,16.8


==> data/dqn_spaceinvaders_small3_small3.csv <==
iteration,dev1_min,dev1_max,dev1_median,dev1_avg,dev1_std,dev2_min,dev2_max,dev2_median,dev2_avg,dev2_std
0,0.0,315.0,180.0,152.0,120.2,40.0,330.0,85.0,148.0,107.6
2,30.0,245.0,156.7,131.3,85.5,50.0,260.0,96.7,122.3,78.5
4,38.0,232.0,132.0,139.2,63.7,41.0,290.0,89.0,127.0,87.7
6,47.9,206.4,141.4,139.1,53.7,35.0,210.0,100.0,115.3,57.0
8,81.7,203.9,163.9,152.6,45.2,60.0,183.9,105.0,118.0,45.3
10,85.9,180.5,162.3,153.5,34.8,100.5,163.2,114.1,124.5,24.8
12,101.9,186.2,165.8,157.8,29.0,95.0,169.6,143.5,131.8,27.2
14,117.0,177.7,170.3,162.1,22.7,104.7,163.7,142.7,136.4,20.1
16,137.4,191.8,171.8,167.4,18.2,99.4,175.0,136.2,139.1,26.0
18,160.0,197.1,168.2,174.2,13.1,108.4,172.9,153.2,148.9,24.2
20,166.9,196.9,172.6,176.7,10.5,120.7,182.9,161.7,156.4,24.5
22,160.9,197.6,172.6,174.9,12.4,126.1,188.7,173.3,160.9,25.5
24,165.0,196.6,172.0,178.7,13.0,120.8,191.6,170.2,161.8,24.7
26,157.4,206.4,188.6,183.2,18.7,140.0,197.8,167.2,169.9,22.3
28,156.2,238.6,197.2,193.7,27.2,144.6,206.2,163.2,173.6,23.0
30,163.2,225.4,197.8,195.1,22.2,142.8,220.6,176.2,179.5,27.5
32,169.4,208.0,195.0,193.5,13.1,144.0,232.0,188.8,188.2,28.3
34,162.6,235.2,204.0,200.3,25.1,146.0,248.6,207.2,199.2,34.8
36,163.0,250.6,208.2,201.4,31.9,152.6,260.0,206.8,205.6,35.4
38,180.4,248.6,204.8,207.2,25.1,160.8,264.4,204.6,204.7,34.2
40,178.4,238.8,204.6,207.0,21.8,162.6,267.2,200.0,204.8,34.7
42,188.0,231.0,204.8,208.4,17.0,164.6,273.6,190.4,200.7,37.7
44,184.8,243.2,210.0,213.4,20.7,175.0,267.8,190.2,201.2,33.8
46,186.8,250.8,201.2,209.7,22.3,168.4,276.4,180.0,198.8,40.2
48,188.4,252.0,208.4,212.0,23.7,164.2,281.6,187.2,201.6,43.3
50,178.8,246.4,205.0,208.1,26.7,152.8,276.0,191.0,198.5,41.7
52,168.0,257.4,205.4,210.2,31.5,151.2,272.4,197.6,196.8,42.4
54,165.6,262.2,212.4,210.7,35.7,151.6,274.6,210.8,205.0,41.5
56,166.2,259.8,200.2,209.0,31.3,152.2,267.6,210.8,203.5,39.2
58,176.0,244.0,216.4,212.9,25.5,154.2,252.0,193.8,198.7,34.1
60,177.6,238.4,212.6,208.9,26.2,154.4,254.6,200.4,199.9,33.0
62,176.4,254.6,223.0,215.8,28.9,161.4,252.2,195.6,198.6,31.6
64,180.4,247.0,217.4,215.5,28.4,161.6,252.8,200.8,203.7,30.9
66,194.6,249.8,222.6,218.4,20.8,190.6,248.6,209.0,216.3,23.8
68,201.0,226.2,214.2,213.9,9.9,187.8,246.6,217.0,218.7,24.5
70,205.0,234.4,216.6,217.1,10.4,192.0,253.6,215.6,223.1,24.9
72,203.0,245.8,226.8,223.9,14.1,199.6,249.0,219.0,219.0,18.4
74,208.0,244.0,235.2,231.2,12.3,206.4,264.8,229.8,229.7,20.7
76,219.0,275.2,239.6,241.6,19.6,216.6,267.0,238.8,237.3,18.6
78,234.0,276.0,239.4,246.3,15.2,216.8,262.8,249.6,240.5,19.7
80,226.4,280.4,252.0,253.6,17.8,220.6,278.2,242.8,247.6,21.2
82,220.0,292.2,252.4,255.6,24.8,226.6,283.2,239.6,250.5,22.1
84,227.2,291.4,241.4,251.2,21.9,228.2,297.6,240.8,253.4,24.3
86,235.4,304.8,250.0,258.5,24.2,237.8,295.2,254.4,256.5,20.7
88,223.6,320.8,254.4,261.8,32.1,245.0,301.0,254.0,261.4,20.5
90,247.2,325.2,248.4,264.2,30.5,244.6,285.2,252.4,256.8,14.6
92,233.2,308.8,252.4,260.1,25.7,237.4,295.4,248.2,256.5,21.4
94,240.4,310.6,264.8,272.2,24.7,229.6,300.8,240.0,252.7,25.7
96,244.0,313.8,271.2,278.0,23.7,214.4,305.2,250.4,255.0,30.7
98,239.2,302.4,278.6,275.3,21.3,218.8,297.2,257.4,256.4,27.0
100,230.0,308.0,274.0,271.0,24.9,209.0,293.0,247.8,250.2,27.3
102,251.6,304.6,263.2,274.4,19.7,206.0,275.0,249.0,249.6,25.3
104,249.0,315.4,261.6,274.8,23.8,211.8,262.6,246.0,244.4,18.0
106,248.2,299.4,263.2,268.6,18.5,223.4,268.8,261.6,253.7,16.6
108,245.2,312.0,271.0,275.4,21.5,220.0,277.6,263.0,256.6,19.7
110,247.8,321.0,283.2,283.2,23.8,218.8,281.4,272.8,258.2,23.5
112,253.4,328.4,290.2,287.6,26.9,230.0,300.0,264.6,264.0,22.9
114,250.6,326.0,276.8,286.7,26.1,226.6,299.2,273.0,265.4,24.5
116,274.4,320.8,285.0,291.7,17.4,235.0,307.8,269.4,268.3,25.6
118,267.0,316.2,283.4,290.9,19.0,228.0,323.6,274.4,271.7,32.4
120,262.2,311.0,289.6,288.1,18.5,225.8,326.8,270.0,270.6,32.5
122,257.4,295.0,290.6,279.9,15.5,220.8,332.6,277.6,277.0,35.7
124,262.4,305.2,289.0,286.8,13.9,238.8,335.8,273.0,279.6,31.5
126,267.0,308.0,280.2,284.3,13.6,247.0,344.4,276.4,284.5,32.6
128,273.2,304.2,280.6,287.6,13.8,247.8,358.4,290.2,292.1,37.6
130,271.8,312.6,281.6,288.1,14.9,243.0,375.4,291.4,293.2,45.5
132,260.8,332.6,297.2,293.3,24.5,246.8,361.4,289.0,293.2,39.4
134,252.4,338.8,297.6,293.3,30.5,246.2,367.4,283.6,296.5,40.5
136,239.4,325.0,297.6,288.2,31.6,237.8,365.4,306.2,298.3,42.3
138,231.4,331.8,303.8,289.8,36.1,236.2,357.8,308.4,297.5,42.6
140,228.8,341.2,302.0,289.0,41.7,241.4,373.8,302.6,300.8,49.0
142,227.8,341.6,289.0,285.9,39.6,238.6,366.2,308.6,302.1,52.3
144,249.6,352.4,296.0,294.4,37.0,254.8,371.0,316.8,312.2,48.2
146,259.2,348.8,301.0,295.5,33.6,247.2,373.8,322.4,311.4,52.3
148,255.4,346.8,312.8,303.2,32.1,246.8,371.4,316.4,305.9,48.4
150,250.6,344.6,307.2,303.4,30.9,242.2,362.6,331.0,310.8,50.1
152,240.2,362.4,317.4,311.1,39.5,241.4,377.6,319.0,312.1,52.5
154,236.6,350.2,310.2,303.6,37.1,232.4,382.8,315.0,309.3,51.5
156,236.4,358.6,321.6,312.6,41.2,224.2,363.6,302.4,305.0,53.2
158,243.6,368.4,327.0,313.7,41.5,221.0,367.2,310.4,305.1,52.3
160,235.2,379.2,330.8,316.6,48.2,216.4,367.4,300.0,300.2,51.0
162,252.2,397.8,323.2,321.3,52.4,213.6,364.6,305.0,302.9,51.3
164,246.2,401.6,316.2,321.8,55.3,217.2,358.6,297.6,296.8,47.7
166,245.4,401.2,340.6,331.6,55.4,228.2,368.6,294.0,299.4,45.6
168,254.4,394.8,366.4,338.1,54.1,220.8,383.6,305.0,303.2,51.6
170,244.8,405.0,362.8,337.4,57.4,216.8,391.2,296.0,301.7,56.3
172,240.2,416.8,360.8,335.9,65.3,210.2,389.8,319.2,311.8,58.2
174,263.4,434.6,347.4,337.7,66.1,214.8,398.2,330.8,319.0,59.2
176,265.2,420.0,317.4,337.8,63.8,220.8,402.0,314.2,319.3,58.8
178,260.4,418.8,306.0,333.1,69.8,235.6,405.0,341.2,328.9,55.3
180,261.0,410.0,294.0,324.4,62.7,239.8,403.0,343.6,332.4,54.2
182,243.0,388.2,293.8,313.9,61.1,255.4,392.0,330.6,331.0,48.8
184,243.2,394.4,314.6,320.0,65.0,250.0,395.8,327.4,334.8,51.4
186,245.6,395.8,289.4,318.5,62.9,255.2,400.0,326.6,339.4,52.9
188,240.2,401.2,280.6,312.8,61.6,251.6,415.2,338.0,342.2,57.7
190,246.8,403.6,263.2,308.8,65.2,278.6,420.6,339.2,351.5,47.9
192,239.2,389.2,277.2,306.6,64.2,279.4,410.4,342.4,344.1,44.0
194,233.8,380.0,254.2,298.8,64.5,292.6,411.4,356.6,348.4,40.6
196,236.0,366.0,271.4,299.1,52.4,315.2,407.8,341.4,351.6,32.4
198,253.8,360.2,288.0,304.8,45.8,315.8,387.4,323.0,344.3,31.9
200,241.4,344.8,297.8,299.3,39.1,322.2,385.0,337.2,348.4,25.6
202,250.0,346.4,300.6,306.5,35.0,316.2,400.4,325.6,348.2,33.9
204,243.6,350.8,328.8,312.0,38.0,303.6,394.2,334.4,343.9,32.3
206,251.6,365.6,343.0,324.9,39.5,317.0,379.6,337.4,345.9,26.3
208,264.8,354.0,345.6,329.1,33.5,318.6,384.8,329.2,346.8,27.8
210,267.4,365.6,355.8,335.4,36.3,324.8,376.2,335.6,344.1,19.8
212,260.2,371.2,346.2,332.5,39.0,308.8,383.0,326.6,334.2,25.8
214,268.4,376.2,345.2,338.4,38.3,295.8,386.2,309.8,322.4,32.4
216,269.8,388.0,349.0,344.4,40.9,296.4,379.0,309.8,325.8,30.5
218,282.0,383.0,343.0,346.0,36.3,294.6,370.8,302.6,320.6,29.0
220,307.4,402.6,344.0,352.3,35.1,297.8,371.8,322.4,326.7,24.7
222,289.6,409.2,346.4,347.6,44.0,302.4,379.0,332.4,335.2,24.7
224,294.2,442.8,348.8,351.2,55.2,295.2,355.6,324.6,325.3,19.8
226,292.2,441.2,360.0,353.8,51.7,299.2,348.2,320.0,319.7,17.0
228,301.8,438.0,331.2,350.7,49.4,300.2,354.2,321.0,325.5,19.0
230,309.6,447.6,336.0,355.3,51.7,293.4,363.0,339.4,328.9,27.0
232,313.0,440.4,335.2,356.1,47.1,289.2,369.6,332.8,323.4,30.3
234,313.8,444.6,326.4,357.4,51.5,292.8,374.2,325.4,328.5,29.8
236,306.8,440.2,360.8,359.7,47.2,292.2,397.2,321.0,332.9,37.1
238,306.0,443.8,373.6,362.6,50.8,301.8,416.8,327.0,341.4,39.6
240,301.8,435.8,381.4,367.0,52.2,315.0,422.6,323.2,343.5,40.3
242,292.0,417.8,390.6,363.4,53.2,304.4,428.8,326.0,344.8,43.5
244,295.2,430.0,383.2,360.6,55.1,291.8,416.6,322.2,340.4,42.6
246,289.0,433.8,379.0,357.8,55.5,279.6,400.2,317.4,328.9,41.0
248,300.0,444.0,365.4,362.4,50.9,277.2,394.2,318.8,327.0,41.4
250,301.0,438.6,346.8,355.4,48.0,280.4,388.8,324.0,332.2,37.7
252,296.0,443.6,343.0,354.2,50.7,280.2,401.0,334.8,338.9,41.2
254,301.2,459.4,332.2,353.5,56.1,279.8,392.4,335.2,339.6,39.8
256,310.6,458.6,329.6,356.0,53.1,282.0,395.2,348.8,342.2,39.6
258,324.0,477.2,353.4,367.5,56.6,289.0,375.8,366.2,344.0,34.7
260,327.2,456.6,346.2,364.6,47.8,279.8,387.4,367.0,345.3,41.6
262,318.0,442.0,353.0,360.3,43.3,282.0,396.0,356.4,348.3,45.0
264,319.6,423.8,351.6,356.5,36.2,268.6,410.0,365.0,348.2,54.7
266,336.2,396.0,347.2,355.0,21.3,272.6,401.2,366.0,350.6,50.0
268,335.2,398.8,357.6,359.2,22.1,257.8,420.4,354.0,349.1,61.8
270,327.2,413.0,368.0,368.2,28.4,270.2,409.6,363.6,351.6,55.5
272,324.2,406.6,354.2,359.5,27.5,267.2,402.0,371.8,349.4,52.5
274,301.2,392.8,354.8,352.0,29.7,269.2,415.2,389.8,357.1,59.1
276,290.0,404.0,354.4,353.9,36.9,276.8,404.2,389.2,350.2,55.8
278,281.8,383.4,363.6,350.5,35.3,271.6,403.8,368.6,346.2,52.8
280,289.4,386.4,363.6,354.6,34.0,298.2,390.4,374.8,350.5,42.1
282,282.0,382.2,339.6,339.8,33.7,288.6,394.0,373.4,347.6,42.7
284,281.2,380.8,345.8,340.1,34.5,300.6,384.0,370.2,349.0,35.4
286,292.0,365.0,345.4,335.9,28.0,301.8,385.0,380.2,350.6,39.3
288,292.6,379.8,331.2,339.0,30.3,310.0,415.6,374.4,365.9,38.9
290,291.2,376.8,339.2,334.4,31.0,312.8,413.2,362.8,364.2,34.1
292,270.6,376.8,342.2,329.4,40.3,308.4,410.0,376.0,369.7,37.7
294,279.4,358.8,352.4,330.0,32.3,307.8,423.8,369.8,372.3,44.9
296,280.0,353.8,350.2,327.3,31.0,310.2,440.8,382.8,378.8,50.2
298,268.2,361.2,348.4,330.5,35.2,313.2,436.8,384.8,380.6,49.2
300,282.6,371.4,350.6,339.4,33.1,313.4,434.2,393.6,378.6,45.5
302,279.4,367.4,358.0,335.7,36.0,319.6,441.6,396.6,381.4,50.6
304,281.2,384.6,359.0,342.6,41.1,337.6,428.4,408.6,388.0,41.4
306,270.4,398.6,346.2,341.2,47.7,326.2,423.2,405.6,381.0,41.9
308,271.6,416.0,348.2,346.2,52.1,332.0,432.8,394.8,381.6,40.4
310,281.8,421.2,351.2,348.1,51.0,321.2,461.2,386.6,382.1,47.2
312,292.0,426.8,349.6,352.9,51.8,322.0,462.2,370.4,381.7,47.1
314,296.2,425.2,331.0,351.0,48.5,294.6,455.2,359.6,369.3,53.5
316,296.0,442.2,335.4,358.2,51.6,326.8,454.2,363.6,375.9,45.4
318,291.0,442.8,340.2,359.4,53.5,320.4,438.8,365.0,372.8,40.3
320,303.2,447.6,341.8,365.0,52.8,309.2,433.4,372.4,367.5,48.2
322,298.0,449.8,364.0,367.5,55.4,310.8,422.0,377.8,362.3,43.5
324,304.0,473.0,369.4,370.6,63.6,318.2,413.4,384.4,366.5,39.2
326,295.0,458.4,369.2,366.8,62.8,316.8,423.6,374.4,366.7,41.5
328,304.8,467.2,365.0,370.6,62.1,306.6,437.8,362.0,362.2,50.7
330,303.8,467.4,374.0,372.6,60.8,287.2,445.0,355.2,358.1,57.4
332,314.2,469.2,368.8,377.1,54.0,277.4,444.8,341.8,356.7,60.3
334,321.8,465.0,378.2,377.3,53.3,276.6,428.6,337.8,353.2,57.5
336,309.0,462.8,370.2,376.3,54.6,274.2,406.4,326.2,342.2,51.6
338,315.2,465.4,389.4,380.7,53.9,286.2,413.0,345.4,351.3,47.5
340,290.2,461.2,395.4,375.3,59.0,276.6,408.0,354.2,349.6,48.4
342,292.0,445.6,395.8,380.6,52.7,269.6,414.2,353.2,352.0,55.0
344,299.6,429.4,402.2,377.7,46.4,266.2,411.4,363.6,348.4,52.7
346,316.6,424.4,380.4,372.2,37.0,263.2,409.8,370.2,353.4,56.5
348,312.8,421.8,375.6,375.4,36.6,264.8,395.8,377.8,345.5,54.1
350,316.0,430.8,377.8,377.5,37.4,267.0,390.8,376.8,342.4,50.8
352,309.6,422.4,392.6,377.5,37.8,273.0,410.4,354.4,349.4,54.9
354,302.0,416.8,382.6,374.6,40.5,277.0,421.2,353.6,347.8,58.7
356,304.0,412.6,388.6,377.8,39.9,288.4,410.6,346.2,345.3,48.0
358,308.0,424.8,384.6,381.4,41.0,289.6,412.6,325.6,342.3,49.9
360,306.6,407.0,371.4,369.0,34.1,285.6,422.4,340.4,350.2,53.1
362,307.8,418.6,390.2,378.9,37.5,286.2,408.8,333.4,342.6,50.0
364,302.6,430.0,390.2,377.6,41.8,275.2,397.4,364.4,341.2,51.6
366,311.8,430.2,388.4,380.1,39.3,270.6,398.4,336.2,333.1,51.5
368,303.6,406.6,361.8,364.0,36.1,279.2,391.4,345.6,335.9,48.3
370,291.2,417.0,353.0,363.2,44.5,278.0,383.6,343.4,333.8,45.0
372,294.6,408.6,365.0,358.4,40.9,283.6,388.0,359.0,339.0,43.5
374,285.0,426.0,370.8,360.5,47.4,289.8,385.6,359.2,343.2,38.9
376,303.8,424.2,364.4,367.0,40.9,300.4,383.0,364.8,349.8,34.1
378,300.6,417.8,371.0,362.8,41.7,292.4,395.4,363.8,348.7,35.8
380,314.4,410.8,375.2,361.2,39.8,283.6,396.6,366.8,351.4,39.2
382,313.6,405.2,374.4,363.9,33.0,279.6,402.4,377.0,355.1,44.4
384,317.0,410.2,386.6,367.8,41.6,286.8,403.6,378.0,356.6,42.5
386,310.0,424.8,385.8,370.1,46.7,289.2,419.6,371.8,359.7,45.6
388,312.8,413.8,391.2,368.7,43.8,301.0,402.8,374.4,359.0,40.8
390,318.0,401.2,385.8,367.4,33.2,316.8,414.0,380.0,363.7,37.0
392,335.2,412.4,398.2,377.6,32.6,296.8,411.0,379.6,361.9,40.3
394,342.2,421.8,399.0,385.5,32.2,294.8,411.6,368.4,358.7,40.7
396,354.4,423.0,401.4,389.6,28.0,292.8,413.2,373.6,359.8,43.5
398,336.0,430.2,394.8,386.5,35.6,293.6,398.4,366.0,351.2,41.0
400,344.8,449.2,385.2,386.8,38.5,301.2,407.2,363.8,350.8,39.5
402,345.8,452.2,384.2,388.4,40.8,302.6,418.6,354.2,355.0,41.8
404,362.0,472.0,411.2,404.8,40.1,303.6,411.6,359.8,357.4,35.5
406,363.2,462.8,414.0,405.8,35.1,297.2,421.6,359.0,357.8,40.1
408,358.4,460.6,411.2,402.5,37.1,301.0,401.6,356.8,351.0,33.5
410,344.4,444.0,384.8,391.6,34.5,309.8,394.0,351.0,350.6,27.7
412,349.2,425.8,367.4,382.8,29.3,298.6,389.2,354.8,350.7,29.4
414,355.0,442.4,386.6,389.4,31.2,303.6,372.0,356.0,350.7,24.9
416,331.4,446.4,379.0,387.2,38.8,285.0,372.0,360.4,348.8,32.2
418,331.2,431.2,374.4,376.6,37.1,284.4,388.0,378.4,360.6,38.4
420,343.8,437.0,372.0,379.2,34.5,286.6,395.4,373.0,360.2,37.8
422,348.4,435.6,379.0,381.6,31.9,283.4,392.2,364.2,351.8,36.8
424,360.4,412.8,387.8,382.8,18.8,274.0,393.2,367.0,354.6,41.5
426,336.2,397.6,379.6,370.0,23.9,263.6,395.4,379.4,354.7,48.0
428,352.8,387.8,373.4,370.8,13.8,253.0,407.6,367.0,350.7,52.0
430,343.4,383.2,366.0,363.0,16.8,285.0,404.8,356.2,351.8,38.3
432,327.0,392.2,366.6,357.0,24.6,282.6,400.4,357.2,349.0,37.9
434,334.8,397.2,371.6,364.5,22.8,286.4,404.2,355.8,352.3,37.8
436,329.4,400.0,374.0,365.6,24.9,288.6,414.4,357.8,351.3,41.5
438,324.4,390.6,365.6,357.7,27.2,286.6,398.4,351.8,344.6,37.7
440,310.4,413.4,364.2,362.5,39.4,288.2,399.2,352.2,339.8,39.1
442,308.8,410.8,361.6,366.7,36.4,302.6,387.6,341.0,338.7,31.2
444,310.0,414.8,357.0,364.1,37.5,282.2,387.4,345.6,338.3,39.8
446,298.0,410.0,357.4,357.1,37.9,289.4,384.6,367.0,343.2,38.9
448,279.8,409.0,347.2,349.6,44.7,277.4,389.0,376.6,344.8,45.2
450,288.4,415.6,360.4,352.1,44.3,274.0,373.0,362.0,337.8,37.9
452,280.8,411.6,358.2,348.5,47.7,276.0,380.0,353.8,335.3,36.7
454,276.2,408.6,353.6,350.6,47.9,278.8,387.8,344.0,335.8,41.4
456,260.8,431.2,367.4,353.8,61.0,280.2,400.6,348.8,345.6,44.5
458,246.8,425.4,370.8,348.6,63.8,283.6,399.6,332.0,339.7,42.4
460,249.8,428.0,361.8,346.9,63.7,286.8,415.0,334.2,346.9,45.6
462,251.0,447.8,369.4,349.8,70.9,289.8,400.8,348.2,349.2,40.0
464,254.4,431.2,358.6,344.2,64.4,292.0,396.2,355.8,354.3,38.5
466,263.0,401.2,366.0,339.4,52.4,295.6,404.6,352.0,357.7,39.6
468,275.2,409.8,380.4,355.8,50.7,290.2,404.6,345.4,351.3,38.4
470,285.8,416.6,380.0,361.0,48.3,305.0,397.4,347.4,353.2,30.9
472,288.4,411.6,395.4,363.8,47.9,300.2,393.0,346.2,352.6,31.9
474,298.0,406.4,383.4,362.3,38.6,319.6,381.6,352.4,353.8,23.5
476,296.4,410.6,388.0,367.2,40.5,309.0,390.8,374.0,358.6,29.3
478,285.6,406.0,368.6,361.5,42.4,312.8,382.2,378.6,360.8,27.2
480,290.4,403.8,370.2,366.6,41.1,304.8,390.4,380.2,358.5,33.4
482,291.2,402.0,369.2,364.2,40.2,309.2,388.2,374.8,353.6,35.1
484,292.6,407.8,367.2,365.8,40.0,307.2,398.2,355.2,352.5,37.8
486,283.6,416.4,372.8,360.2,44.9,285.6,398.2,338.4,343.4,40.2
488,291.2,436.8,381.8,366.9,49.5,293.0,392.0,358.2,345.8,34.4
490,296.8,431.2,362.2,364.3,44.1,280.8,386.8,347.6,344.7,36.1
492,292.0,424.4,348.8,352.4,45.9,270.2,372.2,352.8,338.0,36.0
494,290.4,427.4,339.8,350.2,49.1,271.6,384.8,341.8,340.4,38.8
496,279.8,422.4,332.4,344.4,50.2,279.8,377.6,336.4,337.1,33.8
498,285.4,425.2,338.0,345.0,51.6,288.8,368.8,362.2,344.7,30.0
500,281.4,429.2,353.4,348.7,54.4,287.8,376.0,367.6,346.4,34.0
502,286.6,410.2,342.2,344.4,46.5,288.8,368.0,362.2,342.6,30.9
504,297.8,412.8,350.8,350.7,47.4,281.4,367.2,353.2,341.1,31.8
506,297.2,397.6,361.4,357.4,36.2,277.8,367.0,344.2,338.4,32.2
508,301.8,395.0,365.2,358.2,34.7,280.2,374.6,355.0,344.1,32.8
510,310.8,398.0,360.2,360.0,32.3,272.0,372.8,352.4,343.5,37.2
512,320.4,396.2,374.2,363.6,27.4,272.4,379.0,362.8,347.6,38.4
514,319.0,416.0,368.4,364.0,38.0,262.0,393.6,354.6,350.4,47.1
516,321.4,404.4,380.0,367.4,36.5,257.0,428.8,369.4,358.2,56.4
518,319.2,414.4,378.6,366.3,39.9,247.4,419.4,381.0,359.4,59.8
520,324.0,431.0,376.8,372.6,39.0,254.2,421.4,381.4,364.0,58.3
522,325.8,429.8,370.8,369.6,37.0,242.8,427.0,395.6,365.4,66.1
524,312.4,425.6,358.4,369.5,39.4,240.8,407.8,367.0,355.9,60.0
526,306.0,433.4,374.8,375.8,41.9,236.0,411.2,370.6,354.1,61.2
528,303.0,446.6,379.0,377.4,45.5,240.0,418.4,374.6,362.7,64.3
530,284.0,449.0,376.6,373.5,52.6,241.0,434.0,366.0,366.7,69.9
532,276.6,437.8,383.2,372.9,52.6,243.6,438.4,387.4,372.5,69.5
534,277.0,434.6,392.0,374.8,52.7,248.2,446.6,369.8,368.9,67.1
536,283.6,440.2,375.4,375.2,53.7,248.4,460.0,364.0,371.5,73.0
538,291.2,410.2,367.8,365.0,41.7,258.2,451.4,362.4,367.9,67.9
540,316.4,404.6,378.2,368.6,31.6,267.6,440.4,366.2,368.0,62.5
542,305.2,430.4,407.6,381.5,47.3,265.4,437.6,354.8,365.0,60.0
544,316.4,425.0,403.4,383.1,43.2,269.4,433.8,348.6,359.9,55.7
546,318.2,441.2,386.4,387.3,44.6,258.0,417.8,354.6,350.2,53.6
548,334.4,427.4,379.6,385.2,35.9,274.4,428.4,357.4,353.2,51.3
550,319.4,423.8,363.8,377.0,40.2,279.0,414.4,360.6,351.0,45.3
552,331.4,434.2,347.6,372.2,43.9,281.8,399.4,384.2,357.2,43.9
554,328.2,426.8,341.0,367.0,42.3,282.0,391.4,356.0,347.1,38.2
556,328.0,432.4,347.6,366.0,39.1,294.6,379.2,364.2,347.4,32.3
558,326.6,420.6,357.0,366.1,35.7,290.6,380.2,344.2,345.8,32.8
560,331.0,422.8,351.4,367.3,31.8,289.4,383.4,330.2,341.3,34.1
562,324.2,420.8,385.8,377.3,32.8,286.6,390.4,351.0,347.3,35.2
564,315.2,432.2,383.4,375.0,39.2,298.0,382.8,357.0,348.5,28.6
566,302.0,436.2,380.2,370.6,44.0,304.0,366.8,364.0,347.6,24.4
568,296.8,434.4,349.0,366.8,48.6,313.8,397.0,366.4,361.3,31.6
570,309.4,437.4,345.8,368.5,48.8,315.8,411.0,375.4,362.3,38.0
572,303.0,443.8,345.4,370.8,52.4,309.4,416.8,380.6,360.0,43.0
574,304.2,449.2,361.8,373.5,50.6,300.0,404.8,380.8,355.6,41.8
576,293.8,438.4,365.2,365.9,50.2,290.4,399.6,367.4,352.7,40.8
578,300.2,442.8,380.8,373.5,51.8,317.2,395.4,366.4,357.7,33.9
580,319.8,437.2,375.2,371.5,42.2,316.2,409.0,369.8,361.2,33.0
582,333.4,452.8,362.2,373.6,42.7,318.0,406.8,372.4,365.6,37.2
584,335.4,457.2,363.4,376.0,42.0,343.8,395.6,356.0,367.0,21.7
586,329.2,452.4,349.0,369.7,43.7,337.4,407.2,371.8,370.5,25.0
588,332.6,447.0,349.6,367.5,40.8,354.4,417.2,373.6,375.4,22.3
590,332.4,432.6,355.4,369.3,34.5,351.2,427.0,379.6,381.5,25.3
592,340.4,438.0,360.8,371.6,36.0,348.0,424.8,366.0,375.2,27.1
594,318.8,431.4,371.6,368.7,38.0,355.4,408.8,379.2,378.4,19.6
596,327.8,436.4,366.6,371.6,36.0,369.0,398.4,377.8,383.6,12.4
598,327.8,439.4,375.2,377.0,35.9,370.0,399.8,374.4,382.9,13.1
600,326.8,446.4,369.4,376.0,39.4,379.6,416.2,384.8,393.4,15.1
602,332.2,438.2,383.2,381.2,35.8,377.6,411.6,388.6,391.1,12.0
604,350.2,432.4,365.4,377.5,28.6,368.8,420.0,387.2,388.4,17.4
606,350.4,413.0,357.8,367.1,23.1,366.0,400.8,393.8,388.6,12.2
608,330.2,413.0,367.6,369.4,26.3,355.6,415.0,395.0,390.0,23.9
610,332.6,408.0,370.6,373.6,24.8,372.4,409.6,377.2,387.8,16.0
612,341.0,400.6,376.4,372.7,19.2,358.2,419.8,383.6,386.2,22.9
614,320.2,410.6,382.4,373.7,29.6,354.6,428.0,390.4,390.6,29.1
616,339.2,407.8,381.2,377.5,22.1,364.6,423.2,376.6,391.4,23.7
618,332.0,431.6,382.6,384.7,32.0,369.8,434.2,397.0,401.0,24.0
620,317.8,421.6,377.4,374.9,33.9,376.2,449.0,406.4,408.6,27.0
622,302.4,413.2,381.6,367.8,36.9,370.6,453.4,413.0,410.8,27.0
624,303.8,403.6,392.8,366.7,41.3,371.6,450.6,398.0,405.1,26.6
626,284.2,405.2,382.8,359.4,46.9,362.8,452.6,386.8,398.8,31.9
628,287.6,413.8,397.2,367.3,51.0,353.2,455.0,402.6,408.1,36.5
630,281.6,410.2,388.8,365.8,49.3,362.6,458.8,422.4,416.0,35.4
632,288.4,414.2,391.2,370.0,46.4,364.2,450.0,414.2,409.5,31.2
634,279.8,421.0,389.8,368.0,54.6,370.6,446.4,389.4,403.7,28.3
636,286.4,416.6,396.2,369.0,52.3,359.8,433.0,399.6,399.7,25.9
638,299.0,415.0,405.2,371.0,50.2,347.0,427.6,412.6,399.4,28.7
640,299.2,412.4,387.6,368.2,43.3,347.6,423.6,410.8,395.6,27.2
642,290.2,399.2,366.8,359.3,40.5,351.4,426.8,393.0,393.8,26.2
644,292.2,394.8,365.0,354.7,37.7,322.8,441.6,379.8,381.0,37.7
646,303.0,393.0,353.2,349.0,34.8,309.6,424.0,369.2,369.1,37.3
648,303.6,395.2,346.4,352.4,36.0,300.0,423.4,354.8,360.8,41.9
650,306.2,407.2,340.0,352.6,37.9,318.2,415.6,393.6,373.8,36.3
652,292.0,402.6,349.6,349.1,37.7,315.2,420.4,391.4,374.1,41.0
654,307.4,416.4,349.0,354.2,36.3,307.4,409.4,392.2,366.2,41.8
656,311.4,412.0,343.6,349.2,34.7,316.8,416.6,372.2,364.1,37.8
658,318.6,421.0,325.6,348.5,38.5,328.8,429.6,356.6,370.2,37.3
660,320.4,432.0,342.0,356.8,39.6,324.2,417.0,339.4,363.4,37.0
662,312.6,432.6,344.2,357.7,41.6,320.0,401.8,339.2,358.8,33.6
664,293.2,419.6,353.4,352.2,42.2,330.8,409.4,353.6,365.5,31.1
666,289.4,408.0,342.4,350.2,41.0,327.0,408.8,359.2,368.0,29.4
668,286.2,396.6,351.0,352.6,37.5,326.0,421.4,362.6,367.4,30.7
670,274.6,395.8,369.6,354.2,41.7,321.2,422.0,360.2,363.2,33.1
672,271.4,397.0,375.2,358.9,44.6,310.2,420.6,362.8,365.4,35.1
674,270.8,389.0,373.6,357.6,44.1,309.0,411.0,358.8,362.9,33.8
676,263.0,400.2,376.4,359.4,49.1,301.6,388.4,368.8,359.4,31.6
678,263.6,419.6,374.6,360.5,51.9,299.8,396.0,376.4,360.8,36.3
680,254.4,413.4,377.4,359.0,55.0,312.0,403.4,375.0,363.0,35.7
682,240.8,420.2,375.2,360.4,64.3,323.8,411.2,375.8,370.0,37.4
684,253.4,418.2,367.8,355.5,57.5,333.4,421.0,368.8,375.2,36.0
686,257.2,420.8,350.8,356.2,60.2,340.8,418.6,376.2,376.9,29.6
688,257.2,413.2,365.2,357.0,54.2,322.0,430.4,368.2,382.2,42.1
690,264.6,434.6,364.2,364.0,59.1,306.8,457.4,367.4,384.1,54.5
692,292.4,434.6,375.4,374.8,49.7,314.4,461.4,365.4,385.1,50.7
694,300.2,431.8,399.0,380.1,47.4,321.4,465.4,374.2,387.3,48.6
696,315.2,427.8,400.6,384.4,41.7,312.4,459.0,373.6,386.0,49.8
698,312.4,412.6,392.4,376.0,37.7,306.8,465.4,392.6,389.5,51.2
700,309.6,418.4,395.6,374.0,41.8,309.0,468.4,384.6,387.5,51.1
702,320.8,428.6,390.0,377.4,42.6,324.4,460.6,379.8,389.2,44.6
704,331.6,441.4,392.2,380.8,41.3,341.6,455.6,385.8,392.5,36.6
706,345.4,439.2,386.8,385.2,35.2,349.4,465.0,384.4,393.8,39.1
708,354.6,444.4,384.8,392.8,30.8,334.8,434.2,369.8,382.3,34.0
710,359.2,430.4,388.4,394.2,27.4,328.8,442.0,379.4,389.1,41.1
712,355.8,430.0,397.8,391.2,25.0,340.0,436.2,389.6,389.8,35.1
714,363.8,428.0,394.0,394.2,21.7,337.4,439.4,389.2,387.9,39.2
716,356.4,435.6,382.0,392.2,27.3,331.6,453.6,391.2,390.4,44.4
718,369.8,405.8,394.8,392.5,12.2,335.8,448.8,373.2,384.7,39.4
720,383.4,425.4,394.2,397.4,14.6,349.4,448.4,370.2,387.6,34.5
722,379.2,424.2,398.4,400.0,14.7,349.6,465.0,384.6,389.6,40.0
724,375.0,422.4,386.0,392.5,16.6,349.8,449.0,391.6,392.9,32.5
726,375.6,412.0,381.4,389.2,13.3,356.6,435.6,393.2,393.6,25.2
728,372.0,415.0,392.2,391.4,14.9,353.0,443.8,387.6,389.2,30.9
730,344.0,389.6,381.4,377.0,16.9,345.4,435.4,400.6,388.1,34.8
732,346.6,401.8,365.8,372.1,20.3,342.2,417.0,396.0,381.2,30.7
734,346.4,406.0,364.6,376.1,23.3,344.2,415.6,377.2,372.6,26.5
736,330.8,433.8,362.2,371.3,39.9,339.6,400.0,352.2,362.8,23.4
738,309.4,443.0,355.8,359.2,49.1,325.4,397.2,341.8,358.8,30.3
740,307.6,430.8,374.2,364.2,43.3,302.4,407.4,349.0,353.6,42.4
742,287.6,432.6,355.8,359.4,49.8,305.0,398.8,370.6,354.2,35.7
744,286.2,431.2,356.4,357.8,47.7,287.2,405.2,363.8,353.0,45.0
746,300.8,403.8,362.0,352.1,35.9,287.0,411.8,360.0,355.6,46.1
748,288.2,410.0,360.0,351.3,42.2,270.8,410.4,365.4,354.0,50.7
750,292.4,410.6,365.0,355.4,43.1,279.2,423.8,357.2,350.9,49.4
752,281.8,432.2,385.6,364.6,52.7,286.8,442.6,368.8,361.8,57.6
754,282.8,472.4,388.4,372.2,65.5,293.6,421.2,371.8,366.3,50.9
756,293.6,482.4,374.4,380.9,65.3,300.4,447.8,370.4,370.4,52.7
758,323.2,489.4,379.2,395.2,62.6,290.4,472.4,373.4,373.9,62.4
760,326.4,484.8,359.6,387.9,63.7,297.4,486.0,372.4,382.6,65.0
762,337.8,474.8,377.0,391.8,52.6,305.6,481.6,372.4,382.6,60.2
764,331.2,487.8,360.6,391.1,56.9,329.0,503.0,371.0,387.0,61.0
766,312.4,472.0,366.6,390.9,58.6,321.2,498.2,354.2,383.3,61.8
768,306.8,468.2,385.6,390.0,57.5,318.0,485.2,372.8,386.2,57.8
770,310.2,483.8,392.6,392.4,60.6,324.4,493.2,385.6,392.4,57.2
772,290.2,495.2,405.6,392.2,70.6,331.4,486.8,380.8,394.4,56.2
774,310.4,491.4,404.4,393.2,65.4,307.8,480.8,370.6,383.2,60.8
776,332.0,484.2,409.4,397.5,54.4,308.8,484.4,374.6,378.4,59.4
778,318.2,463.8,402.0,397.6,51.0,314.8,455.6,363.6,370.1,48.4
780,308.4,440.0,388.0,391.3,48.0,322.0,460.0,353.0,371.1,48.1
782,298.6,447.2,383.0,381.0,50.8,330.6,455.8,375.0,375.3,44.1
784,292.4,447.6,383.2,374.2,50.6,318.6,433.4,364.8,370.4,38.2
786,297.0,420.2,375.6,369.5,42.0,324.6,431.8,373.4,374.2,35.4
788,290.8,435.8,387.4,374.7,48.3,310.8,427.0,370.8,373.9,38.7
790,285.6,421.2,400.2,374.3,48.4,325.6,414.4,388.4,380.0,31.3
792,271.6,431.0,385.0,372.0,56.6,324.8,427.8,384.6,378.0,34.9
794,274.0,419.4,386.4,372.2,53.4,317.8,412.4,380.0,374.6,31.2
796,276.4,431.6,372.8,372.4,54.6,311.4,426.4,376.6,375.0,36.9
798,277.8,432.0,364.8,373.2,55.9,312.6,441.6,379.2,378.7,40.9
800,274.6,425.2,375.4,372.6,55.0,323.8,440.4,383.8,382.6,37.5
802,271.6,424.0,370.6,366.4,52.6,327.0,459.2,379.0,383.0,43.1
804,272.6,418.4,376.0,364.4,53.8,315.4,459.0,386.0,385.8,46.0
806,272.2,413.8,380.6,362.3,49.4,305.4,449.0,398.6,387.4,48.0
808,276.6,394.8,362.6,357.7,43.2,325.6,449.0,393.8,390.8,40.7
810,281.8,415.8,378.0,366.2,45.0,343.4,454.0,377.4,385.4,40.9
812,271.6,413.2,394.4,369.4,50.8,343.6,440.4,378.6,384.5,37.7
814,287.8,435.0,402.0,378.2,51.3,332.6,457.2,361.2,382.6,45.6
816,290.4,448.8,402.6,384.9,52.5,326.0,446.4,364.2,384.6,45.8
818,287.2,426.0,391.0,377.2,48.7,318.8,430.8,366.6,379.2,40.9
820,282.0,456.4,399.8,383.7,57.9,318.4,416.6,362.8,372.0,34.0
822,284.0,448.6,402.2,382.6,55.4,300.4,437.4,369.6,370.5,44.3
824,301.6,464.8,401.6,389.8,54.8,318.0,429.2,373.4,371.7,35.4
826,311.6,461.4,399.0,391.2,48.4,292.6,399.6,370.0,363.4,38.4
828,291.2,456.6,400.4,389.5,54.0,301.2,395.2,365.0,357.9,30.9
830,293.0,467.4,404.2,395.7,56.9,295.6,382.0,357.6,353.4,31.1
832,287.8,470.2,400.0,393.1,58.9,296.2,396.6,355.8,354.1,34.5
834,282.8,462.6,401.6,388.1,58.8,286.6,408.2,359.6,352.8,45.5
836,285.4,455.2,391.8,381.2,54.7,295.4,404.6,371.6,357.8,43.2
838,283.2,424.4,383.8,370.7,47.5,306.6,422.0,372.4,366.8,42.5
840,267.8,394.0,370.2,358.2,46.2,303.2,419.2,385.0,367.3,41.0
842,268.2,400.0,366.2,354.3,45.1,303.8,421.0,380.0,367.5,43.1
844,276.0,404.6,361.4,357.0,43.8,307.0,414.0,380.8,368.5,40.1
846,271.8,385.6,362.2,351.1,40.6,315.2,401.8,368.2,363.6,34.6
848,252.4,391.4,365.8,346.6,48.5,310.0,407.4,359.0,365.8,35.6
850,237.8,398.4,364.8,347.4,57.1,306.8,414.4,358.2,369.9,40.1
852,246.6,399.6,372.4,357.0,56.4,332.4,431.4,368.0,376.3,40.9
854,250.4,391.2,383.8,359.0,54.5,326.8,433.6,372.8,376.8,38.7
856,247.8,395.8,374.2,356.1,55.3,332.6,426.8,389.0,386.2,32.1
858,246.2,386.2,384.0,356.1,55.0,334.0,427.6,405.4,395.3,34.7
860,250.2,397.2,379.6,359.7,55.3,332.4,443.6,393.0,392.2,38.9
862,246.0,406.0,392.6,361.8,59.1,336.2,438.8,380.8,391.1,36.7
864,251.2,419.4,393.6,367.2,62.5,347.4,424.0,378.2,389.4,29.6
866,255.4,429.0,381.0,371.2,61.5,351.8,441.4,397.4,393.1,29.8
868,263.2,450.4,388.0,380.2,63.5,337.8,449.2,388.2,386.2,39.1
870,251.6,443.0,384.4,373.4,65.8,360.4,453.8,392.8,396.4,32.1
872,247.4,466.6,391.2,382.0,73.5,357.0,471.2,391.6,398.8,39.0
874,254.0,456.4,406.2,381.4,69.1,364.4,448.8,388.2,393.4,29.2
876,245.6,444.4,402.6,376.6,68.3,363.4,420.4,382.0,384.2,19.7
878,245.2,441.6,413.6,380.1,69.9,355.0,425.8,393.8,387.5,25.1
880,247.6,427.4,410.6,377.8,66.0,341.4,431.6,394.0,384.5,33.2
882,254.4,440.8,423.4,389.6,69.2,325.4,408.2,367.0,370.2,31.2
884,254.0,444.4,409.0,386.7,67.9,302.8,406.4,381.0,366.6,36.4
886,251.2,443.8,405.0,386.0,69.8,299.6,418.6,402.4,379.6,45.5
888,256.4,438.2,404.8,382.0,65.8,286.6,426.4,389.6,374.7,49.5
890,263.8,435.4,407.0,386.0,62.3,283.8,415.2,393.2,369.8,47.5
892,263.0,431.4,406.8,386.5,62.9,276.2,425.6,401.0,372.0,54.5
894,269.2,435.4,391.8,382.4,60.8,271.0,427.2,389.2,370.8,56.2
896,278.0,447.2,391.8,381.4,57.6,263.2,446.4,390.2,371.0,62.0
898,281.0,458.2,383.2,378.7,57.0,261.2,446.8,385.6,371.8,62.2
900,280.4,464.0,379.4,375.6,58.3,273.6,431.8,394.4,376.5,56.3
902,267.2,453.2,384.6,369.8,60.1,277.0,450.6,397.0,382.8,58.0
904,274.4,440.4,388.4,371.6,54.6,284.6,450.0,400.8,387.4,55.6
906,256.6,421.4,372.2,362.1,56.3,290.6,444.2,382.2,382.8,51.6
908,248.2,426.2,372.2,366.0,62.8,281.8,462.6,389.2,389.4,61.0
910,256.6,415.6,379.6,363.4,57.3,282.6,438.8,381.8,378.9,56.5
912,252.8,417.2,379.8,361.9,57.5,274.0,431.2,377.4,375.3,57.5
914,262.6,416.4,380.8,365.2,53.9,272.2,460.2,368.0,376.4,63.0
916,247.8,418.4,377.2,362.8,62.2,267.2,468.8,386.0,380.3,67.4
918,244.6,424.8,373.2,362.0,62.0,259.8,466.2,386.0,377.7,67.7
920,242.4,423.8,369.4,363.9,65.8,261.0,459.2,394.6,378.0,64.7
922,236.8,424.6,367.8,360.9,66.3,273.0,448.4,390.0,373.8,57.8
924,237.6,431.8,365.0,359.1,66.5,275.6,462.6,386.2,381.7,61.1
926,250.2,440.2,364.6,361.3,63.5,288.2,469.8,377.8,384.9,59.8
928,245.6,440.4,359.6,360.2,67.7,291.4,482.6,373.0,386.1,62.3
930,266.8,448.8,373.2,364.6,60.6,285.2,470.8,374.0,384.1,61.3
932,259.0,443.4,378.2,361.7,61.9,270.2,464.0,380.0,381.8,63.8
934,290.0,423.8,375.0,366.3,50.9,293.4,437.0,372.2,379.3,51.0
936,295.0,422.0,378.0,366.4,49.1,314.4,447.2,375.4,384.6,46.8
938,290.8,447.2,381.4,370.2,52.9,312.6,435.4,383.6,382.0,44.7
940,291.0,445.0,380.8,374.2,51.5,319.8,401.8,392.4,375.0,31.1
942,291.0,440.0,376.0,370.3,51.4,337.4,404.0,386.8,377.7,26.2
944,290.8,431.8,371.6,365.0,47.6,341.4,403.6,384.0,377.9,21.6
946,293.0,421.8,377.6,368.6,44.2,337.8,412.4,379.6,378.7,24.7
948,291.8,446.2,379.4,375.7,51.4,337.2,403.8,366.4,371.2,22.7
950,273.6,452.6,373.0,371.6,57.8,322.8,394.2,367.6,366.9,26.1
952,285.8,443.6,385.2,376.8,52.1,308.8,383.8,367.6,359.4,26.6
954,279.8,436.4,397.4,382.8,55.3,317.2,395.6,370.4,363.1,26.0
956,283.6,437.8,385.8,379.2,52.4,327.6,397.0,369.4,366.0,22.7
958,276.6,439.8,408.2,380.0,57.3,326.2,401.2,368.8,364.9,24.4
960,264.4,434.0,410.0,377.2,60.7,306.2,400.2,374.4,365.8,31.5
962,254.2,417.8,396.0,367.4,59.9,291.4,391.4,370.4,360.6,35.5
964,250.4,425.0,381.6,366.1,60.9,295.2,408.6,363.6,363.6,39.4
966,247.4,426.2,391.0,368.4,63.3,306.6,417.0,363.8,364.8,39.2
968,263.2,433.4,382.4,368.2,58.9,294.6,401.2,369.2,355.2,39.5
970,267.0,439.8,381.0,372.5,59.4,289.6,429.8,379.4,358.5,50.8
972,259.8,427.8,371.6,363.4,57.3,301.2,419.2,380.8,363.7,42.1
974,265.8,439.8,366.4,365.8,57.2,307.2,425.6,386.8,370.7,41.9
976,249.2,415.8,359.4,356.7,58.9,304.0,410.6,382.6,368.9,39.9
978,254.0,416.2,365.2,354.0,57.6,294.2,424.6,360.8,367.6,47.4
980,255.4,427.8,367.4,358.4,64.3,295.0,430.4,364.4,366.0,46.7
982,268.6,427.4,383.2,362.3,60.4,279.6,433.0,360.6,362.0,52.1
984,265.6,413.8,392.6,359.8,59.1,297.0,418.0,375.6,364.6,41.7
986,269.0,425.0,402.0,366.9,60.2,296.2,425.8,377.8,367.0,46.7
988,273.8,424.2,400.4,368.6,56.6,312.4,422.2,382.4,371.1,37.5
990,283.6,427.2,409.8,375.7,57.5,307.2,412.4,358.6,363.4,35.1
992,290.8,436.6,411.6,379.7,53.7,289.4,404.4,361.2,358.5,38.9
994,277.2,434.2,414.0,379.0,59.2,290.0,414.2,369.0,360.4,41.1
996,285.2,445.4,420.2,384.6,59.4,296.6,422.2,354.6,358.8,40.1
998,281.4,445.8,407.0,382.6,62.0,295.8,415.2,342.4,351.1,39.7


==> data/supervised_c-large3-d2_c-tiny_isolated.csv <==
frac,model1_accuracy_min,model1_accuracy_max,model1_accuracy_median,model1_accuracy_avg,model1_accuracy_std,model2_accuracy_min,model2_accuracy_max,model2_accuracy_median,model2_accuracy_avg,model2_accuracy_std
0.05,0.755,0.767,0.759,0.760,0.004,0.535,0.573,0.554,0.554,0.012
0.10,0.751,0.758,0.753,0.754,0.003,0.627,0.633,0.630,0.630,0.002
0.15,0.754,0.759,0.756,0.756,0.002,0.654,0.666,0.662,0.661,0.004
0.20,0.748,0.755,0.753,0.752,0.002,0.668,0.678,0.673,0.673,0.003
0.25,0.749,0.755,0.754,0.753,0.002,0.674,0.686,0.681,0.681,0.004
0.30,0.745,0.759,0.751,0.751,0.005,0.687,0.695,0.688,0.690,0.004
0.35,0.748,0.754,0.752,0.751,0.002,0.690,0.701,0.693,0.694,0.004
0.40,0.744,0.755,0.749,0.749,0.004,0.696,0.704,0.698,0.700,0.003
0.45,0.738,0.748,0.746,0.744,0.004,0.696,0.707,0.701,0.701,0.004
0.50,0.735,0.746,0.742,0.742,0.004,0.697,0.709,0.707,0.705,0.005


==> data/supervised_c-large3-d2_c-tiny_static_merging.csv <==
frac,model1_accuracy_min,model1_accuracy_max,model1_accuracy_median,model1_accuracy_avg,model1_accuracy_std,model2_accuracy_min,model2_accuracy_max,model2_accuracy_median,model2_accuracy_avg,model2_accuracy_std
0.05,0.746,0.760,0.756,0.755,0.005,0.695,0.705,0.700,0.699,0.003
0.10,0.750,0.760,0.753,0.755,0.004,0.701,0.706,0.703,0.704,0.002
0.15,0.751,0.759,0.754,0.754,0.003,0.688,0.704,0.701,0.699,0.006
0.20,0.747,0.756,0.752,0.751,0.003,0.699,0.706,0.705,0.703,0.003
0.25,0.747,0.759,0.751,0.752,0.005,0.702,0.707,0.704,0.705,0.002
0.30,0.743,0.754,0.750,0.749,0.004,0.696,0.704,0.702,0.701,0.003
0.35,0.747,0.754,0.749,0.750,0.002,0.697,0.708,0.705,0.704,0.004
0.40,0.743,0.756,0.748,0.749,0.005,0.703,0.711,0.705,0.706,0.003
0.45,0.737,0.755,0.750,0.748,0.007,0.702,0.709,0.705,0.706,0.003
0.50,0.744,0.751,0.746,0.747,0.002,0.708,0.713,0.709,0.709,0.002


==> data/supervised_c-tiny_c-tiny_static_merging.csv <==
frac,model1_accuracy_min,model1_accuracy_max,model1_accuracy_median,model1_accuracy_avg,model1_accuracy_std,model2_accuracy_min,model2_accuracy_max,model2_accuracy_median,model2_accuracy_avg,model2_accuracy_std
0.05,0.713,0.716,0.715,0.714,0.001,0.709,0.718,0.714,0.714,0.004
0.10,0.712,0.717,0.715,0.715,0.002,0.712,0.719,0.718,0.716,0.003
0.15,0.711,0.719,0.713,0.715,0.003,0.711,0.717,0.714,0.714,0.002
0.20,0.712,0.722,0.715,0.716,0.004,0.711,0.718,0.712,0.714,0.002
0.25,0.706,0.718,0.717,0.714,0.005,0.710,0.717,0.713,0.713,0.003
0.30,0.709,0.714,0.710,0.711,0.002,0.707,0.717,0.712,0.712,0.003
0.35,0.706,0.716,0.712,0.712,0.004,0.707,0.718,0.715,0.713,0.004
0.40,0.707,0.717,0.714,0.713,0.003,0.709,0.718,0.711,0.712,0.003
0.45,0.711,0.716,0.715,0.715,0.002,0.711,0.716,0.714,0.714,0.002
0.50,0.708,0.714,0.712,0.712,0.002,0.707,0.716,0.711,0.711,0.004


==> data/supervised_iterations_c-large3-d2_c-tiny_0.20_isolated.csv <==
iteration,model1_test_accuracy_min,model1_test_accuracy_max,model1_test_accuracy_median,model1_test_accuracy_avg,model1_test_accuracy_std,model2_test_accuracy_min,model2_test_accuracy_max,model2_test_accuracy_median,model2_test_accuracy_avg,model2_test_accuracy_std
50,0.483,0.496,0.487,0.488,0.005,0.442,0.460,0.446,0.448,0.006
100,0.527,0.560,0.543,0.544,0.011,0.492,0.512,0.504,0.503,0.007
150,0.581,0.611,0.590,0.592,0.010,0.523,0.538,0.536,0.531,0.006
200,0.604,0.634,0.623,0.620,0.010,0.542,0.556,0.554,0.551,0.005
250,0.628,0.657,0.638,0.639,0.010,0.557,0.574,0.571,0.568,0.006
300,0.646,0.666,0.651,0.654,0.007,0.570,0.589,0.582,0.581,0.006
350,0.666,0.678,0.669,0.670,0.004,0.579,0.598,0.593,0.591,0.007
400,0.674,0.696,0.682,0.683,0.008,0.588,0.604,0.602,0.599,0.006
450,0.687,0.699,0.690,0.691,0.004,0.591,0.609,0.608,0.605,0.007
500,0.691,0.708,0.701,0.700,0.005,0.601,0.614,0.612,0.610,0.005
550,0.700,0.717,0.707,0.708,0.006,0.606,0.623,0.620,0.618,0.006
600,0.704,0.715,0.712,0.711,0.004,0.617,0.625,0.624,0.622,0.003
650,0.704,0.720,0.710,0.712,0.006,0.614,0.631,0.627,0.626,0.006
700,0.715,0.724,0.717,0.718,0.003,0.630,0.638,0.631,0.633,0.003
750,0.711,0.725,0.719,0.718,0.005,0.631,0.638,0.635,0.634,0.002
800,0.717,0.721,0.720,0.720,0.001,0.633,0.643,0.638,0.637,0.004
850,0.719,0.735,0.727,0.727,0.005,0.632,0.643,0.640,0.638,0.004
900,0.716,0.736,0.726,0.726,0.007,0.635,0.645,0.643,0.641,0.004
950,0.728,0.737,0.729,0.730,0.003,0.637,0.652,0.642,0.643,0.005
1000,0.714,0.736,0.727,0.727,0.008,0.638,0.647,0.645,0.643,0.004
1050,0.726,0.735,0.733,0.732,0.003,0.645,0.651,0.647,0.647,0.002
1100,0.729,0.737,0.733,0.733,0.003,0.646,0.653,0.649,0.650,0.003
1150,0.732,0.740,0.738,0.736,0.003,0.645,0.654,0.647,0.649,0.003
1200,0.727,0.747,0.738,0.739,0.007,0.648,0.657,0.652,0.652,0.003
1250,0.736,0.748,0.741,0.742,0.004,0.646,0.658,0.652,0.652,0.004
1300,0.731,0.742,0.738,0.737,0.004,0.649,0.655,0.653,0.653,0.002
1350,0.737,0.747,0.740,0.741,0.003,0.651,0.661,0.655,0.655,0.003
1400,0.738,0.749,0.740,0.741,0.004,0.652,0.662,0.655,0.656,0.004
1450,0.740,0.742,0.740,0.741,0.001,0.654,0.660,0.655,0.656,0.002
1500,0.729,0.743,0.735,0.736,0.005,0.657,0.663,0.659,0.660,0.002
1550,0.734,0.746,0.740,0.740,0.004,0.651,0.662,0.658,0.658,0.004
1600,0.738,0.753,0.746,0.745,0.005,0.656,0.664,0.660,0.659,0.003
1650,0.739,0.746,0.745,0.743,0.003,0.658,0.663,0.659,0.660,0.002
1700,0.731,0.747,0.737,0.738,0.005,0.651,0.664,0.660,0.659,0.005
1750,0.740,0.749,0.744,0.744,0.004,0.650,0.665,0.657,0.658,0.006
1800,0.736,0.753,0.738,0.743,0.008,0.656,0.663,0.659,0.659,0.003
1850,0.729,0.752,0.741,0.743,0.008,0.657,0.665,0.664,0.662,0.003
1900,0.727,0.743,0.739,0.738,0.006,0.662,0.665,0.664,0.664,0.001
1950,0.735,0.750,0.742,0.743,0.006,0.657,0.665,0.662,0.662,0.003
2000,0.728,0.741,0.734,0.735,0.005,0.660,0.664,0.663,0.662,0.001
2050,0.740,0.751,0.746,0.746,0.004,0.655,0.666,0.664,0.662,0.004
2100,0.729,0.748,0.740,0.740,0.007,0.659,0.667,0.664,0.664,0.003
2150,0.734,0.743,0.738,0.738,0.003,0.658,0.669,0.666,0.664,0.004
2200,0.734,0.748,0.739,0.740,0.005,0.657,0.667,0.664,0.664,0.004
2250,0.736,0.753,0.740,0.742,0.006,0.659,0.668,0.664,0.664,0.003
2300,0.733,0.748,0.744,0.742,0.006,0.655,0.668,0.664,0.663,0.005
2350,0.735,0.755,0.742,0.743,0.007,0.659,0.669,0.666,0.665,0.003
2400,0.726,0.742,0.735,0.735,0.006,0.661,0.670,0.668,0.666,0.004
2450,0.738,0.744,0.742,0.741,0.002,0.665,0.669,0.668,0.667,0.002
2500,0.732,0.746,0.741,0.740,0.005,0.664,0.673,0.666,0.667,0.003
2550,0.731,0.745,0.734,0.737,0.006,0.663,0.670,0.667,0.666,0.003
2600,0.740,0.749,0.744,0.743,0.003,0.663,0.672,0.666,0.667,0.003
2650,0.732,0.750,0.743,0.742,0.006,0.660,0.669,0.667,0.666,0.003
2700,0.731,0.751,0.742,0.742,0.007,0.665,0.670,0.668,0.668,0.002
2750,0.738,0.751,0.746,0.745,0.005,0.661,0.673,0.665,0.667,0.004
2800,0.735,0.747,0.739,0.741,0.004,0.658,0.671,0.667,0.665,0.004
2850,0.732,0.747,0.738,0.739,0.006,0.663,0.672,0.667,0.667,0.003
2900,0.725,0.754,0.740,0.740,0.010,0.661,0.671,0.669,0.667,0.003
2950,0.727,0.744,0.733,0.734,0.007,0.665,0.676,0.671,0.671,0.004
3000,0.734,0.749,0.740,0.741,0.006,0.665,0.671,0.668,0.668,0.002
3050,0.732,0.743,0.737,0.738,0.004,0.663,0.675,0.672,0.670,0.004
3100,0.739,0.749,0.744,0.744,0.004,0.665,0.674,0.673,0.671,0.003
3150,0.738,0.746,0.740,0.741,0.003,0.661,0.672,0.665,0.666,0.004
3200,0.734,0.748,0.743,0.741,0.006,0.657,0.672,0.669,0.668,0.005
3250,0.734,0.742,0.741,0.740,0.003,0.662,0.671,0.669,0.667,0.004
3300,0.733,0.746,0.736,0.737,0.004,0.667,0.670,0.667,0.668,0.001
3350,0.734,0.746,0.742,0.740,0.005,0.665,0.674,0.667,0.669,0.004
3400,0.731,0.740,0.738,0.737,0.003,0.663,0.677,0.669,0.670,0.005
3450,0.737,0.746,0.744,0.743,0.003,0.661,0.674,0.670,0.669,0.004
3500,0.725,0.748,0.738,0.737,0.007,0.665,0.676,0.668,0.670,0.005
3550,0.727,0.747,0.740,0.739,0.007,0.668,0.674,0.671,0.671,0.002
3600,0.724,0.741,0.736,0.735,0.006,0.668,0.670,0.668,0.668,0.001
3650,0.733,0.738,0.735,0.736,0.002,0.669,0.673,0.670,0.671,0.001
3700,0.727,0.745,0.735,0.736,0.006,0.666,0.674,0.669,0.670,0.003
3750,0.721,0.743,0.737,0.735,0.008,0.671,0.677,0.672,0.673,0.002
3800,0.731,0.753,0.740,0.741,0.007,0.668,0.674,0.672,0.671,0.002
3850,0.736,0.749,0.743,0.742,0.005,0.664,0.673,0.670,0.670,0.003
3900,0.732,0.737,0.735,0.735,0.002,0.667,0.675,0.671,0.671,0.003
3950,0.726,0.747,0.741,0.740,0.007,0.659,0.674,0.672,0.670,0.005
4000,0.724,0.742,0.736,0.734,0.006,0.663,0.678,0.673,0.671,0.005
4050,0.731,0.748,0.736,0.738,0.006,0.665,0.674,0.669,0.670,0.003
4100,0.734,0.752,0.741,0.742,0.006,0.669,0.676,0.672,0.672,0.002
4150,0.736,0.745,0.738,0.739,0.003,0.660,0.678,0.670,0.670,0.006
4200,0.730,0.748,0.739,0.739,0.006,0.665,0.677,0.671,0.671,0.004
4250,0.737,0.743,0.741,0.740,0.002,0.669,0.675,0.671,0.671,0.002
4300,0.728,0.743,0.737,0.735,0.005,0.661,0.679,0.671,0.671,0.006
4350,0.733,0.747,0.736,0.739,0.005,0.667,0.676,0.673,0.672,0.003
4400,0.732,0.749,0.742,0.741,0.007,0.664,0.679,0.671,0.671,0.005
4450,0.734,0.744,0.738,0.738,0.003,0.664,0.676,0.671,0.670,0.004
4500,0.734,0.744,0.739,0.740,0.003,0.663,0.676,0.674,0.671,0.005
4550,0.720,0.745,0.741,0.737,0.009,0.667,0.676,0.671,0.672,0.003
4600,0.735,0.752,0.743,0.743,0.006,0.664,0.678,0.669,0.671,0.006
4650,0.733,0.748,0.740,0.740,0.005,0.663,0.674,0.671,0.670,0.004
4700,0.730,0.752,0.736,0.738,0.007,0.671,0.675,0.673,0.673,0.001
4750,0.720,0.750,0.742,0.738,0.010,0.669,0.676,0.670,0.671,0.003
4800,0.724,0.750,0.740,0.740,0.009,0.664,0.677,0.673,0.672,0.005
4850,0.726,0.751,0.733,0.737,0.008,0.666,0.678,0.671,0.672,0.004
4900,0.721,0.749,0.739,0.736,0.011,0.669,0.676,0.671,0.672,0.002
4950,0.724,0.746,0.735,0.734,0.008,0.669,0.677,0.671,0.672,0.003
5000,0.728,0.744,0.740,0.738,0.005,0.666,0.677,0.674,0.673,0.004


==> data/supervised_iterations_c-large3-d2_c-tiny_0.20_static_merging.csv <==
iteration,model1_test_accuracy_min,model1_test_accuracy_max,model1_test_accuracy_median,model1_test_accuracy_avg,model1_test_accuracy_std,model2_test_accuracy_min,model2_test_accuracy_max,model2_test_accuracy_median,model2_test_accuracy_avg,model2_test_accuracy_std
50,0.459,0.479,0.475,0.472,0.007,0.430,0.446,0.437,0.437,0.005
100,0.525,0.548,0.546,0.539,0.009,0.484,0.501,0.490,0.490,0.006
150,0.560,0.581,0.574,0.573,0.007,0.510,0.533,0.516,0.519,0.008
200,0.585,0.614,0.605,0.602,0.010,0.536,0.551,0.538,0.542,0.006
250,0.622,0.633,0.631,0.629,0.004,0.553,0.566,0.556,0.558,0.005
300,0.639,0.659,0.641,0.644,0.008,0.561,0.584,0.570,0.570,0.008
350,0.655,0.665,0.658,0.659,0.004,0.572,0.596,0.581,0.582,0.008
400,0.663,0.679,0.666,0.669,0.006,0.585,0.603,0.594,0.593,0.007
450,0.679,0.686,0.684,0.683,0.003,0.590,0.615,0.600,0.601,0.009
500,0.678,0.695,0.687,0.687,0.007,0.602,0.619,0.605,0.609,0.006
550,0.690,0.704,0.700,0.698,0.005,0.612,0.623,0.613,0.616,0.004
600,0.697,0.709,0.701,0.701,0.004,0.616,0.626,0.620,0.621,0.004
650,0.700,0.711,0.706,0.706,0.004,0.624,0.641,0.626,0.630,0.007
700,0.705,0.715,0.711,0.710,0.004,0.620,0.644,0.627,0.630,0.009
750,0.710,0.723,0.718,0.717,0.005,0.621,0.643,0.633,0.632,0.008
800,0.714,0.723,0.718,0.718,0.003,0.633,0.651,0.641,0.641,0.006
850,0.713,0.721,0.717,0.717,0.003,0.637,0.654,0.643,0.645,0.006
900,0.710,0.727,0.721,0.720,0.006,0.641,0.652,0.646,0.646,0.004
950,0.710,0.731,0.727,0.724,0.007,0.647,0.658,0.650,0.651,0.004
1000,0.722,0.733,0.727,0.727,0.004,0.649,0.658,0.650,0.651,0.003
1050,0.726,0.734,0.727,0.729,0.003,0.649,0.657,0.653,0.653,0.004
1100,0.730,0.736,0.734,0.733,0.002,0.653,0.663,0.655,0.656,0.004
1150,0.728,0.738,0.732,0.733,0.003,0.654,0.663,0.656,0.657,0.003
1200,0.724,0.742,0.733,0.734,0.006,0.659,0.668,0.660,0.662,0.003
1250,0.731,0.737,0.735,0.735,0.002,0.657,0.667,0.661,0.661,0.003
1300,0.725,0.742,0.735,0.734,0.006,0.661,0.667,0.664,0.664,0.003
1350,0.730,0.743,0.736,0.736,0.005,0.663,0.672,0.665,0.667,0.004
1400,0.723,0.742,0.737,0.735,0.007,0.659,0.670,0.665,0.666,0.004
1450,0.730,0.749,0.735,0.737,0.007,0.662,0.672,0.667,0.667,0.003
1500,0.734,0.737,0.735,0.735,0.001,0.666,0.672,0.670,0.670,0.002
1550,0.727,0.741,0.736,0.734,0.005,0.668,0.674,0.670,0.670,0.002
1600,0.721,0.745,0.743,0.739,0.009,0.670,0.675,0.673,0.673,0.002
1650,0.736,0.742,0.737,0.738,0.002,0.665,0.675,0.671,0.671,0.004
1700,0.723,0.748,0.740,0.737,0.008,0.668,0.676,0.673,0.673,0.003
1750,0.726,0.742,0.731,0.734,0.006,0.667,0.680,0.674,0.673,0.004
1800,0.738,0.742,0.741,0.740,0.001,0.678,0.680,0.679,0.679,0.001
1850,0.726,0.748,0.740,0.739,0.007,0.674,0.681,0.674,0.677,0.003
1900,0.732,0.748,0.743,0.741,0.005,0.669,0.683,0.682,0.679,0.005
1950,0.736,0.743,0.739,0.740,0.002,0.674,0.684,0.677,0.678,0.003
2000,0.732,0.746,0.739,0.739,0.004,0.675,0.681,0.677,0.678,0.002
2050,0.726,0.746,0.741,0.739,0.007,0.678,0.682,0.681,0.680,0.001
2100,0.725,0.756,0.741,0.742,0.010,0.678,0.687,0.681,0.682,0.003
2150,0.728,0.748,0.733,0.734,0.007,0.678,0.684,0.681,0.681,0.002
2200,0.731,0.748,0.744,0.740,0.007,0.677,0.684,0.682,0.681,0.003
2250,0.743,0.751,0.744,0.745,0.003,0.679,0.686,0.683,0.683,0.003
2300,0.728,0.747,0.734,0.736,0.007,0.684,0.686,0.685,0.685,0.001
2350,0.728,0.742,0.736,0.735,0.005,0.685,0.691,0.687,0.687,0.002
2400,0.735,0.746,0.744,0.742,0.004,0.682,0.689,0.685,0.685,0.002
2450,0.735,0.752,0.740,0.742,0.006,0.683,0.688,0.684,0.685,0.002
2500,0.723,0.748,0.746,0.740,0.010,0.684,0.691,0.686,0.687,0.002
2550,0.735,0.745,0.742,0.741,0.004,0.682,0.688,0.686,0.685,0.002
2600,0.724,0.753,0.745,0.742,0.010,0.684,0.687,0.685,0.685,0.001
2650,0.733,0.752,0.741,0.741,0.008,0.686,0.693,0.689,0.690,0.003
2700,0.727,0.746,0.743,0.739,0.007,0.677,0.695,0.690,0.688,0.006
2750,0.727,0.755,0.734,0.737,0.010,0.684,0.689,0.687,0.686,0.002
2800,0.723,0.749,0.739,0.739,0.009,0.684,0.692,0.690,0.689,0.003
2850,0.731,0.752,0.739,0.741,0.008,0.683,0.692,0.691,0.689,0.003
2900,0.739,0.748,0.746,0.744,0.004,0.689,0.697,0.691,0.692,0.003
2950,0.728,0.746,0.741,0.738,0.007,0.688,0.692,0.691,0.690,0.002
3000,0.738,0.745,0.740,0.741,0.002,0.691,0.700,0.692,0.694,0.003
3050,0.735,0.744,0.737,0.739,0.003,0.688,0.696,0.691,0.691,0.003
3100,0.737,0.746,0.743,0.743,0.003,0.688,0.698,0.692,0.693,0.004
3150,0.732,0.748,0.736,0.740,0.006,0.692,0.697,0.693,0.694,0.002
3200,0.730,0.748,0.738,0.739,0.006,0.688,0.695,0.694,0.693,0.002
3250,0.732,0.748,0.742,0.740,0.007,0.688,0.696,0.691,0.692,0.003
3300,0.731,0.758,0.739,0.743,0.009,0.679,0.698,0.695,0.692,0.007
3350,0.731,0.746,0.737,0.738,0.005,0.686,0.698,0.695,0.693,0.005
3400,0.734,0.749,0.744,0.743,0.005,0.691,0.695,0.695,0.694,0.002
3450,0.731,0.754,0.746,0.744,0.007,0.689,0.698,0.697,0.695,0.003
3500,0.734,0.742,0.739,0.739,0.003,0.694,0.697,0.696,0.695,0.001
3550,0.737,0.748,0.746,0.744,0.004,0.694,0.699,0.697,0.697,0.002
3600,0.739,0.749,0.745,0.745,0.004,0.689,0.696,0.694,0.693,0.002
3650,0.735,0.748,0.739,0.740,0.004,0.696,0.700,0.699,0.698,0.002
3700,0.733,0.746,0.737,0.739,0.005,0.688,0.700,0.698,0.695,0.005
3750,0.729,0.746,0.742,0.738,0.007,0.689,0.701,0.698,0.696,0.005
3800,0.735,0.751,0.740,0.741,0.006,0.688,0.704,0.696,0.696,0.005
3850,0.735,0.750,0.741,0.741,0.005,0.692,0.700,0.696,0.696,0.003
3900,0.734,0.748,0.742,0.742,0.005,0.695,0.700,0.696,0.697,0.002
3950,0.738,0.746,0.743,0.743,0.003,0.695,0.700,0.698,0.698,0.002
4000,0.737,0.755,0.738,0.741,0.007,0.695,0.700,0.699,0.698,0.002
4050,0.730,0.746,0.743,0.739,0.006,0.692,0.701,0.698,0.697,0.004
4100,0.730,0.744,0.738,0.737,0.005,0.690,0.702,0.698,0.697,0.004
4150,0.735,0.745,0.740,0.740,0.003,0.688,0.702,0.699,0.697,0.006
4200,0.730,0.753,0.739,0.739,0.008,0.695,0.702,0.697,0.697,0.003
4250,0.736,0.750,0.740,0.742,0.005,0.697,0.704,0.699,0.700,0.003
4300,0.728,0.753,0.746,0.745,0.009,0.695,0.703,0.702,0.700,0.003
4350,0.733,0.754,0.747,0.745,0.007,0.691,0.701,0.695,0.696,0.003
4400,0.735,0.753,0.743,0.744,0.006,0.699,0.704,0.703,0.702,0.002
4450,0.739,0.753,0.743,0.744,0.005,0.699,0.705,0.701,0.701,0.002
4500,0.737,0.749,0.742,0.743,0.004,0.694,0.707,0.700,0.701,0.005
4550,0.741,0.750,0.748,0.746,0.003,0.697,0.706,0.699,0.701,0.004
4600,0.735,0.754,0.747,0.745,0.007,0.699,0.703,0.701,0.701,0.002
4650,0.735,0.756,0.748,0.746,0.007,0.695,0.705,0.700,0.701,0.004
4700,0.716,0.754,0.740,0.736,0.013,0.690,0.705,0.703,0.700,0.006
4750,0.737,0.755,0.745,0.745,0.007,0.693,0.705,0.702,0.701,0.004
4800,0.733,0.742,0.741,0.739,0.003,0.694,0.705,0.701,0.701,0.004
4850,0.730,0.741,0.738,0.737,0.004,0.698,0.706,0.699,0.701,0.003
4900,0.740,0.750,0.743,0.745,0.004,0.697,0.705,0.701,0.701,0.004
4950,0.734,0.749,0.741,0.742,0.005,0.693,0.711,0.703,0.701,0.006
5000,0.738,0.752,0.743,0.744,0.005,0.697,0.704,0.703,0.701,0.003


==> data/supervised_iterations_c-tiny_c-tiny_0.20_static_merging.csv <==
iteration,model1_test_accuracy_min,model1_test_accuracy_max,model1_test_accuracy_median,model1_test_accuracy_avg,model1_test_accuracy_std,model2_test_accuracy_min,model2_test_accuracy_max,model2_test_accuracy_median,model2_test_accuracy_avg,model2_test_accuracy_std
50,0.440,0.453,0.446,0.446,0.005,0.433,0.455,0.448,0.445,0.007
100,0.492,0.516,0.497,0.500,0.009,0.496,0.511,0.506,0.504,0.007
150,0.519,0.546,0.532,0.531,0.010,0.517,0.541,0.530,0.531,0.009
200,0.538,0.572,0.548,0.554,0.012,0.539,0.574,0.552,0.553,0.012
250,0.549,0.587,0.566,0.567,0.012,0.554,0.587,0.568,0.569,0.011
300,0.567,0.600,0.581,0.583,0.011,0.572,0.592,0.582,0.581,0.008
350,0.585,0.613,0.595,0.597,0.010,0.583,0.615,0.598,0.596,0.012
400,0.597,0.614,0.607,0.605,0.006,0.592,0.615,0.609,0.606,0.008
450,0.604,0.631,0.615,0.616,0.009,0.601,0.625,0.617,0.613,0.009
500,0.613,0.632,0.623,0.623,0.007,0.614,0.631,0.623,0.623,0.006
550,0.614,0.642,0.634,0.630,0.010,0.621,0.645,0.637,0.634,0.008
600,0.627,0.640,0.638,0.635,0.005,0.624,0.646,0.643,0.640,0.008
650,0.631,0.651,0.641,0.641,0.007,0.631,0.649,0.642,0.642,0.006
700,0.632,0.653,0.649,0.646,0.007,0.633,0.658,0.650,0.647,0.008
750,0.639,0.655,0.652,0.649,0.006,0.637,0.658,0.657,0.651,0.009
800,0.644,0.659,0.653,0.652,0.005,0.641,0.657,0.654,0.652,0.006
850,0.640,0.668,0.658,0.657,0.010,0.647,0.665,0.651,0.653,0.006
900,0.650,0.668,0.665,0.661,0.008,0.648,0.668,0.662,0.660,0.007
950,0.648,0.671,0.665,0.661,0.009,0.653,0.672,0.665,0.663,0.007
1000,0.658,0.675,0.664,0.665,0.006,0.651,0.673,0.668,0.664,0.008
1050,0.660,0.673,0.670,0.667,0.005,0.658,0.674,0.669,0.667,0.005
1100,0.661,0.674,0.669,0.668,0.005,0.661,0.678,0.673,0.671,0.006
1150,0.662,0.675,0.672,0.669,0.006,0.665,0.677,0.676,0.673,0.005
1200,0.663,0.678,0.677,0.673,0.006,0.661,0.679,0.671,0.670,0.006
1250,0.669,0.679,0.672,0.673,0.004,0.669,0.682,0.677,0.675,0.005
1300,0.672,0.681,0.677,0.676,0.004,0.666,0.684,0.679,0.677,0.006
1350,0.670,0.683,0.681,0.678,0.005,0.671,0.682,0.678,0.677,0.004
1400,0.671,0.684,0.683,0.680,0.005,0.677,0.686,0.680,0.680,0.003
1450,0.672,0.686,0.686,0.682,0.006,0.672,0.688,0.684,0.680,0.007
1500,0.675,0.689,0.683,0.682,0.005,0.676,0.688,0.684,0.682,0.005
1550,0.677,0.690,0.684,0.683,0.005,0.678,0.689,0.686,0.684,0.004
1600,0.678,0.688,0.682,0.682,0.004,0.675,0.688,0.682,0.682,0.004
1650,0.674,0.691,0.686,0.685,0.006,0.679,0.687,0.686,0.685,0.003
1700,0.681,0.691,0.683,0.685,0.004,0.681,0.692,0.688,0.687,0.004
1750,0.672,0.688,0.681,0.681,0.006,0.680,0.687,0.685,0.685,0.003
1800,0.681,0.691,0.688,0.686,0.004,0.680,0.693,0.690,0.688,0.005
1850,0.682,0.690,0.688,0.687,0.003,0.682,0.695,0.691,0.690,0.004
1900,0.685,0.694,0.688,0.689,0.004,0.680,0.695,0.690,0.689,0.006
1950,0.688,0.692,0.690,0.690,0.002,0.688,0.695,0.692,0.692,0.002
2000,0.686,0.695,0.691,0.691,0.003,0.687,0.697,0.692,0.692,0.003
2050,0.687,0.697,0.695,0.693,0.004,0.691,0.694,0.693,0.693,0.001
2100,0.688,0.698,0.695,0.694,0.003,0.688,0.699,0.694,0.694,0.004
2150,0.690,0.701,0.693,0.695,0.005,0.690,0.695,0.693,0.692,0.002
2200,0.688,0.698,0.695,0.694,0.004,0.691,0.701,0.697,0.696,0.004
2250,0.685,0.702,0.697,0.696,0.006,0.691,0.697,0.694,0.694,0.002
2300,0.688,0.703,0.692,0.693,0.005,0.688,0.695,0.690,0.691,0.003
2350,0.688,0.699,0.695,0.694,0.004,0.691,0.700,0.696,0.695,0.003
2400,0.683,0.699,0.694,0.693,0.005,0.687,0.701,0.698,0.696,0.005
2450,0.683,0.705,0.700,0.696,0.008,0.692,0.701,0.697,0.697,0.003
2500,0.683,0.706,0.697,0.697,0.008,0.694,0.701,0.699,0.698,0.003
2550,0.692,0.700,0.695,0.695,0.003,0.695,0.703,0.699,0.698,0.003
2600,0.694,0.704,0.695,0.698,0.005,0.693,0.705,0.699,0.699,0.004
2650,0.682,0.704,0.696,0.696,0.008,0.696,0.699,0.698,0.698,0.001
2700,0.695,0.706,0.699,0.700,0.004,0.696,0.706,0.698,0.700,0.004
2750,0.697,0.705,0.697,0.699,0.003,0.695,0.705,0.704,0.701,0.004
2800,0.694,0.705,0.701,0.700,0.004,0.694,0.704,0.701,0.700,0.004
2850,0.692,0.703,0.701,0.698,0.004,0.696,0.704,0.703,0.701,0.003
2900,0.694,0.705,0.703,0.702,0.004,0.696,0.707,0.702,0.703,0.004
2950,0.691,0.705,0.699,0.699,0.005,0.696,0.707,0.701,0.701,0.004
3000,0.696,0.706,0.705,0.702,0.004,0.699,0.704,0.702,0.702,0.002
3050,0.698,0.707,0.700,0.702,0.004,0.698,0.708,0.706,0.705,0.004
3100,0.696,0.705,0.705,0.702,0.004,0.699,0.707,0.703,0.703,0.003
3150,0.699,0.708,0.705,0.705,0.003,0.696,0.709,0.708,0.705,0.005
3200,0.700,0.707,0.707,0.705,0.003,0.698,0.711,0.701,0.704,0.005
3250,0.697,0.707,0.704,0.702,0.003,0.700,0.710,0.705,0.706,0.004
3300,0.701,0.710,0.704,0.705,0.004,0.697,0.709,0.706,0.705,0.004
3350,0.692,0.710,0.708,0.704,0.007,0.699,0.708,0.703,0.704,0.003
3400,0.693,0.709,0.707,0.705,0.006,0.697,0.711,0.706,0.706,0.005
3450,0.693,0.709,0.703,0.703,0.006,0.698,0.711,0.706,0.705,0.004
3500,0.699,0.709,0.706,0.705,0.003,0.699,0.715,0.705,0.706,0.005
3550,0.689,0.712,0.704,0.703,0.008,0.700,0.711,0.710,0.708,0.004
3600,0.700,0.710,0.706,0.705,0.003,0.699,0.711,0.703,0.704,0.004
3650,0.699,0.713,0.707,0.707,0.005,0.701,0.711,0.709,0.707,0.003
3700,0.703,0.711,0.711,0.708,0.003,0.705,0.711,0.709,0.709,0.002
3750,0.698,0.713,0.703,0.705,0.005,0.703,0.716,0.709,0.709,0.004
3800,0.703,0.711,0.709,0.708,0.003,0.702,0.712,0.706,0.707,0.004
3850,0.701,0.712,0.711,0.709,0.004,0.703,0.710,0.709,0.707,0.003
3900,0.704,0.711,0.705,0.707,0.003,0.703,0.716,0.709,0.710,0.005
3950,0.702,0.714,0.706,0.708,0.004,0.701,0.713,0.709,0.709,0.004
4000,0.700,0.714,0.709,0.708,0.005,0.700,0.713,0.708,0.707,0.004
4050,0.701,0.717,0.710,0.709,0.006,0.707,0.712,0.711,0.710,0.002
4100,0.705,0.715,0.712,0.711,0.004,0.706,0.716,0.711,0.711,0.004
4150,0.702,0.712,0.707,0.707,0.003,0.705,0.715,0.712,0.710,0.004
4200,0.706,0.712,0.709,0.709,0.002,0.703,0.715,0.712,0.710,0.004
4250,0.703,0.717,0.710,0.710,0.005,0.706,0.714,0.712,0.711,0.003
4300,0.701,0.718,0.711,0.710,0.006,0.705,0.717,0.711,0.710,0.005
4350,0.705,0.714,0.709,0.710,0.003,0.705,0.718,0.710,0.711,0.005
4400,0.706,0.717,0.709,0.711,0.004,0.695,0.716,0.706,0.708,0.008
4450,0.707,0.716,0.711,0.711,0.003,0.703,0.714,0.711,0.710,0.004
4500,0.695,0.719,0.712,0.709,0.008,0.706,0.717,0.711,0.712,0.004
4550,0.705,0.720,0.711,0.712,0.006,0.707,0.711,0.709,0.709,0.002
4600,0.706,0.718,0.712,0.712,0.005,0.704,0.721,0.711,0.712,0.006
4650,0.709,0.716,0.711,0.712,0.002,0.702,0.716,0.710,0.710,0.005
4700,0.708,0.717,0.712,0.712,0.003,0.711,0.717,0.713,0.714,0.002
4750,0.706,0.717,0.713,0.712,0.004,0.707,0.718,0.713,0.713,0.004
4800,0.710,0.717,0.715,0.714,0.002,0.709,0.718,0.711,0.712,0.003
4850,0.710,0.722,0.712,0.714,0.004,0.707,0.718,0.715,0.714,0.004
4900,0.712,0.720,0.715,0.716,0.003,0.711,0.721,0.713,0.714,0.004
4950,0.707,0.722,0.713,0.713,0.005,0.699,0.712,0.711,0.709,0.005
5000,0.702,0.718,0.713,0.712,0.005,0.709,0.718,0.714,0.714,0.003


==> data/supervised_large3_tiny_isolated.csv <==
frac,model1_accuracy_min,model1_accuracy_max,model1_accuracy_median,model1_accuracy_avg,model1_accuracy_std,model2_accuracy_min,model2_accuracy_max,model2_accuracy_median,model2_accuracy_avg,model2_accuracy_std
0.05,0.776,0.790,0.781,0.782,0.005,0.536,0.557,0.548,0.547,0.008
0.10,0.777,0.783,0.782,0.780,0.002,0.620,0.635,0.628,0.628,0.005
0.15,0.771,0.783,0.778,0.778,0.004,0.652,0.665,0.656,0.657,0.004
0.20,0.771,0.778,0.776,0.775,0.002,0.673,0.674,0.673,0.673,0.001
0.25,0.764,0.772,0.766,0.767,0.003,0.677,0.692,0.685,0.684,0.006
0.30,0.761,0.773,0.765,0.766,0.004,0.685,0.693,0.692,0.691,0.003
0.35,0.752,0.768,0.764,0.762,0.006,0.692,0.698,0.695,0.695,0.002
0.40,0.751,0.760,0.754,0.755,0.004,0.693,0.707,0.700,0.699,0.005
0.45,0.741,0.754,0.748,0.748,0.004,0.698,0.707,0.701,0.702,0.003
0.50,0.734,0.742,0.739,0.739,0.003,0.698,0.705,0.703,0.702,0.002


==> data/supervised_large3_tiny_static_merging.csv <==
frac,model1_accuracy_min,model1_accuracy_max,model1_accuracy_median,model1_accuracy_avg,model1_accuracy_std,model2_accuracy_min,model2_accuracy_max,model2_accuracy_median,model2_accuracy_avg,model2_accuracy_std
0.05,0.775,0.781,0.778,0.778,0.002,0.601,0.620,0.606,0.609,0.007
0.10,0.772,0.777,0.776,0.775,0.002,0.643,0.650,0.644,0.646,0.003
0.15,0.767,0.772,0.771,0.770,0.002,0.653,0.671,0.659,0.660,0.006
0.20,0.766,0.771,0.768,0.768,0.002,0.667,0.673,0.672,0.670,0.003
0.25,0.759,0.773,0.762,0.764,0.005,0.670,0.682,0.676,0.676,0.004
0.30,0.752,0.767,0.755,0.757,0.005,0.675,0.687,0.680,0.682,0.004
0.35,0.747,0.761,0.758,0.756,0.006,0.681,0.688,0.685,0.685,0.002
0.40,0.737,0.749,0.746,0.744,0.005,0.683,0.691,0.688,0.687,0.003
0.45,0.732,0.752,0.740,0.742,0.008,0.687,0.697,0.692,0.692,0.003
0.50,0.727,0.737,0.735,0.733,0.004,0.690,0.698,0.692,0.694,0.003


==> data/supervised_tiny_tiny_static_merging.csv <==
frac,model1_accuracy_min,model1_accuracy_max,model1_accuracy_median,model1_accuracy_avg,model1_accuracy_std,model2_accuracy_min,model2_accuracy_max,model2_accuracy_median,model2_accuracy_avg,model2_accuracy_std
0.05,0.715,0.724,0.716,0.718,0.003,0.713,0.720,0.715,0.716,0.003
0.10,0.711,0.718,0.716,0.715,0.003,0.707,0.718,0.714,0.714,0.004
0.15,0.708,0.717,0.713,0.713,0.003,0.710,0.718,0.713,0.713,0.003
0.20,0.711,0.718,0.715,0.715,0.003,0.712,0.717,0.717,0.715,0.002
0.25,0.712,0.719,0.714,0.715,0.003,0.711,0.715,0.714,0.713,0.002
0.30,0.711,0.717,0.713,0.714,0.002,0.713,0.718,0.715,0.715,0.002
0.35,0.713,0.719,0.715,0.715,0.002,0.711,0.719,0.713,0.714,0.003
0.40,0.711,0.719,0.715,0.715,0.003,0.707,0.716,0.711,0.712,0.003
0.45,0.712,0.718,0.714,0.715,0.002,0.710,0.716,0.714,0.714,0.002
0.50,0.709,0.716,0.713,0.713,0.003,0.710,0.718,0.711,0.713,0.003

